Cosmological Evolution of Gamma Ray Bursts

Gamma-ray bursts (GRBs) are classified as long (LGRBs) and short (SGRBs), with collapsars and compact-object mergers (NS-NS or NS-Black Holes) as progenitors, respectively. LGRBs are expected to follow the cosmic star formation rate (SFR), while SGRBs follow a delayed version of the SFR. However, this division has come under question, most prominently by observational evidence of an excess of LGRBs at low redshifts by several investigations, summarized in \cite{Petrosian_2024}. Two recent observations of low-redshift LGRBs show associations with kilonovae. Both of these indicate compact mergers as a potential source of LGRBs as well. Most results showing this separation are based on analyses of small (less than 200) samples of LGRBs with measured redshifts. The aim of this paper is to use a larger sample of LGRBs. The number of LGRBs with measured redshifts has increased by more than a factor of 2 over the last decade. To this data set we add a sample of LGRBs whose redshifts are estimated using a machine learning (ML) method (\cite{Narendra_2025}). To account for the observational selection bias due to redshift measurements, we use the non-parametric, non-binning Efron-Petrosian method to establish the degree of correlation between luminosity and redshift, \textit{the luminosity evolution}, and then use the Lynden-Bell $C^-$ method to obtain the luminosity function. We find a low redshift excess for the larger sample with measured redshifts. Adding the sources with ML-estimated redshifts, which shows overabundance of the mid-range redshifts, the excess is reduced.

==> Full_fit.csv <==
Z,L
1.036799999999999944e+00,1.361563574782122484e+50
1.077067336683417142e+00,1.518232564052184817e+50
1.117334673366834119e+00,1.686173875519720057e+50
1.157602010050251318e+00,1.865748329331255340e+50
1.197869346733668294e+00,2.057314908113261832e+50
1.238136683417085493e+00,2.261230829823990706e+50
1.278404020100502470e+00,2.477851615366835075e+50
1.318671356783919668e+00,2.707531151500042135e+50
1.358938693467336645e+00,2.950621749507797813e+50
1.399206030150753843e+00,3.207474200038994872e+50
1.439473366834170820e+00,3.478437824470090570e+50
1.479740703517588019e+00,3.763860523106071536e+50
1.520008040201004995e+00,4.064088820497119753e+50
1.560275376884422194e+00,4.379467908117376158e+50
1.600542713567839392e+00,4.710341684625104941e+50
1.640810050251256369e+00,5.057052793900206708e+50
1.681077386934673346e+00,5.419942661034596739e+50
1.721344723618090544e+00,5.799351526433112234e+50
1.761612060301507743e+00,6.195618478167023085e+50
1.801879396984924719e+00,6.609081482708452397e+50
1.842146733668341696e+00,7.040077414161875463e+50
1.882414070351758895e+00,7.488942082098094179e+50
1.922681407035176093e+00,7.956010258086584057e+50
1.962948743718593070e+00,8.441615701013637982e+50
2.003216080402010491e+00,8.946091181266086151e+50
2.043483417085427245e+00,9.469768503853633274e+50
2.083750753768844444e+00,1.001297853053686096e+51
2.124018090452261198e+00,1.057605120102225992e+51
2.164285427135678397e+00,1.115931555328102512e+51
2.204552763819095595e+00,1.176309974304365810e+51
2.244820100502512794e+00,1.238773106251855940e+51
2.285087437185929993e+00,1.303353595837909854e+51
2.325354773869347191e+00,1.370084004906032133e+51
2.365622110552764390e+00,1.438996814140352782e+51
2.405889447236181145e+00,1.510124424668412674e+51
2.446156783919598343e+00,1.583499159605576781e+51
2.486424120603015098e+00,1.659153265544133235e+51
2.526691457286432296e+00,1.737118913989951856e+51
2.566958793969849495e+00,1.817428202749346151e+51
2.607226130653266694e+00,1.900113157268654327e+51
2.647493467336683892e+00,1.985205731928849539e+51
2.687760804020101091e+00,2.072737811297366279e+51
2.728028140703517845e+00,2.162741211339185587e+51
2.768295477386935044e+00,2.255247680589099497e+51
2.808562814070351799e+00,2.350288901286939206e+51
2.848830150753768997e+00,2.447896490477479005e+51
2.889097487437186196e+00,2.548102001076584470e+51
2.929364824120603394e+00,2.650936922905123209e+51
2.969632160804020593e+00,2.756432683692030222e+51
3.009899497487437792e+00,2.864620650047872696e+51
3.050166834170854546e+00,2.975532128410160073e+51
3.090434170854271745e+00,3.089198365961600001e+51
3.130701507537688943e+00,3.205650551522397792e+51
3.170968844221106142e+00,3.324919816417689344e+51
3.211236180904522897e+00,3.447037235321085176e+51
3.251503517587940095e+00,3.572033827075309544e+51
3.291770854271357294e+00,3.699940555490791976e+51
3.332038190954774493e+00,3.830788330123115451e+51
3.372305527638191247e+00,3.964608007030099469e+51
3.412572864321608446e+00,4.101430389509312902e+51
3.452840201005025644e+00,4.241286228816725095e+51
3.493107537688442843e+00,4.384206224867224974e+51
3.533374874371859597e+00,4.530221026917646843e+51
3.573642211055276796e+00,4.679361234232953533e+51
3.613909547738693995e+00,4.831657396736157121e+51
3.654176884422111193e+00,4.987140015642579999e+51
3.694444221105528392e+00,5.145839544078990006e+51
3.734711557788945147e+00,5.307786387688122019e+51
3.774978894472362345e+00,5.473010905219117707e+51
3.815246231155779544e+00,5.641543409104316769e+51
3.855513567839196742e+00,5.813414166022898788e+51
3.895780904522613497e+00,5.988653397451787090e+51
3.936048241206030696e+00,6.167291280204238634e+51
3.976315577889447894e+00,6.349357946956512723e+51
4.016582914572865093e+00,6.534883486763017304e+51
4.056850251256282291e+00,6.723897945560289083e+51
4.097117587939699490e+00,6.916431326660150404e+51
4.137384924623116689e+00,7.112513591232394470e+51
4.177652261306533887e+00,7.312174658777329882e+51
4.217919597989950198e+00,7.515444407588453006e+51
4.258186934673367396e+00,7.722352675205611038e+51
4.298454271356784595e+00,7.932929258858868447e+51
4.338721608040201794e+00,8.147203915903415759e+51
4.378988944723618992e+00,8.365206364245750622e+51
4.419256281407035303e+00,8.586966282761386375e+51
4.459523618090452501e+00,8.812513311704363266e+51
4.499790954773869700e+00,9.041877053108725821e+51
4.540058291457286899e+00,9.275087071182289352e+51
4.580325628140704097e+00,9.512172892692840511e+51
4.620592964824121296e+00,9.753164007347009802e+51
4.660860301507538495e+00,9.998089868162014112e+51
4.701127638190955693e+00,1.024697989183046733e+52
4.741394974874372892e+00,1.049986345907844113e+52
4.781662311557790090e+00,1.075676991501696869e+52
4.821929648241207289e+00,1.101772856948714683e+52
4.862196984924624488e+00,1.128276869739902801e+52
4.902464321608041686e+00,1.155191953906445105e+52
4.942731658291457997e+00,1.182521030052395943e+52
4.982998994974875195e+00,1.210267015386801457e+52
5.023266331658292394e+00,1.238432823755254255e+52
5.063533668341708704e+00,1.267021365670906167e+52
5.103801005025125903e+00,1.296035548344952091e+52
5.144068341708543102e+00,1.325478275716586140e+52
5.184335678391960300e+00,1.355352448482459997e+52
5.224603015075377499e+00,1.385660964125643595e+52
5.264870351758794698e+00,1.416406716944106495e+52
5.305137688442211896e+00,1.447592598078727103e+52
5.345405025125629095e+00,1.479221495540844384e+52
5.385672361809046294e+00,1.511296294239363208e+52
5.425939698492463492e+00,1.543819876007419731e+52
5.466207035175880691e+00,1.576795119628623541e+52
5.506474371859297889e+00,1.610224900862879247e+52
5.546741708542715088e+00,1.644112092471804768e+52
5.587009045226132287e+00,1.678459564243746880e+52
5.627276381909549485e+00,1.713270183018413928e+52
5.667543718592966684e+00,1.748546812711123345e+52
5.707811055276382106e+00,1.784292314336678038e+52
5.748078391959799305e+00,1.820509546032889475e+52
5.788345728643216503e+00,1.857201363083726982e+52
5.828613065326633702e+00,1.894370617942136073e+52
5.868880402010050901e+00,1.932020160252509844e+52
5.909147738693468099e+00,1.970152836872831255e+52
5.949415075376885298e+00,2.008771491896485494e+52
5.989682412060302497e+00,2.047878966673759976e+52
6.029949748743719695e+00,2.087478099833027715e+52
6.070217085427136894e+00,2.127571727301628967e+52
6.110484422110554092e+00,2.168162682326453259e+52
6.150751758793971291e+00,2.209253795494229791e+52
6.191019095477388490e+00,2.250847894751531255e+52
6.231286432160805688e+00,2.292947805424495055e+52
6.271553768844222887e+00,2.335556350238275498e+52
6.311821105527640086e+00,2.378676349336220833e+52
6.352088442211057284e+00,2.422310620298790025e+52
6.392355778894472706e+00,2.466461978162209798e+52
6.432623115577889905e+00,2.511133235436884711e+52
6.472890452261307104e+00,2.556327202125544309e+52
6.513157788944724302e+00,2.602046685741161912e+52
6.553425125628141501e+00,2.648294491324627504e+52
6.593692462311558700e+00,2.695073421462189859e+52
6.633959798994975898e+00,2.742386276302666319e+52
6.674227135678393097e+00,2.790235853574428208e+52
6.714494472361810296e+00,2.838624948602169304e+52
6.754761809045227494e+00,2.887556354323450475e+52
6.795029145728644693e+00,2.937032861305039614e+52
6.835296482412061891e+00,2.987057257759038894e+52
6.875563819095479090e+00,3.037632329558805733e+52
6.915831155778896289e+00,3.088760860254679152e+52
6.956098492462313487e+00,3.140445631089501973e+52
6.996365829145730686e+00,3.192689421013953723e+52
7.036633165829147885e+00,3.245495006701693206e+52
7.076900502512563307e+00,3.298865162564311250e+52
7.117167839195980505e+00,3.352802660766110131e+52
7.157435175879397704e+00,3.407310271238687326e+52
7.197702512562814903e+00,3.462390761695351261e+52
7.237969849246232101e+00,3.518046897645369570e+52
7.278237185929649300e+00,3.574281442408035517e+52
7.318504522613066499e+00,3.631097157126572784e+52
7.358771859296483697e+00,3.688496800781873841e+52
7.399039195979900896e+00,3.746483130206078275e+52
7.439306532663318094e+00,3.805058900095989487e+52
7.479573869346735293e+00,3.864226863026338257e+52
7.519841206030152492e+00,3.923989769462888938e+52
7.560108542713569690e+00,3.984350367775396764e+52
7.600375879396986889e+00,4.045311404250417891e+52
7.640643216080404088e+00,4.106875623103968963e+52
7.680910552763821286e+00,4.169045766494048968e+52
7.721177889447238485e+00,4.231824574533014890e+52
7.761445226130653907e+00,4.295214785299816446e+52
7.801712562814071106e+00,4.359219134852113867e+52
7.841979899497488304e+00,4.423840357238221806e+52
7.882247236180905503e+00,4.489081184508962863e+52
7.922514572864322702e+00,4.554944346729363726e+52
7.962781909547739900e+00,4.621432571990237003e+52
8.003049246231157099e+00,4.688548586419630657e+52
8.043316582914574298e+00,4.756295114194154628e+52
8.083583919597991496e+00,4.824674877550186752e+52
8.123851256281408695e+00,4.893690596794958525e+52
8.164118592964825893e+00,4.963344990317519107e+52
8.204385929648243092e+00,5.033640774599590863e+52
8.244653266331660291e+00,5.104580664226300481e+52
8.284920603015077489e+00,5.176167371896804294e+52
8.325187939698494688e+00,5.248403608434801942e+52
8.365455276381911887e+00,5.321292082798933057e+52
8.405722613065329085e+00,5.394835502093081442e+52
8.445989949748744507e+00,5.469036571576550578e+52
8.486257286432161706e+00,5.543897994674170006e+52
8.526524623115578905e+00,5.619422472986250720e+52
8.566791959798996103e+00,5.695612706298482057e+52
8.607059296482413302e+00,5.772471392591706318e+52
8.647326633165830501e+00,5.850001228051600859e+52
8.687593969849247699e+00,5.928204907078265549e+52
8.727861306532664898e+00,6.007085122295707074e+52
8.768128643216082097e+00,6.086644564561238180e+52
8.808395979899499295e+00,6.166885922974778009e+52
8.848663316582916494e+00,6.247811884888063124e+52
8.888930653266333692e+00,6.329425135913767070e+52
8.929197989949750891e+00,6.411728359934533811e+52
8.969465326633168090e+00,6.494724239111921840e+52
9.009732663316585288e+00,6.578415453895262151e+52
9.050000000000000711e+00,6.662804683030424766e+52


==> Full_scatter_input.csv <==
Z,L
1.036799999999999944e+00,1.861000317958295981e+47
1.080000000000000071e+00,6.223371970562134481e+47
1.088999999999999968e+00,4.347828618791679229e+48
1.092999999999999972e+00,1.308392399484473955e+48
1.110999999999999988e+00,1.082656089954588060e+49
1.116999999999999993e+00,3.070751406344326177e+50
1.121799999999999908e+00,4.657468909432995998e+48
1.127499999999999947e+00,3.657807668720736566e+49
1.216901551999999942e+00,1.367382405719661892e+50
1.247999999999999998e+00,6.853894583101938771e+49
1.257000000000000117e+00,4.179430854073523314e+50
1.257500000000000062e+00,4.832410157150931929e+49
1.281499999999999861e+00,1.121378414802333575e+49
1.286999999999999922e+00,1.273714007800441193e+49
1.296999999999999931e+00,7.920301493447363833e+48
1.312999999999999945e+00,2.553651518971737103e+49
1.346300000000000052e+00,1.827282417072558863e+50
1.356100000000000083e+00,2.074965062597282061e+50
1.383499999999999952e+00,6.019843230722071826e+49
1.399999999999999911e+00,5.549058401470943450e+49
1.409999999999999920e+00,1.216130113870732786e+50
1.421999999999999931e+00,4.371618142802874308e+49
1.423166666666666691e+00,4.663216736241420716e+51
1.457000000000000073e+00,2.324470686730550470e+49
1.459999999999999964e+00,9.313963579626311355e+49
1.479100000000000081e+00,7.780957317572271547e+50
1.483000000000000096e+00,2.996024254191138425e+49
1.540000000000000036e+00,1.074849692125511912e+52
1.540000000000000036e+00,8.670212700545127818e+49
1.542000000000000037e+00,4.209923752648882115e+50
1.544000000000000039e+00,1.067081022448955023e+52
1.551899999999999835e+00,1.868264126230913801e+50
1.555000000000000160e+00,2.251327848356636351e+50
1.556999999999999940e+00,2.199072945803924482e+50
1.558000000000000052e+00,1.755876391326138469e+51
1.587749999999999995e+00,6.009139916052281691e+49
1.588500000000000023e+00,2.329929133026915077e+50
1.596000000000000085e+00,1.094915360510670328e+50
1.598999999999999977e+00,1.380436221249409476e+50
1.616999999999999993e+00,1.311047531685666647e+50
1.645000000000000018e+00,3.604467462215818255e+50
1.659414458000000092e+00,5.638336111751319084e+50
1.659499999999999975e+00,3.380416045248583408e+50
1.666666666666666519e+00,8.172539976530665495e+50
1.689000000000000057e+00,3.211367131330581103e+50
1.713500000000000023e+00,2.362658001454807991e+51
1.714262645000000029e+00,5.325348160381378993e+49
1.714973999999999998e+00,1.784449431958913705e+51
1.714999999999999858e+00,1.025570192652279553e+51
1.717999999999999972e+00,6.676368201306564900e+50
1.720620284000000000e+00,9.637993805664194838e+50
1.723578911000000158e+00,1.115449111231756928e+51
1.725000000000000089e+00,8.489550133809898649e+50
1.725999999999999979e+00,7.458972387022015410e+49
1.735999999999999988e+00,4.255132352180259052e+50
1.758000000000000007e+00,8.163587111455646167e+49
1.779716483000000071e+00,1.704037179761020357e+51
1.790974936000000017e+00,2.167669835329374723e+51
1.793000000000000149e+00,2.789242255553184854e+51
1.800000000000000044e+00,5.104778075955634504e+50
1.803933333333333167e+00,2.346563506173563330e+51
1.818000000000000060e+00,1.292191315105756720e+50
1.823999999999999844e+00,9.356275890005767543e+51
1.830000000000000071e+00,9.683287915528314639e+49
1.830400000000000027e+00,7.066065645214153668e+51
1.838000000000000078e+00,3.049382597001496400e+50
1.839999999999999858e+00,5.499214068625019078e+50
1.844999999999999973e+00,1.696927952453716591e+50
1.858453890000000053e+00,2.825105163451205779e+51
1.862000000000000099e+00,5.135661680028818155e+50
1.885113803999999949e+00,1.828316795758064077e+50
1.886000000000000121e+00,9.675610176091537024e+50
1.889000000000000012e+00,2.412278121956754904e+51
1.903000000000000025e+00,2.888746933785261373e+52
1.903999999999999915e+00,2.443422267816506255e+50
1.909206218000000010e+00,8.691926749005689363e+51
1.915000000000000036e+00,2.860843788443743058e+50
1.919999999999999929e+00,5.976830278154314542e+50
1.922275957999999951e+00,3.522543807650313133e+50
1.936399999999999899e+00,3.352216300735755143e+50
1.937000000000000055e+00,2.228272688401661595e+51
1.958600000000000119e+00,1.569215035917537651e+50
1.969999999999999973e+00,7.816444112511301915e+50
1.970666666666666789e+00,1.421965153360223175e+51
1.999000000000000110e+00,1.278412988392546108e+51
2.000000000000000000e+00,4.155454038316226528e+50
2.022999999999999687e+00,2.781414935590623962e+50
2.033845182999999945e+00,4.694371502419765527e+51
2.046000000000000263e+00,1.817744181407977175e+51
2.056540937000000291e+00,1.042777900955659535e+52
2.059000000000000163e+00,5.229885411150519430e+50
2.060000000000000053e+00,2.479831296047178553e+50
2.063149999999999817e+00,5.005755144021796619e+51
2.070000000000000284e+00,3.675219376151943816e+50
2.078858397000000302e+00,2.508840754357987857e+51
2.091499999999999915e+00,6.632449247474918671e+50
2.100000000000000089e+00,1.901760150986100066e+51
2.100000000000000089e+00,6.610489860882435773e+51
2.100000000000000089e+00,7.092190311119521653e+51
2.113699999999999690e+00,1.058331689111106331e+50
2.116941308999999993e+00,2.066264791158481490e+51
2.117499999999999716e+00,1.214393408913919899e+51
2.125624312000000238e+00,8.157078010291968407e+51
2.145000000000000018e+00,9.146012864357225190e+50
2.155000000000000249e+00,1.098164688982815975e+52
2.158782360000000011e+00,7.025638734276470604e+51
2.158999999999999808e+00,2.586882218778659821e+50
2.166999999999999815e+00,8.232834775497633782e+50
2.171499999999999986e+00,4.738903591652098881e+51
2.193208666000000306e+00,1.760843109642997158e+51
2.207600000000000229e+00,1.138368136723874706e+52
2.209999999999999964e+00,6.463688253722208789e+50
2.215681272999999951e+00,2.453081422990057193e+51
2.217875838000000321e+00,2.207090257363955457e+50
2.222811378999999921e+00,6.619470519504246976e+50
2.230182639999999772e+00,5.616457276180869004e+50
2.232000000000000206e+00,4.451734013781955104e+51
2.237966296999999827e+00,2.732871607252899191e+51
2.237999999999999989e+00,1.368561347948451597e+51
2.240000000000000213e+00,1.351667140751994425e+51
2.250000000000000000e+00,4.986455575251199524e+52
2.252499999999999947e+00,6.272979287556235179e+50
2.266000000000000014e+00,1.462117469753417705e+51
2.280421039000000150e+00,2.856688496466729177e+52
2.284499999999999975e+00,1.396477332089957343e+51
2.288000000000000256e+00,9.858251562430298008e+50
2.294000000000000039e+00,2.009943119388980413e+51
2.296999999999999709e+00,1.932393796561667333e+51
2.299962355999999986e+00,3.340095858958424300e+51
2.303300000000000125e+00,6.526740181279061207e+50
2.319499999999999673e+00,1.348972524658411688e+52
2.320103309999999919e+00,1.791809358099290020e+51
2.326379273999999775e+00,4.547802531180184925e+50
2.328999999999999737e+00,2.655978094228066925e+51
2.338654313000000151e+00,1.643101467604053391e+51
2.347999999999999865e+00,3.332091494906810955e+50
2.361569951999999972e+00,3.680764674664241033e+50
2.366276336000000313e+00,7.854821742803221404e+50
2.370000000000000107e+00,8.451098761899874984e+51
2.374964246000000223e+00,2.221184174472420263e+52
2.380500000000000060e+00,4.389154315823003624e+50
2.389999999999999680e+00,7.464680114210018549e+50
2.390729351000000058e+00,1.438549368903650479e+51
2.392320567000000064e+00,5.198406925019870432e+51
2.394000000000000128e+00,3.814458414771190318e+50
2.396836595999999986e+00,1.743677739185287196e+52
2.397999999999999687e+00,3.564167914323493211e+51
2.407125490000000312e+00,2.645137306871672087e+51
2.407999999999999918e+00,4.820878498609560952e+50
2.408999999999999808e+00,2.278617684918595407e+51
2.411583550000000020e+00,7.883363821683553660e+50
2.411882117000000214e+00,1.018959309843095339e+52
2.412787079000000112e+00,2.168480179886136423e+51
2.413786498999999974e+00,1.836740108521321655e+51
2.415999999999999925e+00,2.199120031191169163e+50
2.415999999999999925e+00,2.788742527217283096e+50
2.423229220999999711e+00,1.032583301217490933e+51
2.439999999999999947e+00,1.082661438659733656e+51
2.445000000000000284e+00,1.191126113667681470e+52
2.447999999999999954e+00,1.834524234002545037e+52
2.448500000000000121e+00,3.476237735928756978e+50
2.451999999999999957e+00,1.739633086608374296e+51
2.456637748999999982e+00,9.746178322394406223e+50
2.459999999999999964e+00,1.789277499915790823e+52
2.464999999999999858e+00,1.533454768833179767e+51
2.465507632000000005e+00,1.124519573171048938e+51
2.469999999999999751e+00,6.939155946451359618e+50
2.472577285999999930e+00,2.026200746697799193e+51
2.479999999999999982e+00,5.454326403542799510e+50
2.481333991999999711e+00,1.047226722731422855e+51
2.489500000000000046e+00,4.647441301942942169e+51
2.494184535000000036e+00,3.061139169791808815e+51
2.494499999999999940e+00,6.592646295911558343e+51
2.495684331999999728e+00,7.571357726947235019e+50
2.496999999999999886e+00,1.993005467179301735e+51
2.504038173999999728e+00,2.252914195699387230e+51
2.504999999999999893e+00,4.578557124424598554e+50
2.507920481000000201e+00,2.690314826994485134e+51
2.509999999999999787e+00,9.661353315922589969e+50
2.516899999999999693e+00,2.092695062751919829e+51
2.532000000000000028e+00,1.833123028907734559e+51
2.540889227000000083e+00,7.289901414988324626e+50
2.554701436000000214e+00,1.231418812093110555e+52
2.560151610000000133e+00,1.308691025088908365e+52
2.561839094999999844e+00,3.661234926246451844e+51
2.567000000000000171e+00,2.624249856122564865e+51
2.571801693999999916e+00,4.191084513339338730e+51
2.572000000000000064e+00,1.858004600978647312e+51
2.587205668000000180e+00,1.915042449571958399e+51
2.589742119999999925e+00,1.470610616264696180e+51
2.591280019000000046e+00,1.096555100570119507e+51
2.600000000000000089e+00,1.847533718812944602e+51
2.602615058000000037e+00,0.000000000000000000e+00
2.608000000000000096e+00,1.440118753469862737e+51
2.611499999999999932e+00,8.804529933346368294e+51
2.612139538000000094e+00,2.140873305415648026e+50
2.620378548999999779e+00,2.759223398167735894e+51
2.625037840000000067e+00,1.210620541771985369e+52
2.625175463999999792e+00,1.046152320116534362e+52
2.642151144999999701e+00,4.603815676886567079e+51
2.645112816000000144e+00,9.232315758379084806e+50
2.663999999999999702e+00,1.059586877237391212e+51
2.675780818999999866e+00,6.062482723457909646e+51
2.690999999999999837e+00,1.918591791685498105e+51
2.694581437000000079e+00,2.562849274019701100e+51
2.709999999999999964e+00,3.359218456423018352e+51
2.710766848000000007e+00,3.749361246163247369e+51
2.717125235000000139e+00,2.411491016754514586e+51
2.721999999999999975e+00,1.668142944527012538e+51
2.727000000000000313e+00,9.313533228228982318e+51
2.728666666666666352e+00,7.690401909667870918e+51
2.735999999999999766e+00,3.262300563899525867e+52
2.748378956999999900e+00,2.643892831083491822e+51
2.749299999999999855e+00,1.952872712497606439e+51
2.751839764999999716e+00,2.069124396357056220e+52
2.757861356999999902e+00,9.076751698054395022e+50
2.763820014000000214e+00,8.038077187959626180e+50
2.767681685999999974e+00,6.084187014368089316e+50
2.770000000000000018e+00,2.172984799115575179e+52
2.770869033000000314e+00,1.528035618387910326e+51
2.772000000000000242e+00,8.325661748266160854e+50
2.784781794999999782e+00,2.429547950537364297e+52
2.791737304999999836e+00,4.399965093080852334e+51
2.797355653000000331e+00,1.934953842359378539e+51
2.798000000000000043e+00,5.959577388165397758e+51
2.799999999999999822e+00,3.743498356046830341e+50
2.824052347000000296e+00,2.296871369827043437e+51
2.832574908999999863e+00,9.654080132960988556e+50
2.833000000000000185e+00,1.167629671449213258e+51
2.838964412000000159e+00,5.498601377023070412e+51
2.841826971999999785e+00,6.414219786186474979e+51
2.846425825999999937e+00,5.642547602090109704e+50
2.857077333999999968e+00,1.030477866151034757e+51
2.859666666666666579e+00,4.669398954973420604e+52
2.867347569999999735e+00,7.107914539873208519e+50
2.868000000000000327e+00,7.334805462233425054e+51
2.869717139000000028e+00,1.529760399894976586e+52
2.870000000000000107e+00,5.734813831648624450e+51
2.883511434999999956e+00,5.676788213776051032e+51
2.883599999999999941e+00,2.674531737182881114e+51
2.887507212000000045e+00,4.985324003765004303e+51
2.909497743000000192e+00,2.432812233712787571e+51
2.918295069000000019e+00,6.040393432854339325e+51
2.919327790000000089e+00,5.740363772268882516e+51
2.922331086999999883e+00,3.931314458975179261e+51
2.937000000000000277e+00,9.968854323289433768e+51
2.941347083000000140e+00,1.695729066719540472e+52
2.941703621000000268e+00,4.091992073479624947e+50
2.950000000000000178e+00,4.852101497658029381e+51
2.952071714999999763e+00,8.301696775518623832e+50
2.953999999999999737e+00,5.475062060702831791e+51
2.955565894000000249e+00,1.738204545564806567e+51
2.959999999999999964e+00,1.731021804768664698e+51
2.967750000000000110e+00,1.475462239128927216e+51
2.967999999999999972e+00,1.166111397194989902e+51
2.975751363000000094e+00,1.855836293820731025e+51
2.976658575000000084e+00,6.633194075154598580e+50
2.976909750999999993e+00,6.334715431865146361e+51
2.980086377000000120e+00,1.320714712172988361e+52
2.987654078000000268e+00,2.308596404817542309e+52
3.000000000000000000e+00,1.194110906236180730e+51
3.004346411999999855e+00,1.946301741920782693e+51
3.005999999999999783e+00,6.337430756535528685e+51
3.009999999999999787e+00,5.564685204074322110e+52
3.011350000000000193e+00,2.998344745661242419e+51
3.022961876000000103e+00,2.355132254536430071e+51
3.029999999999999805e+00,1.049685865338381176e+51
3.036800648999999908e+00,1.459704118342761646e+51
3.040000000000000036e+00,9.575380256167803712e+50
3.071818498999999925e+00,1.902432959567168301e+51
3.076999999999999957e+00,9.766065045197582052e+50
3.085799999999999876e+00,1.500268740647677844e+51
3.087000000000000188e+00,1.122064953849822581e+52
3.092000000000000082e+00,9.711307856767601957e+51
3.096851319999999852e+00,1.237105506864864485e+51
3.097669805000000220e+00,8.641992323889421977e+50
3.100000000000000089e+00,3.265253664397941690e+51
3.110928946000000028e+00,3.497190475704367398e+51
3.118424993000000089e+00,1.428819524410662728e+52
3.121476099000000115e+00,3.235864400304684898e+51
3.125997407999999922e+00,4.543998396360948727e+51
3.140000000000000124e+00,4.300605367134919655e+51
3.144589439999999847e+00,2.348336047478111638e+51
3.159638097999999840e+00,2.903613309115454318e+51
3.169999999999999929e+00,3.618489561578723628e+51
3.185378345000000166e+00,2.100759878615866942e+51
3.197999999999999954e+00,2.989000568651546328e+51
3.198333333333333250e+00,9.985321946808149642e+51
3.199572925000000012e+00,2.214829625347262330e+51
3.200000000000000178e+00,5.469572953147002354e+52
3.202250000000000263e+00,4.329012480627956859e+51
3.202471195000000215e+00,1.786861319055134330e+51
3.206791270000000083e+00,4.653880740386355433e+52
3.207983034999999816e+00,1.857572667959682994e+51
3.231649785000000108e+00,1.738152505673722175e+51
3.237739804999999915e+00,6.759260418757037917e+52
3.243544470999999874e+00,1.070736664990539186e+51
3.259999999999999787e+00,8.692620803316948314e+52
3.266382887999999873e+00,1.866966185356430637e+51
3.271999999999999797e+00,1.557810491695339592e+51
3.278577868999999811e+00,3.274478046742561130e+51
3.281814048000000206e+00,6.304843613095447020e+51
3.297666666666666302e+00,1.556001912582383294e+51
3.298000000000000043e+00,1.778379636081190025e+51
3.305000000000000160e+00,7.862451989515579294e+52
3.307850146999999907e+00,3.742343432177812117e+51
3.310000000000000053e+00,1.755930150181777002e+51
3.311272665999999809e+00,3.633886586184831502e+51
3.329552183000000110e+00,3.871558010702925055e+51
3.333296042000000181e+00,3.388517864997833833e+51
3.337953503000000044e+00,6.677482313249735651e+50
3.338400000000000034e+00,1.341619377932511919e+51
3.338999999999999968e+00,1.101931048749504541e+51
3.343175757000000026e+00,4.600656536587713827e+51
3.344324015000000205e+00,4.404082650748569667e+51
3.344758740000000063e+00,2.588871280575132644e+51
3.346000000000000085e+00,6.829110253749330929e+51
3.347477005000000005e+00,8.881653589630703045e+50
3.351999999999999869e+00,1.070825020932455973e+51
3.352114687999999898e+00,1.557394724351315888e+51
3.357824474000000059e+00,1.294147554348244760e+51
3.358836607999999835e+00,2.463373826459160331e+51
3.366000000000000103e+00,1.715233549286406107e+51
3.373350359999999881e+00,1.368572531355144312e+51
3.374000000000000110e+00,1.987631663694907115e+52
3.379999999999999893e+00,6.940160818629551203e+50
3.390917148999999853e+00,3.680208300947695219e+51
3.403811129999999796e+00,4.652474350393480484e+52
3.408162240999999870e+00,6.011965812997566982e+51
3.419999999999999929e+00,2.782877003600128430e+52
3.425800000000000178e+00,3.312679610669617506e+51
3.428480077000000126e+00,1.914329583995195492e+51
3.429600000000000204e+00,9.163127215045890483e+50
3.431500000000000217e+00,8.104761379812573397e+51
3.441128465999999886e+00,4.363515325572777833e+51
3.445745313999999837e+00,5.565173603998795738e+50
3.451999999999999957e+00,1.141585737329996648e+51
3.451999999999999957e+00,4.339338419102762601e+51
3.452999999999999847e+00,6.941671357748229273e+51
3.459619658999999903e+00,1.517778014183133972e+51
3.464999999999999858e+00,1.239118323219610791e+52
3.467964949999999824e+00,3.207513703703416609e+52
3.474259718999999969e+00,2.665227928697169283e+51
3.481196606000000138e+00,2.894776472726068650e+51
3.486000000000000210e+00,3.340012888711093709e+51
3.487000000000000099e+00,1.168574692347270417e+51
3.495505902000000109e+00,2.864070152959475119e+51
3.499600000000000044e+00,2.926905515579971712e+51
3.504300000000000193e+00,9.181589798768503929e+50
3.512000000000000011e+00,6.842528372083609459e+51
3.514753756000000173e+00,3.089632281399760451e+51
3.527299999999999880e+00,1.057973734184945493e+51
3.537908203999999834e+00,8.523671999782648274e+50
3.539000000000000146e+00,8.169425567602895488e+50
3.545520393999999964e+00,2.890100890303772024e+51
3.560109948000000024e+00,2.418552467897227986e+51
3.564487644000000177e+00,7.022232472358131994e+51
3.570161866999999933e+00,1.103862609010451203e+51
3.571908049000000140e+00,1.908946862305488456e+51
3.580000000000000071e+00,1.478117300651882313e+51
3.582776468000000047e+00,2.879814929061844094e+51
3.589999999999999858e+00,3.171472984866877397e+51
3.592583370999999914e+00,9.594561121558297522e+51
3.604388841000000010e+00,1.983035429889427787e+51
3.608999999999999986e+00,6.295491639004488776e+51
3.613350000000000062e+00,3.501903314249434632e+51
3.620800000000000018e+00,2.923313667271836581e+51
3.640500000000000291e+00,3.130939731863370022e+51
3.670500000000000096e+00,1.203118788586977108e+52
3.672440125000000055e+00,3.708561086896196440e+51
3.672750952999999985e+00,5.527065953871469367e+51
3.679449953999999856e+00,1.898912156860031089e+51
3.689614451000000184e+00,1.083169134498288021e+51
3.689999999999999947e+00,6.188994065342669974e+51
3.693999999999999950e+00,5.086429462329159190e+51
3.694999999999999840e+00,1.779401003660328500e+52
3.706999999999999851e+00,1.998457865172718025e+52
3.709999999999999964e+00,1.971582214027887631e+51
3.709999999999999964e+00,2.965490595492122490e+51
3.716797310000000021e+00,3.313874034445428718e+51
3.729279313000000151e+00,1.958728474003893232e+51
3.746666666666666590e+00,1.476338936946410246e+52
3.746883850000000127e+00,4.582180570800759406e+51
3.751999999999999780e+00,5.523869356203595440e+51
3.752529380999999997e+00,2.949097608748616368e+51
3.761604274999999831e+00,6.805419885308304112e+52
3.779999999999999805e+00,3.624479801498755134e+51
3.785941633999999834e+00,4.836488610309057995e+51
3.800103603000000163e+00,3.013996956059030732e+51
3.807365572999999781e+00,7.384385120731230693e+51
3.811999999999999833e+00,8.359054532832762928e+51
3.822999999999999954e+00,2.900129377802536729e+52
3.826000000000000068e+00,2.847307822883826469e+52
3.830000000000000071e+00,1.229529566757262123e+53
3.835047816999999970e+00,6.163821118933811245e+51
3.854999999999999982e+00,5.488620076821930301e+51
3.857906782000000145e+00,2.573542025563800849e+51
3.868155327999999837e+00,1.810634741303290039e+51
3.892999999999999794e+00,2.468282472478289839e+51
3.893726179999999815e+00,6.851538101250088045e+51
3.903000000000000025e+00,8.655286327257133552e+51
3.938000000000000167e+00,1.232904391393567466e+52
3.939510762999999915e+00,3.083519933139445292e+52
3.954000000000000181e+00,2.727282157481838876e+51
3.964721890999999943e+00,8.639843832291232117e+51
3.992999999999999883e+00,5.492397314290753891e+51
4.000000000000000000e+00,9.571374145896565118e+51
4.003200661000000160e+00,8.502398102820116066e+51
4.035999999999999588e+00,3.741623028701501308e+52
4.038000000000000256e+00,1.949324534793780210e+51
4.038332311999999646e+00,3.000228626854539122e+51
4.054912275999999594e+00,1.839002557292821964e+51
4.066879237000000202e+00,2.276618728198097451e+51
4.081999999999999851e+00,3.035414645353964578e+51
4.129999999999999893e+00,8.871154629351127670e+51
4.140000000000000568e+00,6.746070904232981196e+51
4.151600000000000179e+00,2.604405228124796859e+51
4.200000000000000178e+00,5.322176723159384844e+51
4.209999999999999964e+00,4.565302977233281112e+51
4.223769949999999440e+00,2.245736898926355172e+51
4.225997452999999737e+00,3.562519325633140553e+51
4.240000000000000213e+00,7.739839124679280231e+51
4.259999999999999787e+00,5.696128797269698895e+51
4.288000000000000256e+00,3.972702570643252978e+51
4.329355037000000017e+00,3.321913569260922756e+51
4.345900000000000318e+00,2.423400408271530605e+51
4.349999999999999645e+00,2.107512933112223438e+51
4.349999999999999645e+00,1.826208816513330692e+52
4.359999999999999432e+00,4.069982262103542509e+51
4.376500000000000057e+00,1.211607444793990075e+51
4.384999999999999787e+00,3.274956070277540309e+51
4.429999999999999716e+00,5.302595220441775600e+51
4.437787216000000257e+00,2.750867123072510276e+51
4.439999999999999503e+00,1.059289946268118335e+51
4.452596606000000179e+00,9.428740924729245346e+51
4.475031362999999374e+00,3.158610572363893845e+51
4.500205442000000389e+00,1.475665681223619036e+51
4.503000000000000114e+00,1.392487799993350661e+52
4.516474008999999512e+00,1.640596455957455977e+52
4.519999999999999574e+00,1.070389997595590013e+52
4.529999999999999361e+00,1.091220110227598086e+51
4.542343971000000202e+00,5.948016018346009653e+50
4.599999999999999645e+00,1.085398451410332124e+52
4.599999999999999645e+00,6.285116496853392761e+52
4.625999999999999446e+00,3.342196107668284532e+51
4.700000000000000178e+00,1.541908846363631069e+52
4.701866934999999970e+00,1.444591875911650614e+52
4.757500000000000284e+00,3.646521099285721261e+52
4.759999999999999787e+00,1.094984472554167398e+51
4.795999999999999375e+00,1.748489484484683137e+52
4.810000000000000497e+00,2.207340029518744198e+51
4.875000000000000000e+00,2.978667065264077966e+52
4.900000000000000355e+00,1.273127379740316490e+51
4.910000000000000142e+00,3.144911371443537306e+51
4.929999999999999716e+00,4.493332513052332994e+50
4.955999999999999517e+00,1.378016342077969687e+52
4.968849999999999767e+00,2.460801258788133576e+51
5.047666666666667190e+00,1.686217815522449740e+52
5.059999999999999609e+00,6.060468128654968612e+51
5.104499999999999815e+00,4.260210991388300140e+52
5.108166666666666522e+00,8.555732181698285486e+51
5.110999999999999766e+00,3.721782184435529323e+51
5.141194642000000314e+00,8.980750560097346280e+51
5.197075063999999855e+00,1.163427840911691888e+52
5.224340125000000334e+00,3.064786838527855993e+51
5.269999999999999574e+00,6.784750082213089551e+51
5.410000000000000142e+00,9.706389510675017522e+51
5.470000025000000043e+00,3.924616183385335217e+51
5.500000000000000000e+00,7.759132684231769645e+51
5.612666666666666693e+00,1.942274524264941743e+53
5.622233333333332972e+00,2.694605927880849053e+51
5.674850000000000172e+00,4.770474998629849355e+51
5.700000000000000178e+00,3.760870311460754160e+51
5.706999999999999851e+00,6.985540303724570462e+51
5.772000000000000242e+00,3.361744519934408161e+51
5.812999999999999723e+00,2.988806286273251073e+51
5.827925472000000440e+00,3.953770884864851220e+51
5.900000000000000355e+00,4.086622755645443369e+51
5.961000000000000298e+00,1.829119384190282512e+52
5.967999999999999972e+00,1.094535290376312972e+52
5.990000000000000213e+00,1.515105558005551134e+52
5.994900000000000340e+00,3.881450810244394931e+52
6.110000000000000320e+00,7.137689640226677375e+51
6.177999999999999936e+00,5.096976718085869333e+51
6.281500000000000306e+00,1.069497679064030550e+52
6.299999999999999822e+00,7.498395299541768929e+51
6.299999999999999822e+00,7.474095828900867583e+51
6.299999999999999822e+00,1.026587108028728452e+52
6.584999999999999964e+00,5.963831798919207576e+53
6.599999999999999645e+00,1.368748546819983795e+52
6.828356102999999955e+00,3.090457095928803634e+51
6.911999999999999922e+00,1.399480803948570695e+52
7.024089409000000117e+00,1.142379550191146791e+52
7.195000000000000284e+00,4.700540192964119856e+51
7.317999999999999616e+00,1.355849952697173146e+51
7.320000000000000284e+00,1.394245643550779965e+52
7.570000000000000284e+00,1.499223368447309404e+52
7.782000000000000028e+00,3.637123650965886635e+52
9.050000000000000711e+00,4.574646456017872175e+52


==> Full_scatter_output.csv <==
Z,L
1.036799999999999944e+00,1.861000317958295981e+47
1.088999999999999968e+00,4.347828618791679229e+48
1.092999999999999972e+00,1.308392399484473955e+48
1.110999999999999988e+00,1.082656089954588060e+49
1.116999999999999993e+00,3.070751406344326177e+50
1.121799999999999908e+00,4.657468909432995998e+48
1.127499999999999947e+00,3.657807668720736566e+49
1.216901551999999942e+00,1.367382405719661892e+50
1.247999999999999998e+00,6.853894583101938771e+49
1.257000000000000117e+00,4.179430854073523314e+50
1.257500000000000062e+00,4.832410157150931929e+49
1.281499999999999861e+00,1.121378414802333575e+49
1.286999999999999922e+00,1.273714007800441193e+49
1.312999999999999945e+00,2.553651518971737103e+49
1.346300000000000052e+00,1.827282417072558863e+50
1.356100000000000083e+00,2.074965062597282061e+50
1.383499999999999952e+00,6.019843230722071826e+49
1.399999999999999911e+00,5.549058401470943450e+49
1.409999999999999920e+00,1.216130113870732786e+50
1.421999999999999931e+00,4.371618142802874308e+49
1.423166666666666691e+00,4.663216736241420716e+51
1.459999999999999964e+00,9.313963579626311355e+49
1.479100000000000081e+00,7.780957317572271547e+50
1.540000000000000036e+00,1.074849692125511912e+52
1.540000000000000036e+00,8.670212700545127818e+49
1.542000000000000037e+00,4.209923752648882115e+50
1.544000000000000039e+00,1.067081022448955023e+52
1.551899999999999835e+00,1.868264126230913801e+50
1.555000000000000160e+00,2.251327848356636351e+50
1.556999999999999940e+00,2.199072945803924482e+50
1.558000000000000052e+00,1.755876391326138469e+51
1.587749999999999995e+00,6.009139916052281691e+49
1.588500000000000023e+00,2.329929133026915077e+50
1.596000000000000085e+00,1.094915360510670328e+50
1.598999999999999977e+00,1.380436221249409476e+50
1.616999999999999993e+00,1.311047531685666647e+50
1.645000000000000018e+00,3.604467462215818255e+50
1.659414458000000092e+00,5.638336111751319084e+50
1.659499999999999975e+00,3.380416045248583408e+50
1.666666666666666519e+00,8.172539976530665495e+50
1.689000000000000057e+00,3.211367131330581103e+50
1.713500000000000023e+00,2.362658001454807991e+51
1.714973999999999998e+00,1.784449431958913705e+51
1.714999999999999858e+00,1.025570192652279553e+51
1.717999999999999972e+00,6.676368201306564900e+50
1.720620284000000000e+00,9.637993805664194838e+50
1.723578911000000158e+00,1.115449111231756928e+51
1.725000000000000089e+00,8.489550133809898649e+50
1.735999999999999988e+00,4.255132352180259052e+50
1.779716483000000071e+00,1.704037179761020357e+51
1.790974936000000017e+00,2.167669835329374723e+51
1.793000000000000149e+00,2.789242255553184854e+51
1.800000000000000044e+00,5.104778075955634504e+50
1.803933333333333167e+00,2.346563506173563330e+51
1.818000000000000060e+00,1.292191315105756720e+50
1.823999999999999844e+00,9.356275890005767543e+51
1.830400000000000027e+00,7.066065645214153668e+51
1.838000000000000078e+00,3.049382597001496400e+50
1.839999999999999858e+00,5.499214068625019078e+50
1.844999999999999973e+00,1.696927952453716591e+50
1.858453890000000053e+00,2.825105163451205779e+51
1.862000000000000099e+00,5.135661680028818155e+50
1.885113803999999949e+00,1.828316795758064077e+50
1.886000000000000121e+00,9.675610176091537024e+50
1.889000000000000012e+00,2.412278121956754904e+51
1.903000000000000025e+00,2.888746933785261373e+52
1.903999999999999915e+00,2.443422267816506255e+50
1.909206218000000010e+00,8.691926749005689363e+51
1.915000000000000036e+00,2.860843788443743058e+50
1.919999999999999929e+00,5.976830278154314542e+50
1.922275957999999951e+00,3.522543807650313133e+50
1.936399999999999899e+00,3.352216300735755143e+50
1.937000000000000055e+00,2.228272688401661595e+51
1.958600000000000119e+00,1.569215035917537651e+50
1.969999999999999973e+00,7.816444112511301915e+50
1.970666666666666789e+00,1.421965153360223175e+51
1.999000000000000110e+00,1.278412988392546108e+51
2.000000000000000000e+00,4.155454038316226528e+50
2.022999999999999687e+00,2.781414935590623962e+50
2.033845182999999945e+00,4.694371502419765527e+51
2.046000000000000263e+00,1.817744181407977175e+51
2.056540937000000291e+00,1.042777900955659535e+52
2.059000000000000163e+00,5.229885411150519430e+50
2.060000000000000053e+00,2.479831296047178553e+50
2.063149999999999817e+00,5.005755144021796619e+51
2.070000000000000284e+00,3.675219376151943816e+50
2.078858397000000302e+00,2.508840754357987857e+51
2.091499999999999915e+00,6.632449247474918671e+50
2.100000000000000089e+00,1.901760150986100066e+51
2.100000000000000089e+00,6.610489860882435773e+51
2.100000000000000089e+00,7.092190311119521653e+51
2.116941308999999993e+00,2.066264791158481490e+51
2.117499999999999716e+00,1.214393408913919899e+51
2.125624312000000238e+00,8.157078010291968407e+51
2.145000000000000018e+00,9.146012864357225190e+50
2.155000000000000249e+00,1.098164688982815975e+52
2.158782360000000011e+00,7.025638734276470604e+51
2.158999999999999808e+00,2.586882218778659821e+50
2.166999999999999815e+00,8.232834775497633782e+50
2.171499999999999986e+00,4.738903591652098881e+51
2.193208666000000306e+00,1.760843109642997158e+51
2.207600000000000229e+00,1.138368136723874706e+52
2.209999999999999964e+00,6.463688253722208789e+50
2.215681272999999951e+00,2.453081422990057193e+51
2.222811378999999921e+00,6.619470519504246976e+50
2.230182639999999772e+00,5.616457276180869004e+50
2.232000000000000206e+00,4.451734013781955104e+51
2.237966296999999827e+00,2.732871607252899191e+51
2.237999999999999989e+00,1.368561347948451597e+51
2.240000000000000213e+00,1.351667140751994425e+51
2.250000000000000000e+00,4.986455575251199524e+52
2.252499999999999947e+00,6.272979287556235179e+50
2.266000000000000014e+00,1.462117469753417705e+51
2.280421039000000150e+00,2.856688496466729177e+52
2.284499999999999975e+00,1.396477332089957343e+51
2.288000000000000256e+00,9.858251562430298008e+50
2.294000000000000039e+00,2.009943119388980413e+51
2.296999999999999709e+00,1.932393796561667333e+51
2.299962355999999986e+00,3.340095858958424300e+51
2.303300000000000125e+00,6.526740181279061207e+50
2.319499999999999673e+00,1.348972524658411688e+52
2.320103309999999919e+00,1.791809358099290020e+51
2.326379273999999775e+00,4.547802531180184925e+50
2.328999999999999737e+00,2.655978094228066925e+51
2.338654313000000151e+00,1.643101467604053391e+51
2.347999999999999865e+00,3.332091494906810955e+50
2.361569951999999972e+00,3.680764674664241033e+50
2.366276336000000313e+00,7.854821742803221404e+50
2.370000000000000107e+00,8.451098761899874984e+51
2.374964246000000223e+00,2.221184174472420263e+52
2.380500000000000060e+00,4.389154315823003624e+50
2.389999999999999680e+00,7.464680114210018549e+50
2.390729351000000058e+00,1.438549368903650479e+51
2.392320567000000064e+00,5.198406925019870432e+51
2.394000000000000128e+00,3.814458414771190318e+50
2.396836595999999986e+00,1.743677739185287196e+52
2.397999999999999687e+00,3.564167914323493211e+51
2.407125490000000312e+00,2.645137306871672087e+51
2.407999999999999918e+00,4.820878498609560952e+50
2.408999999999999808e+00,2.278617684918595407e+51
2.411583550000000020e+00,7.883363821683553660e+50
2.411882117000000214e+00,1.018959309843095339e+52
2.412787079000000112e+00,2.168480179886136423e+51
2.413786498999999974e+00,1.836740108521321655e+51
2.423229220999999711e+00,1.032583301217490933e+51
2.439999999999999947e+00,1.082661438659733656e+51
2.445000000000000284e+00,1.191126113667681470e+52
2.447999999999999954e+00,1.834524234002545037e+52
2.448500000000000121e+00,3.476237735928756978e+50
2.451999999999999957e+00,1.739633086608374296e+51
2.456637748999999982e+00,9.746178322394406223e+50
2.459999999999999964e+00,1.789277499915790823e+52
2.464999999999999858e+00,1.533454768833179767e+51
2.465507632000000005e+00,1.124519573171048938e+51
2.469999999999999751e+00,6.939155946451359618e+50
2.472577285999999930e+00,2.026200746697799193e+51
2.479999999999999982e+00,5.454326403542799510e+50
2.481333991999999711e+00,1.047226722731422855e+51
2.489500000000000046e+00,4.647441301942942169e+51
2.494184535000000036e+00,3.061139169791808815e+51
2.494499999999999940e+00,6.592646295911558343e+51
2.495684331999999728e+00,7.571357726947235019e+50
2.496999999999999886e+00,1.993005467179301735e+51
2.504038173999999728e+00,2.252914195699387230e+51
2.504999999999999893e+00,4.578557124424598554e+50
2.507920481000000201e+00,2.690314826994485134e+51
2.509999999999999787e+00,9.661353315922589969e+50
2.516899999999999693e+00,2.092695062751919829e+51
2.532000000000000028e+00,1.833123028907734559e+51
2.540889227000000083e+00,7.289901414988324626e+50
2.554701436000000214e+00,1.231418812093110555e+52
2.560151610000000133e+00,1.308691025088908365e+52
2.561839094999999844e+00,3.661234926246451844e+51
2.567000000000000171e+00,2.624249856122564865e+51
2.571801693999999916e+00,4.191084513339338730e+51
2.572000000000000064e+00,1.858004600978647312e+51
2.587205668000000180e+00,1.915042449571958399e+51
2.589742119999999925e+00,1.470610616264696180e+51
2.591280019000000046e+00,1.096555100570119507e+51
2.600000000000000089e+00,1.847533718812944602e+51
2.608000000000000096e+00,1.440118753469862737e+51
2.611499999999999932e+00,8.804529933346368294e+51
2.620378548999999779e+00,2.759223398167735894e+51
2.625037840000000067e+00,1.210620541771985369e+52
2.625175463999999792e+00,1.046152320116534362e+52
2.642151144999999701e+00,4.603815676886567079e+51
2.645112816000000144e+00,9.232315758379084806e+50
2.663999999999999702e+00,1.059586877237391212e+51
2.675780818999999866e+00,6.062482723457909646e+51
2.690999999999999837e+00,1.918591791685498105e+51
2.694581437000000079e+00,2.562849274019701100e+51
2.709999999999999964e+00,3.359218456423018352e+51
2.710766848000000007e+00,3.749361246163247369e+51
2.717125235000000139e+00,2.411491016754514586e+51
2.721999999999999975e+00,1.668142944527012538e+51
2.727000000000000313e+00,9.313533228228982318e+51
2.728666666666666352e+00,7.690401909667870918e+51
2.735999999999999766e+00,3.262300563899525867e+52
2.748378956999999900e+00,2.643892831083491822e+51
2.749299999999999855e+00,1.952872712497606439e+51
2.751839764999999716e+00,2.069124396357056220e+52
2.757861356999999902e+00,9.076751698054395022e+50
2.763820014000000214e+00,8.038077187959626180e+50
2.767681685999999974e+00,6.084187014368089316e+50
2.770000000000000018e+00,2.172984799115575179e+52
2.770869033000000314e+00,1.528035618387910326e+51
2.772000000000000242e+00,8.325661748266160854e+50
2.784781794999999782e+00,2.429547950537364297e+52
2.791737304999999836e+00,4.399965093080852334e+51
2.797355653000000331e+00,1.934953842359378539e+51
2.798000000000000043e+00,5.959577388165397758e+51
2.824052347000000296e+00,2.296871369827043437e+51
2.832574908999999863e+00,9.654080132960988556e+50
2.833000000000000185e+00,1.167629671449213258e+51
2.838964412000000159e+00,5.498601377023070412e+51
2.841826971999999785e+00,6.414219786186474979e+51
2.846425825999999937e+00,5.642547602090109704e+50
2.857077333999999968e+00,1.030477866151034757e+51
2.859666666666666579e+00,4.669398954973420604e+52
2.867347569999999735e+00,7.107914539873208519e+50
2.868000000000000327e+00,7.334805462233425054e+51
2.869717139000000028e+00,1.529760399894976586e+52
2.870000000000000107e+00,5.734813831648624450e+51
2.883511434999999956e+00,5.676788213776051032e+51
2.883599999999999941e+00,2.674531737182881114e+51
2.887507212000000045e+00,4.985324003765004303e+51
2.909497743000000192e+00,2.432812233712787571e+51
2.918295069000000019e+00,6.040393432854339325e+51
2.919327790000000089e+00,5.740363772268882516e+51
2.922331086999999883e+00,3.931314458975179261e+51
2.937000000000000277e+00,9.968854323289433768e+51
2.941347083000000140e+00,1.695729066719540472e+52
2.950000000000000178e+00,4.852101497658029381e+51
2.952071714999999763e+00,8.301696775518623832e+50
2.953999999999999737e+00,5.475062060702831791e+51
2.955565894000000249e+00,1.738204545564806567e+51
2.959999999999999964e+00,1.731021804768664698e+51
2.967750000000000110e+00,1.475462239128927216e+51
2.967999999999999972e+00,1.166111397194989902e+51
2.975751363000000094e+00,1.855836293820731025e+51
2.976658575000000084e+00,6.633194075154598580e+50
2.976909750999999993e+00,6.334715431865146361e+51
2.980086377000000120e+00,1.320714712172988361e+52
2.987654078000000268e+00,2.308596404817542309e+52
3.000000000000000000e+00,1.194110906236180730e+51
3.004346411999999855e+00,1.946301741920782693e+51
3.005999999999999783e+00,6.337430756535528685e+51
3.009999999999999787e+00,5.564685204074322110e+52
3.011350000000000193e+00,2.998344745661242419e+51
3.022961876000000103e+00,2.355132254536430071e+51
3.029999999999999805e+00,1.049685865338381176e+51
3.036800648999999908e+00,1.459704118342761646e+51
3.040000000000000036e+00,9.575380256167803712e+50
3.071818498999999925e+00,1.902432959567168301e+51
3.076999999999999957e+00,9.766065045197582052e+50
3.085799999999999876e+00,1.500268740647677844e+51
3.087000000000000188e+00,1.122064953849822581e+52
3.092000000000000082e+00,9.711307856767601957e+51
3.096851319999999852e+00,1.237105506864864485e+51
3.097669805000000220e+00,8.641992323889421977e+50
3.100000000000000089e+00,3.265253664397941690e+51
3.110928946000000028e+00,3.497190475704367398e+51
3.118424993000000089e+00,1.428819524410662728e+52
3.121476099000000115e+00,3.235864400304684898e+51
3.125997407999999922e+00,4.543998396360948727e+51
3.140000000000000124e+00,4.300605367134919655e+51
3.144589439999999847e+00,2.348336047478111638e+51
3.159638097999999840e+00,2.903613309115454318e+51
3.169999999999999929e+00,3.618489561578723628e+51
3.185378345000000166e+00,2.100759878615866942e+51
3.197999999999999954e+00,2.989000568651546328e+51
3.198333333333333250e+00,9.985321946808149642e+51
3.199572925000000012e+00,2.214829625347262330e+51
3.200000000000000178e+00,5.469572953147002354e+52
3.202250000000000263e+00,4.329012480627956859e+51
3.202471195000000215e+00,1.786861319055134330e+51
3.206791270000000083e+00,4.653880740386355433e+52
3.207983034999999816e+00,1.857572667959682994e+51
3.231649785000000108e+00,1.738152505673722175e+51
3.237739804999999915e+00,6.759260418757037917e+52
3.243544470999999874e+00,1.070736664990539186e+51
3.259999999999999787e+00,8.692620803316948314e+52
3.266382887999999873e+00,1.866966185356430637e+51
3.271999999999999797e+00,1.557810491695339592e+51
3.278577868999999811e+00,3.274478046742561130e+51
3.281814048000000206e+00,6.304843613095447020e+51
3.297666666666666302e+00,1.556001912582383294e+51
3.298000000000000043e+00,1.778379636081190025e+51
3.305000000000000160e+00,7.862451989515579294e+52
3.307850146999999907e+00,3.742343432177812117e+51
3.310000000000000053e+00,1.755930150181777002e+51
3.311272665999999809e+00,3.633886586184831502e+51
3.329552183000000110e+00,3.871558010702925055e+51
3.333296042000000181e+00,3.388517864997833833e+51
3.338400000000000034e+00,1.341619377932511919e+51
3.338999999999999968e+00,1.101931048749504541e+51
3.343175757000000026e+00,4.600656536587713827e+51
3.344324015000000205e+00,4.404082650748569667e+51
3.344758740000000063e+00,2.588871280575132644e+51
3.346000000000000085e+00,6.829110253749330929e+51
3.347477005000000005e+00,8.881653589630703045e+50
3.351999999999999869e+00,1.070825020932455973e+51
3.352114687999999898e+00,1.557394724351315888e+51
3.357824474000000059e+00,1.294147554348244760e+51
3.358836607999999835e+00,2.463373826459160331e+51
3.366000000000000103e+00,1.715233549286406107e+51
3.373350359999999881e+00,1.368572531355144312e+51
3.374000000000000110e+00,1.987631663694907115e+52
3.390917148999999853e+00,3.680208300947695219e+51
3.403811129999999796e+00,4.652474350393480484e+52
3.408162240999999870e+00,6.011965812997566982e+51
3.419999999999999929e+00,2.782877003600128430e+52
3.425800000000000178e+00,3.312679610669617506e+51
3.428480077000000126e+00,1.914329583995195492e+51
3.429600000000000204e+00,9.163127215045890483e+50
3.431500000000000217e+00,8.104761379812573397e+51
3.441128465999999886e+00,4.363515325572777833e+51
3.451999999999999957e+00,1.141585737329996648e+51
3.451999999999999957e+00,4.339338419102762601e+51
3.452999999999999847e+00,6.941671357748229273e+51
3.459619658999999903e+00,1.517778014183133972e+51
3.464999999999999858e+00,1.239118323219610791e+52
3.467964949999999824e+00,3.207513703703416609e+52
3.474259718999999969e+00,2.665227928697169283e+51
3.481196606000000138e+00,2.894776472726068650e+51
3.486000000000000210e+00,3.340012888711093709e+51
3.487000000000000099e+00,1.168574692347270417e+51
3.495505902000000109e+00,2.864070152959475119e+51
3.499600000000000044e+00,2.926905515579971712e+51
3.512000000000000011e+00,6.842528372083609459e+51
3.514753756000000173e+00,3.089632281399760451e+51
3.527299999999999880e+00,1.057973734184945493e+51
3.545520393999999964e+00,2.890100890303772024e+51
3.560109948000000024e+00,2.418552467897227986e+51
3.564487644000000177e+00,7.022232472358131994e+51
3.570161866999999933e+00,1.103862609010451203e+51
3.571908049000000140e+00,1.908946862305488456e+51
3.580000000000000071e+00,1.478117300651882313e+51
3.582776468000000047e+00,2.879814929061844094e+51
3.589999999999999858e+00,3.171472984866877397e+51
3.592583370999999914e+00,9.594561121558297522e+51
3.604388841000000010e+00,1.983035429889427787e+51
3.608999999999999986e+00,6.295491639004488776e+51
3.613350000000000062e+00,3.501903314249434632e+51
3.620800000000000018e+00,2.923313667271836581e+51
3.640500000000000291e+00,3.130939731863370022e+51
3.670500000000000096e+00,1.203118788586977108e+52
3.672440125000000055e+00,3.708561086896196440e+51
3.672750952999999985e+00,5.527065953871469367e+51
3.679449953999999856e+00,1.898912156860031089e+51
3.689999999999999947e+00,6.188994065342669974e+51
3.693999999999999950e+00,5.086429462329159190e+51
3.694999999999999840e+00,1.779401003660328500e+52
3.706999999999999851e+00,1.998457865172718025e+52
3.709999999999999964e+00,1.971582214027887631e+51
3.709999999999999964e+00,2.965490595492122490e+51
3.716797310000000021e+00,3.313874034445428718e+51
3.729279313000000151e+00,1.958728474003893232e+51
3.746666666666666590e+00,1.476338936946410246e+52
3.746883850000000127e+00,4.582180570800759406e+51
3.751999999999999780e+00,5.523869356203595440e+51
3.752529380999999997e+00,2.949097608748616368e+51
3.761604274999999831e+00,6.805419885308304112e+52
3.779999999999999805e+00,3.624479801498755134e+51
3.785941633999999834e+00,4.836488610309057995e+51
3.800103603000000163e+00,3.013996956059030732e+51
3.807365572999999781e+00,7.384385120731230693e+51
3.811999999999999833e+00,8.359054532832762928e+51
3.822999999999999954e+00,2.900129377802536729e+52
3.826000000000000068e+00,2.847307822883826469e+52
3.830000000000000071e+00,1.229529566757262123e+53
3.835047816999999970e+00,6.163821118933811245e+51
3.854999999999999982e+00,5.488620076821930301e+51
3.857906782000000145e+00,2.573542025563800849e+51
3.868155327999999837e+00,1.810634741303290039e+51
3.892999999999999794e+00,2.468282472478289839e+51
3.893726179999999815e+00,6.851538101250088045e+51
3.903000000000000025e+00,8.655286327257133552e+51
3.938000000000000167e+00,1.232904391393567466e+52
3.939510762999999915e+00,3.083519933139445292e+52
3.954000000000000181e+00,2.727282157481838876e+51
3.964721890999999943e+00,8.639843832291232117e+51
3.992999999999999883e+00,5.492397314290753891e+51
4.000000000000000000e+00,9.571374145896565118e+51
4.003200661000000160e+00,8.502398102820116066e+51
4.035999999999999588e+00,3.741623028701501308e+52
4.038000000000000256e+00,1.949324534793780210e+51
4.038332311999999646e+00,3.000228626854539122e+51
4.054912275999999594e+00,1.839002557292821964e+51
4.066879237000000202e+00,2.276618728198097451e+51
4.081999999999999851e+00,3.035414645353964578e+51
4.129999999999999893e+00,8.871154629351127670e+51
4.140000000000000568e+00,6.746070904232981196e+51
4.151600000000000179e+00,2.604405228124796859e+51
4.200000000000000178e+00,5.322176723159384844e+51
4.209999999999999964e+00,4.565302977233281112e+51
4.223769949999999440e+00,2.245736898926355172e+51
4.225997452999999737e+00,3.562519325633140553e+51
4.240000000000000213e+00,7.739839124679280231e+51
4.259999999999999787e+00,5.696128797269698895e+51
4.288000000000000256e+00,3.972702570643252978e+51
4.329355037000000017e+00,3.321913569260922756e+51
4.345900000000000318e+00,2.423400408271530605e+51
4.349999999999999645e+00,2.107512933112223438e+51
4.349999999999999645e+00,1.826208816513330692e+52
4.359999999999999432e+00,4.069982262103542509e+51
4.384999999999999787e+00,3.274956070277540309e+51
4.429999999999999716e+00,5.302595220441775600e+51
4.437787216000000257e+00,2.750867123072510276e+51
4.452596606000000179e+00,9.428740924729245346e+51
4.475031362999999374e+00,3.158610572363893845e+51
4.503000000000000114e+00,1.392487799993350661e+52
4.516474008999999512e+00,1.640596455957455977e+52
4.519999999999999574e+00,1.070389997595590013e+52
4.599999999999999645e+00,1.085398451410332124e+52
4.599999999999999645e+00,6.285116496853392761e+52
4.625999999999999446e+00,3.342196107668284532e+51
4.700000000000000178e+00,1.541908846363631069e+52
4.701866934999999970e+00,1.444591875911650614e+52
4.757500000000000284e+00,3.646521099285721261e+52
4.795999999999999375e+00,1.748489484484683137e+52
4.810000000000000497e+00,2.207340029518744198e+51
4.875000000000000000e+00,2.978667065264077966e+52
4.910000000000000142e+00,3.144911371443537306e+51
4.955999999999999517e+00,1.378016342077969687e+52
4.968849999999999767e+00,2.460801258788133576e+51
5.047666666666667190e+00,1.686217815522449740e+52
5.059999999999999609e+00,6.060468128654968612e+51
5.104499999999999815e+00,4.260210991388300140e+52
5.108166666666666522e+00,8.555732181698285486e+51
5.110999999999999766e+00,3.721782184435529323e+51
5.141194642000000314e+00,8.980750560097346280e+51
5.197075063999999855e+00,1.163427840911691888e+52
5.224340125000000334e+00,3.064786838527855993e+51
5.269999999999999574e+00,6.784750082213089551e+51
5.410000000000000142e+00,9.706389510675017522e+51
5.470000025000000043e+00,3.924616183385335217e+51
5.500000000000000000e+00,7.759132684231769645e+51
5.612666666666666693e+00,1.942274524264941743e+53
5.674850000000000172e+00,4.770474998629849355e+51
5.700000000000000178e+00,3.760870311460754160e+51
5.706999999999999851e+00,6.985540303724570462e+51
5.772000000000000242e+00,3.361744519934408161e+51
5.827925472000000440e+00,3.953770884864851220e+51
5.900000000000000355e+00,4.086622755645443369e+51
5.961000000000000298e+00,1.829119384190282512e+52
5.967999999999999972e+00,1.094535290376312972e+52
5.990000000000000213e+00,1.515105558005551134e+52
5.994900000000000340e+00,3.881450810244394931e+52
6.110000000000000320e+00,7.137689640226677375e+51
6.177999999999999936e+00,5.096976718085869333e+51
6.281500000000000306e+00,1.069497679064030550e+52
6.299999999999999822e+00,7.498395299541768929e+51
6.299999999999999822e+00,7.474095828900867583e+51
6.299999999999999822e+00,1.026587108028728452e+52
6.584999999999999964e+00,5.963831798919207576e+53
6.599999999999999645e+00,1.368748546819983795e+52
6.911999999999999922e+00,1.399480803948570695e+52
7.024089409000000117e+00,1.142379550191146791e+52
7.320000000000000284e+00,1.394245643550779965e+52
7.570000000000000284e+00,1.499223368447309404e+52
7.782000000000000028e+00,3.637123650965886635e+52
9.050000000000000711e+00,4.574646456017872175e+52


==> Full_truncation.csv <==
Z,L
1.036799999999999944e+00,1.427464244307224872e+47
1.088999999999999968e+00,8.677787095470604881e+47
1.092999999999999972e+00,9.501919089476816534e+47
1.110999999999999988e+00,1.370413482580221589e+48
1.116999999999999993e+00,1.528704297027245744e+48
1.121799999999999908e+00,1.661991708667919412e+48
1.127499999999999947e+00,1.828015906088111947e+48
1.216901551999999942e+00,5.581975761696190417e+48
1.247999999999999998e+00,7.419607003571044562e+48
1.257000000000000117e+00,8.004842857340168313e+48
1.257500000000000062e+00,8.038067146277077777e+48
1.281499999999999861e+00,9.721647269278157413e+48
1.286999999999999922e+00,1.013215958873546105e+49
1.312999999999999945e+00,1.219903554086381715e+49
1.346300000000000052e+00,1.515487847359285240e+49
1.356100000000000083e+00,1.609166912304258964e+49
1.383499999999999952e+00,1.887425715075015778e+49
1.399999999999999911e+00,2.066697167242561581e+49
1.409999999999999920e+00,2.179661610148408065e+49
1.421999999999999931e+00,2.319538720634142103e+49
1.423166666666666691e+00,2.333389930511183620e+49
1.459999999999999964e+00,2.793783839164822047e+49
1.479100000000000081e+00,3.050245733095553081e+49
1.540000000000000036e+00,3.949556474100481159e+49
1.540000000000000036e+00,3.949556474100481159e+49
1.542000000000000037e+00,3.981208149510382952e+49
1.544000000000000039e+00,4.012994955874549440e+49
1.551899999999999835e+00,4.139874609161538185e+49
1.555000000000000160e+00,4.190239443855032587e+49
1.556999999999999940e+00,4.222905454559327732e+49
1.558000000000000052e+00,4.239289227619666845e+49
1.587749999999999995e+00,4.742205357867294296e+49
1.588500000000000023e+00,4.755271854853304180e+49
1.596000000000000085e+00,4.886987273729727790e+49
1.598999999999999977e+00,4.940208357370507866e+49
1.616999999999999993e+00,5.265957656402965400e+49
1.645000000000000018e+00,5.794580547776149358e+49
1.659414458000000092e+00,6.077119158315698101e+49
1.659499999999999975e+00,6.078816980503380200e+49
1.666666666666666519e+00,6.221944205019459487e+49
1.689000000000000057e+00,6.679179986911597673e+49
1.713500000000000023e+00,7.200293106237750233e+49
1.714973999999999998e+00,7.232295914822051140e+49
1.714999999999999858e+00,7.232861077684448148e+49
1.717999999999999972e+00,7.298226456491724318e+49
1.720620284000000000e+00,7.355568664338798033e+49
1.723578911000000158e+00,7.420595608365787644e+49
1.725000000000000089e+00,7.451935115629163066e+49
1.735999999999999988e+00,7.696840448381668354e+49
1.779716483000000071e+00,8.710724498912820875e+49
1.790974936000000017e+00,8.982314156331960492e+49
1.793000000000000149e+00,9.031619868945485888e+49
1.800000000000000044e+00,9.203121222283127606e+49
1.803933333333333167e+00,9.300214810623473740e+49
1.818000000000000060e+00,9.651719458111118180e+49
1.823999999999999844e+00,9.803679760567269992e+49
1.830400000000000027e+00,9.967107039921017399e+49
1.838000000000000078e+00,1.016296709333918886e+50
1.839999999999999858e+00,1.021483203624069869e+50
1.844999999999999973e+00,1.034508251266364087e+50
1.858453890000000053e+00,1.069972583294729984e+50
1.862000000000000099e+00,1.079421206502956272e+50
1.885113803999999949e+00,1.142039639897566755e+50
1.886000000000000121e+00,1.144476025010695742e+50
1.889000000000000012e+00,1.152743278140460998e+50
1.903000000000000025e+00,1.191720831616046657e+50
1.903999999999999915e+00,1.194529943105525950e+50
1.909206218000000010e+00,1.209208586305734432e+50
1.915000000000000036e+00,1.225649877248646602e+50
1.919999999999999929e+00,1.239928338212516879e+50
1.922275957999999951e+00,1.246455284882636118e+50
1.936399999999999899e+00,1.287344299266459991e+50
1.937000000000000055e+00,1.289095941479617720e+50
1.958600000000000119e+00,1.352948390607264932e+50
1.969999999999999973e+00,1.387269478953018823e+50
1.970666666666666789e+00,1.389289816884811659e+50
1.999000000000000110e+00,1.476504926729791972e+50
2.000000000000000000e+00,1.479631239439968609e+50
2.022999999999999687e+00,1.552439217547245672e+50
2.033845182999999945e+00,1.587369311267197417e+50
2.046000000000000263e+00,1.626972286164224257e+50
2.056540937000000291e+00,1.661705241898708520e+50
2.059000000000000163e+00,1.669859791931973627e+50
2.060000000000000053e+00,1.673181512958385224e+50
2.063149999999999817e+00,1.683666088938207674e+50
2.070000000000000284e+00,1.706576648769948787e+50
2.078858397000000302e+00,1.736429229929489037e+50
2.091499999999999915e+00,1.779469194650990757e+50
2.100000000000000089e+00,1.808697573196401298e+50
2.100000000000000089e+00,1.808697573196401298e+50
2.100000000000000089e+00,1.808697573196401298e+50
2.116941308999999993e+00,1.867643880056772059e+50
2.117499999999999716e+00,1.869603467143348858e+50
2.125624312000000238e+00,1.898211915747534527e+50
2.145000000000000018e+00,1.967290069689024759e+50
2.155000000000000249e+00,2.003409271411141267e+50
2.158782360000000011e+00,2.017153565118557302e+50
2.158999999999999808e+00,2.017945802533179907e+50
2.166999999999999815e+00,2.047170931298772318e+50
2.171499999999999986e+00,2.063699058177807185e+50
2.193208666000000306e+00,2.144331014579839022e+50
2.207600000000000229e+00,2.198601704380698176e+50
2.209999999999999964e+00,2.207715479150320233e+50
2.215681272999999951e+00,2.229361473727485546e+50
2.222811378999999921e+00,2.256670482535256475e+50
2.230182639999999772e+00,2.285070068341155686e+50
2.232000000000000206e+00,2.292097937363350689e+50
2.237966296999999827e+00,2.315242406625270234e+50
2.237999999999999989e+00,2.315373462193884027e+50
2.240000000000000213e+00,2.323156877071851355e+50
2.250000000000000000e+00,2.362260489905843452e+50
2.252499999999999947e+00,2.372084916012957361e+50
2.266000000000000014e+00,2.425471526961124015e+50
2.280421039000000150e+00,2.483122899446194283e+50
2.284499999999999975e+00,2.499545831581530796e+50
2.288000000000000256e+00,2.513678552614710030e+50
2.294000000000000039e+00,2.537993721966460601e+50
2.296999999999999709e+00,2.550192782828301839e+50
2.299962355999999986e+00,2.562265876667294803e+50
2.303300000000000125e+00,2.575900704783752660e+50
2.319499999999999673e+00,2.642564906466533927e+50
2.320103309999999919e+00,2.645063065858746494e+50
2.326379273999999775e+00,2.671116164667738742e+50
2.328999999999999737e+00,2.682030997300494871e+50
2.338654313000000151e+00,2.722419785018039396e+50
2.347999999999999865e+00,2.761787250561537641e+50
2.361569951999999972e+00,2.819420144424104886e+50
2.366276336000000313e+00,2.839538679356597416e+50
2.370000000000000107e+00,2.855503731978137298e+50
2.374964246000000223e+00,2.876852759119494674e+50
2.380500000000000060e+00,2.900747132441144863e+50
2.389999999999999680e+00,2.941967449492155736e+50
2.390729351000000058e+00,2.945143293661358912e+50
2.392320567000000064e+00,2.952077533289929957e+50
2.394000000000000128e+00,2.959404445377555693e+50
2.396836595999999986e+00,2.971798950188729865e+50
2.397999999999999687e+00,2.976889416312665674e+50
2.407125490000000312e+00,3.016958470047917337e+50
2.407999999999999918e+00,3.020811427954288201e+50
2.408999999999999808e+00,3.025220076394584747e+50
2.411583550000000020e+00,3.036623867833498707e+50
2.411882117000000214e+00,3.037943027579093054e+50
2.412787079000000112e+00,3.041943050417316004e+50
2.413786498999999974e+00,3.046363427461928729e+50
2.423229220999999711e+00,3.088275056386301647e+50
2.439999999999999947e+00,3.163366363699151836e+50
2.445000000000000284e+00,3.185915434472805787e+50
2.447999999999999954e+00,3.199480418451610756e+50
2.448500000000000121e+00,3.201743838884576787e+50
2.451999999999999957e+00,3.217608488227495066e+50
2.456637748999999982e+00,3.238686057413918812e+50
2.459999999999999964e+00,3.254006480543951512e+50
2.464999999999999858e+00,3.276851138476249037e+50
2.465507632000000005e+00,3.279174595301360364e+50
2.469999999999999751e+00,3.299769466875611212e+50
2.472577285999999930e+00,3.311611628625122849e+50
2.479999999999999982e+00,3.345826773646556645e+50
2.481333991999999711e+00,3.351992992514288533e+50
2.489500000000000046e+00,3.389853171723310469e+50
2.494184535000000036e+00,3.411660338499793115e+50
2.494499999999999940e+00,3.413131180541668776e+50
2.495684331999999728e+00,3.418655675800826301e+50
2.496999999999999886e+00,3.424797617484769930e+50
2.504038173999999728e+00,3.457739883511728372e+50
2.504999999999999893e+00,3.462252957417985253e+50
2.507920481000000201e+00,3.475972959731669370e+50
2.509999999999999787e+00,3.485757402969171426e+50
2.516899999999999693e+00,3.518313170105381880e+50
2.532000000000000028e+00,3.590041336480593440e+50
2.540889227000000083e+00,3.632576250801476212e+50
2.554701436000000214e+00,3.699120886355058701e+50
2.560151610000000133e+00,3.725530215717777702e+50
2.561839094999999844e+00,3.733724424167025277e+50
2.567000000000000171e+00,3.758835945713260667e+50
2.571801693999999916e+00,3.782268386515228965e+50
2.572000000000000064e+00,3.783237550570598107e+50
2.587205668000000180e+00,3.857886653987044490e+50
2.589742119999999925e+00,3.870403253736905964e+50
2.591280019000000046e+00,3.878001259812880335e+50
2.600000000000000089e+00,3.921210105003936768e+50
2.608000000000000096e+00,3.961041990716731556e+50
2.611499999999999932e+00,3.978525716760824920e+50
2.620378548999999779e+00,4.023033311823936865e+50
2.625037840000000067e+00,4.046479521882314350e+50
2.625175463999999792e+00,4.047173000782781074e+50
2.642151144999999701e+00,4.133123355375972311e+50
2.645112816000000144e+00,4.148202117228642152e+50
2.663999999999999702e+00,4.244943401625539979e+50
2.675780818999999866e+00,4.305792674598062691e+50
2.690999999999999837e+00,4.384976202742062356e+50
2.694581437000000079e+00,4.403703919185022213e+50
2.709999999999999964e+00,4.484736806470244235e+50
2.710766848000000007e+00,4.488784247728581867e+50
2.717125235000000139e+00,4.522406774220433199e+50
2.721999999999999975e+00,4.548259901631460951e+50
2.727000000000000313e+00,4.574845507189667433e+50
2.728666666666666352e+00,4.583722731390909522e+50
2.735999999999999766e+00,4.622873627044065725e+50
2.748378956999999900e+00,4.689298157589739426e+50
2.749299999999999855e+00,4.694257256176433844e+50
2.751839764999999716e+00,4.707943987731118476e+50
2.757861356999999902e+00,4.740464978573367464e+50
2.763820014000000214e+00,4.772743967622105375e+50
2.767681685999999974e+00,4.793715194419386216e+50
2.770000000000000018e+00,4.806324651609381890e+50
2.770869033000000314e+00,4.811055165013393109e+50
2.772000000000000242e+00,4.817214587711064635e+50
2.784781794999999782e+00,4.887069034332226808e+50
2.791737304999999836e+00,4.925269072326693535e+50
2.797355653000000331e+00,4.956221438311817932e+50
2.798000000000000043e+00,4.959776730902322284e+50
2.824052347000000296e+00,5.104467536575756132e+50
2.832574908999999863e+00,5.152198789088334517e+50
2.833000000000000185e+00,5.154584669286062468e+50
2.838964412000000159e+00,5.188112028503831920e+50
2.841826971999999785e+00,5.204237136471059091e+50
2.846425825999999937e+00,5.230189079796592264e+50
2.857077333999999968e+00,5.290514893072436986e+50
2.859666666666666579e+00,5.305225754830352427e+50
2.867347569999999735e+00,5.348969036726295903e+50
2.868000000000000327e+00,5.352691936922318381e+50
2.869717139000000028e+00,5.362495719503374727e+50
2.870000000000000107e+00,5.364111432969918522e+50
2.883511434999999956e+00,5.441537809459166841e+50
2.883599999999999941e+00,5.442046929525312534e+50
2.887507212000000045e+00,5.464528486463081572e+50
2.909497743000000192e+00,5.591814863253312604e+50
2.918295069000000019e+00,5.643094373960365994e+50
2.919327790000000089e+00,5.649127496217992494e+50
2.922331086999999883e+00,5.666688646900548210e+50
2.937000000000000277e+00,5.752803466640997323e+50
2.941347083000000140e+00,5.778431987368985193e+50
2.950000000000000178e+00,5.829593415694026937e+50
2.952071714999999763e+00,5.841871797416860658e+50
2.953999999999999737e+00,5.853310212986612989e+50
2.955565894000000249e+00,5.862606116626783346e+50
2.959999999999999964e+00,5.888963902850950034e+50
2.967750000000000110e+00,5.935155800129420533e+50
2.967999999999999972e+00,5.936648471290471023e+50
2.975751363000000094e+00,5.983010252301190827e+50
2.976658575000000084e+00,5.988446621197133827e+50
2.976909750999999993e+00,5.989952144663133900e+50
2.980086377000000120e+00,6.009006686320585070e+50
2.987654078000000268e+00,6.054506172763462749e+50
3.000000000000000000e+00,6.129052913964185899e+50
3.004346411999999855e+00,6.155391245825108071e+50
3.005999999999999783e+00,6.165424469329436105e+50
3.009999999999999787e+00,6.189723884486053866e+50
3.011350000000000193e+00,6.197934266038802519e+50
3.022961876000000103e+00,6.268749109284806047e+50
3.029999999999999805e+00,6.311840055545174924e+50
3.036800648999999908e+00,6.353598033720393230e+50
3.040000000000000036e+00,6.373284057345036176e+50
3.071818498999999925e+00,6.570493163691213825e+50
3.076999999999999957e+00,6.602852347980082311e+50
3.085799999999999876e+00,6.657965953762388812e+50
3.087000000000000188e+00,6.665496681553756405e+50
3.092000000000000082e+00,6.696914028760664611e+50
3.096851319999999852e+00,6.727457709071559030e+50
3.097669805000000220e+00,6.732616727348670279e+50
3.100000000000000089e+00,6.747313535825606690e+50
3.110928946000000028e+00,6.816426819768456513e+50
3.118424993000000089e+00,6.864005179485053948e+50
3.121476099000000115e+00,6.883411480641178028e+50
3.125997407999999922e+00,6.912211970288941985e+50
3.140000000000000124e+00,7.001733605263036356e+50
3.144589439999999847e+00,7.031181918646765000e+50
3.159638097999999840e+00,7.128111910271079052e+50
3.169999999999999929e+00,7.195182667700290609e+50
3.185378345000000166e+00,7.295216550799266349e+50
3.197999999999999954e+00,7.377757075863252451e+50
3.198333333333333250e+00,7.379942288031750833e+50
3.199572925000000012e+00,7.388071012014174291e+50
3.200000000000000178e+00,7.390872471591846226e+50
3.202250000000000263e+00,7.405639115371512298e+50
3.202471195000000215e+00,7.407091483353503231e+50
3.206791270000000083e+00,7.435481364405863680e+50
3.207983034999999816e+00,7.443321300031169528e+50
3.231649785000000108e+00,7.599736149420419463e+50
3.237739804999999915e+00,7.640208211418757533e+50
3.243544470999999874e+00,7.678868571935398486e+50
3.259999999999999787e+00,7.788914231014326217e+50
3.266382887999999873e+00,7.831777513572966262e+50
3.271999999999999797e+00,7.869580475006469234e+50
3.278577868999999811e+00,7.913946900146416136e+50
3.281814048000000206e+00,7.935812887362530943e+50
3.297666666666666302e+00,8.043291835852293195e+50
3.298000000000000043e+00,8.045558333516007141e+50
3.305000000000000160e+00,8.093216861868568291e+50
3.307850146999999907e+00,8.112655617185963895e+50
3.310000000000000053e+00,8.127331160505118552e+50
3.311272665999999809e+00,8.136024017920708231e+50
3.329552183000000110e+00,8.261311629935880546e+50
3.333296042000000181e+00,8.287071176381154663e+50
3.338400000000000034e+00,8.322243068685693121e+50
3.338999999999999968e+00,8.326381835205834687e+50
3.343175757000000026e+00,8.355209880798950584e+50
3.344324015000000205e+00,8.363144399843217269e+50
3.344758740000000063e+00,8.366149195161130264e+50
3.346000000000000085e+00,8.374731207361807454e+50
3.347477005000000005e+00,8.384947956077053821e+50
3.351999999999999869e+00,8.416266921113204364e+50
3.352114687999999898e+00,8.417061701332375739e+50
3.357824474000000059e+00,8.456669887461116406e+50
3.358836607999999835e+00,8.463699082365626206e+50
3.366000000000000103e+00,8.513518196228291323e+50
3.373350359999999881e+00,8.564764786935710057e+50
3.374000000000000110e+00,8.569300255160122535e+50
3.390917148999999853e+00,8.687760747916104448e+50
3.403811129999999796e+00,8.778505350524992508e+50
3.408162240999999870e+00,8.809216157402171668e+50
3.419999999999999929e+00,8.892995143271332116e+50
3.425800000000000178e+00,8.934163891252669274e+50
3.428480077000000126e+00,8.953213992336741062e+50
3.429600000000000204e+00,8.961179458815958483e+50
3.431500000000000217e+00,8.974699979873066867e+50
3.441128465999999886e+00,9.043347165449730058e+50
3.451999999999999957e+00,9.121118353744895278e+50
3.451999999999999957e+00,9.121118353744895278e+50
3.452999999999999847e+00,9.128285911116057718e+50
3.459619658999999903e+00,9.175791693746782555e+50
3.464999999999999858e+00,9.214478996858175733e+50
3.467964949999999824e+00,9.235827332673546782e+50
3.474259718999999969e+00,9.281219119078654087e+50
3.481196606000000138e+00,9.331348154594554991e+50
3.486000000000000210e+00,9.366125224305963908e+50
3.487000000000000099e+00,9.373372073148855444e+50
3.495505902000000109e+00,9.435106945106018827e+50
3.499600000000000044e+00,9.464881285472279993e+50
3.512000000000000011e+00,9.555297169179230306e+50
3.514753756000000173e+00,9.575424725004724387e+50
3.527299999999999880e+00,9.667348395484103287e+50
3.545520393999999964e+00,9.801490896471293512e+50
3.560109948000000024e+00,9.909451862050002456e+50
3.564487644000000177e+00,9.941941364165003841e+50
3.570161866999999933e+00,9.984118365100442411e+50
3.571908049000000140e+00,9.997112689118672294e+50
3.580000000000000071e+00,1.005742028251827122e+51
3.582776468000000047e+00,1.007814710724242673e+51
3.589999999999999858e+00,1.013215429166571149e+51
3.592583370999999914e+00,1.015149784401562805e+51
3.604388841000000010e+00,1.024008681152323495e+51
3.608999999999999986e+00,1.027477510182179809e+51
3.613350000000000062e+00,1.030754293205733563e+51
3.620800000000000018e+00,1.036376201979587798e+51
3.640500000000000291e+00,1.051302578620853443e+51
3.670500000000000096e+00,1.074200798281525477e+51
3.672440125000000055e+00,1.075688590676856027e+51
3.672750952999999985e+00,1.075927028585356394e+51
3.679449953999999856e+00,1.081071118618456385e+51
3.689999999999999947e+00,1.089192700276054286e+51
3.693999999999999950e+00,1.092278447744771792e+51
3.694999999999999840e+00,1.093050441438840540e+51
3.706999999999999851e+00,1.102331719066014478e+51
3.709999999999999964e+00,1.104657038894910452e+51
3.709999999999999964e+00,1.104657038894910452e+51
3.716797310000000021e+00,1.109933068178348091e+51
3.729279313000000151e+00,1.119648182669965570e+51
3.746666666666666590e+00,1.133238679286209755e+51
3.746883850000000127e+00,1.133408858283697786e+51
3.751999999999999780e+00,1.137420740643144966e+51
3.752529380999999997e+00,1.137836189317391159e+51
3.761604274999999831e+00,1.144967589315344847e+51
3.779999999999999805e+00,1.159479137255836689e+51
3.785941633999999834e+00,1.164182062346989588e+51
3.800103603000000163e+00,1.175422661895573063e+51
3.807365572999999781e+00,1.181203583384643457e+51
3.811999999999999833e+00,1.184898841922798022e+51
3.822999999999999954e+00,1.193688387034035595e+51
3.826000000000000068e+00,1.196090096891391222e+51
3.830000000000000071e+00,1.199295413948110117e+51
3.835047816999999970e+00,1.203345327721318001e+51
3.854999999999999982e+00,1.219407126027944411e+51
3.857906782000000145e+00,1.221754303507409473e+51
3.868155327999999837e+00,1.230044360367680167e+51
3.892999999999999794e+00,1.250234960966787335e+51
3.893726179999999815e+00,1.250827099612945351e+51
3.903000000000000025e+00,1.258399043278185976e+51
3.938000000000000167e+00,1.287141405141774181e+51
3.939510762999999915e+00,1.288387928218566896e+51
3.954000000000000181e+00,1.300367512851285663e+51
3.964721890999999943e+00,1.309260906171409377e+51
3.992999999999999883e+00,1.332832878445069902e+51
4.000000000000000000e+00,1.338693898983300904e+51
4.003200661000000160e+00,1.341377203180986366e+51
4.035999999999999588e+00,1.368998449695249184e+51
4.038000000000000256e+00,1.370689974968903946e+51
4.038332311999999646e+00,1.370971112814341720e+51
4.054912275999999594e+00,1.385027045058635690e+51
4.066879237000000202e+00,1.395207726651679593e+51
4.081999999999999851e+00,1.408113895337114035e+51
4.129999999999999893e+00,1.449396333565092716e+51
4.140000000000000568e+00,1.458056406560047941e+51
4.151600000000000179e+00,1.468127715117192441e+51
4.200000000000000178e+00,1.510445117222771867e+51
4.209999999999999964e+00,1.519247606424734823e+51
4.223769949999999440e+00,1.531401640662360863e+51
4.225997452999999737e+00,1.533371336900243035e+51
4.240000000000000213e+00,1.545776129019065286e+51
4.259999999999999787e+00,1.563562332491582657e+51
4.288000000000000256e+00,1.588597499535078672e+51
4.329355037000000017e+00,1.625859077983296506e+51
4.345900000000000318e+00,1.640861244880163728e+51
4.349999999999999645e+00,1.644587278695030935e+51
4.349999999999999645e+00,1.644587278695030935e+51
4.359999999999999432e+00,1.653689056589265672e+51
4.384999999999999787e+00,1.676529508064889979e+51
4.429999999999999716e+00,1.717950531829335014e+51
4.437787216000000257e+00,1.725158451515133032e+51
4.452596606000000179e+00,1.738898634454341473e+51
4.475031362999999374e+00,1.759794526092969530e+51
4.503000000000000114e+00,1.785980665477720623e+51
4.516474008999999512e+00,1.798649608547468778e+51
4.519999999999999574e+00,1.801970668927435520e+51
4.599999999999999645e+00,1.877958153666988290e+51
4.599999999999999645e+00,1.877958153666988290e+51
4.625999999999999446e+00,1.902915271891337924e+51
4.700000000000000178e+00,1.974641521963890586e+51
4.701866934999999970e+00,1.976464312022467498e+51
4.757500000000000284e+00,2.031078354605179741e+51
4.795999999999999375e+00,2.069207316526834301e+51
4.810000000000000497e+00,2.083139778066995105e+51
4.875000000000000000e+00,2.148294097222209897e+51
4.910000000000000142e+00,2.183694223553865314e+51
4.955999999999999517e+00,2.230555077532442988e+51
4.968849999999999767e+00,2.243713215555292555e+51
5.047666666666667190e+00,2.325061803091332666e+51
5.059999999999999609e+00,2.337890697069499856e+51
5.104499999999999815e+00,2.384400760155125049e+51
5.108166666666666522e+00,2.388248508122216803e+51
5.110999999999999766e+00,2.391223375796610936e+51
5.141194642000000314e+00,2.423013249807148747e+51
5.197075063999999855e+00,2.482263278035126755e+51
5.224340125000000334e+00,2.511368049313860406e+51
5.269999999999999574e+00,2.560394365967597492e+51
5.410000000000000142e+00,2.712922808722539568e+51
5.470000025000000043e+00,2.779299079326975597e+51
5.500000000000000000e+00,2.812711309289762897e+51
5.612666666666666693e+00,2.939514896021378045e+51
5.674850000000000172e+00,3.010386692533653956e+51
5.700000000000000178e+00,3.039228110780133086e+51
5.706999999999999851e+00,3.047273641395544257e+51
5.772000000000000242e+00,3.122356886034610087e+51
5.827925472000000440e+00,3.187496395483656489e+51
5.900000000000000355e+00,3.272174060178971955e+51
5.961000000000000298e+00,3.344476448062913554e+51
5.967999999999999972e+00,3.352810501654349877e+51
5.990000000000000213e+00,3.379052722817753602e+51
5.994900000000000340e+00,3.384907789320717319e+51
6.110000000000000320e+00,3.523505441208992618e+51
6.177999999999999936e+00,3.606338711216616606e+51
6.281500000000000306e+00,3.733755822135460374e+51
6.299999999999999822e+00,3.756699936420835739e+51
6.299999999999999822e+00,3.756699936420835739e+51
6.299999999999999822e+00,3.756699936420835739e+51
6.584999999999999964e+00,4.116538899776097727e+51
6.599999999999999645e+00,4.135805363918979870e+51
6.911999999999999922e+00,4.543802620519270433e+51
7.024089409000000117e+00,4.693705528621222650e+51
7.320000000000000284e+00,5.097670097140309944e+51
7.570000000000000284e+00,5.448049000118721877e+51
7.782000000000000028e+00,5.751527294762473511e+51
9.050000000000000711e+00,7.681985925480109336e+51


==> MLredshifts.csv <==
redshift
2.169015519999999975e-01
6.594144579999999811e-01
7.142626450000000293e-01
7.206202839999999998e-01
7.235789110000000468e-01
7.797164829999999602e-01
7.909749360000000173e-01
8.584538900000000528e-01
8.851138039999999485e-01
9.092062180000000104e-01
9.222759579999999513e-01
1.033845182999999945e+00
1.056540937000000069e+00
1.078858397000000080e+00
1.116941308999999993e+00
1.125624312000000016e+00
1.158782360000000011e+00
1.193208666000000084e+00
1.215681272999999951e+00
1.217875838000000099e+00
1.222811378999999921e+00
1.230182639999999994e+00
1.237966297000000049e+00
1.280421038999999928e+00
1.299962355999999986e+00
1.320103309999999919e+00
1.326379273999999997e+00
1.338654312999999929e+00
1.361569951999999972e+00
1.366276336000000091e+00
1.374964246000000001e+00
1.390729351000000058e+00
1.392320567000000064e+00
1.396836595999999986e+00
1.407125490000000090e+00
1.411583550000000020e+00
1.411882116999999992e+00
1.412787078999999890e+00
1.413786498999999974e+00
1.423229220999999933e+00
1.456637748999999982e+00
1.465507632000000005e+00
1.472577285999999930e+00
1.481333991999999933e+00
1.494184535000000036e+00
1.495684331999999950e+00
1.504038173999999950e+00
1.507920480999999979e+00
1.540889227000000083e+00
1.554701435999999992e+00
1.560151609999999911e+00
1.561839095000000066e+00
1.571801693999999916e+00
1.587205667999999958e+00
1.589742119999999925e+00
1.591280019000000046e+00
1.602615058000000037e+00
1.612139538000000094e+00
1.620378549000000001e+00
1.625037840000000067e+00
1.625175464000000014e+00
1.642151144999999923e+00
1.645112815999999922e+00
1.675780819000000088e+00
1.694581437000000079e+00
1.710766848000000007e+00
1.717125234999999916e+00
1.748378956999999900e+00
1.751839764999999938e+00
1.757861356999999902e+00
1.763820013999999992e+00
1.767681685999999974e+00
1.770869033000000092e+00
1.784781795000000004e+00
1.791737305000000058e+00
1.797355653000000109e+00
1.824052347000000074e+00
1.832574909000000085e+00
1.838964411999999937e+00
1.841826972000000007e+00
1.846425825999999937e+00
1.857077333999999968e+00
1.867347569999999957e+00
1.869717139000000028e+00
1.883511434999999956e+00
1.887507212000000045e+00
1.909497742999999970e+00
1.918295069000000019e+00
1.919327790000000089e+00
1.922331087000000105e+00
1.941347082999999918e+00
1.941703621000000046e+00
1.952071714999999985e+00
1.955565894000000027e+00
1.975751363000000094e+00
1.976658575000000084e+00
1.976909750999999993e+00
1.980086376999999898e+00
1.987654078000000046e+00
2.004346411999999855e+00
2.022961876000000103e+00
2.036800648999999908e+00
2.071818498999999925e+00
2.096851319999999852e+00
2.097669805000000220e+00
2.110928946000000028e+00
2.118424993000000089e+00
2.121476099000000115e+00
2.125997407999999922e+00
2.144589439999999847e+00
2.159638097999999840e+00
2.185378345000000166e+00
2.199572925000000012e+00
2.202471195000000215e+00
2.206791270000000083e+00
2.207983034999999816e+00
2.231649785000000108e+00
2.237739804999999915e+00
2.243544470999999874e+00
2.266382887999999873e+00
2.278577868999999811e+00
2.281814048000000206e+00
2.307850146999999907e+00
2.311272665999999809e+00
2.329552183000000110e+00
2.333296042000000181e+00
2.337953503000000044e+00
2.343175757000000026e+00
2.344324015000000205e+00
2.344758740000000063e+00
2.347477005000000005e+00
2.352114687999999898e+00
2.357824474000000059e+00
2.358836607999999835e+00
2.373350359999999881e+00
2.390917148999999853e+00
2.403811129999999796e+00
2.408162240999999870e+00
2.428480077000000126e+00
2.441128465999999886e+00
2.445745313999999837e+00
2.459619658999999903e+00
2.467964949999999824e+00
2.474259718999999969e+00
2.481196606000000138e+00
2.495505902000000109e+00
2.514753756000000173e+00
2.537908203999999834e+00
2.545520393999999964e+00
2.560109948000000024e+00
2.564487644000000177e+00
2.570161866999999933e+00
2.571908049000000140e+00
2.582776468000000047e+00
2.592583370999999914e+00
2.604388841000000010e+00
2.672440125000000055e+00
2.672750952999999985e+00
2.679449953999999856e+00
2.689614451000000184e+00
2.716797310000000021e+00
2.729279313000000151e+00
2.746883850000000127e+00
2.752529380999999997e+00
2.761604274999999831e+00
2.785941633999999834e+00
2.800103603000000163e+00
2.807365572999999781e+00
2.835047816999999970e+00
2.857906782000000145e+00
2.868155327999999837e+00
2.893726179999999815e+00
2.939510762999999915e+00
2.964721890999999943e+00
3.003200661000000160e+00
3.038332312000000091e+00
3.054912276000000038e+00
3.066879237000000202e+00
3.223769949999999884e+00
3.225997453000000181e+00
3.329355037000000017e+00
3.437787215999999813e+00
3.452596606000000179e+00
3.475031362999999818e+00
3.500205441999999945e+00
3.516474008999999956e+00
3.542343971000000202e+00
3.701866934999999970e+00
4.141194642000000314e+00
4.197075063999999855e+00
4.224340125000000334e+00
4.470000025000000043e+00
4.827925472000000440e+00
5.828356102999999955e+00
6.024089409000000117e+00


==> Noml_fit.csv <==
Z,L
1.036799999999999944e+00,9.220640348368660843e+49
1.077067336683417142e+00,1.040557205094392438e+50
1.117334673366834119e+00,1.169077940921354254e+50
1.157602010050251318e+00,1.308067345269025957e+50
1.197869346733668294e+00,1.457969279414570867e+50
1.238136683417085493e+00,1.619230283300761214e+50
1.278404020100502470e+00,1.792299500788286500e+50
1.318671356783919668e+00,1.977628609367041078e+50
1.358938693467336645e+00,2.175671753927662227e+50
1.399206030150753843e+00,2.386885484241443189e+50
1.439473366834170820e+00,2.611728695836756672e+50
1.479740703517588019e+00,2.850662573994666364e+50
1.520008040201004995e+00,3.104150540616150271e+50
1.560275376884422194e+00,3.372658203739304561e+50
1.600542713567839392e+00,3.656653309507367593e+50
1.640810050251256369e+00,3.956605696408219311e+50
1.681077386934673346e+00,4.272987251623290269e+50
1.721344723618090544e+00,4.606271869339077052e+50
1.761612060301507743e+00,4.956935410888009376e+50
1.801879396984924719e+00,5.325455666597326155e+50
1.842146733668341696e+00,5.712312319235304784e+50
1.882414070351758895e+00,6.117986908953641213e+50
1.922681407035176093e+00,6.542962799633289579e+50
1.962948743718593070e+00,6.987725146548703275e+50
2.003216080402010491e+00,7.452760865272200051e+50
2.043483417085427245e+00,7.938558601746334698e+50
2.083750753768844444e+00,8.445608703457864462e+50
2.124018090452261198e+00,8.974403191651621843e+50
2.164285427135678397e+00,9.525435734527550898e+50
2.204552763819095595e+00,1.009920162136793063e+51
2.244820100502512794e+00,1.069619773754589152e+51
2.285087437185929993e+00,1.131692254036953623e+51
2.325354773869347191e+00,1.196187603571924396e+51
2.365622110552764390e+00,1.263155975543855731e+51
2.405889447236181145e+00,1.332647673544167420e+51
2.446156783919598343e+00,1.404713149450305647e+51
2.486424120603015098e+00,1.479403001369668365e+51
2.526691457286432296e+00,1.556767971645487655e+51
2.566958793969849495e+00,1.636858944921803080e+51
2.607226130653266694e+00,1.719726946264879045e+51
2.647493467336683892e+00,1.805423139338548937e+51
2.687760804020101091e+00,1.893998824631127989e+51
2.728028140703517845e+00,1.985505437731677403e+51
2.768295477386935044e+00,2.079994547653525500e+51
2.808562814070351799e+00,2.177517855203060395e+51
2.848830150753768997e+00,2.278127191391954200e+51
2.889097487437186196e+00,2.381874515891024284e+51
2.929364824120603394e+00,2.488811915524090026e+51
2.969632160804020593e+00,2.598991602800236928e+51
3.009899497487437792e+00,2.712465914482991738e+51
3.050166834170854546e+00,2.829287310194995605e+51
3.090434170854271745e+00,2.949508371056833399e+51
3.130701507537688943e+00,3.073181798358726212e+51
3.170968844221106142e+00,3.200360412263901342e+51
3.211236180904522897e+00,3.331097150542461763e+51
3.251503517587940095e+00,3.465445067334685349e+51
3.291770854271357294e+00,3.603457331942663251e+51
3.332038190954774493e+00,3.745187227649344627e+51
3.372305527638191247e+00,3.890688150563989141e+51
3.412572864321608446e+00,4.040013608493155930e+51
3.452840201005025644e+00,4.193217219836332465e+51
3.493107537688442843e+00,4.350352712505422397e+51
3.533374874371859597e+00,4.511473922867270247e+51
3.573642211055276796e+00,4.676634794708491212e+51
3.613909547738693995e+00,4.845889378221867022e+51
3.654176884422111193e+00,5.019291829013646577e+51
3.694444221105528392e+00,5.196896407131068785e+51
3.734711557788945147e+00,5.378757476109492849e+51
3.774978894472362345e+00,5.564929502038520554e+51
3.815246231155779544e+00,5.755467052646528376e+51
3.855513567839196742e+00,5.950424796403073703e+51
3.895780904522613497e+00,6.149857501638612938e+51
3.936048241206030696e+00,6.353820035681056257e+51
3.976315577889447894e+00,6.562367364008614052e+51
4.016582914572865093e+00,6.775554549418519012e+51
4.056850251256282291e+00,6.993436751211134019e+51
4.097117587939699490e+00,7.216069224389023155e+51
4.137384924623116689e+00,7.443507318870557824e+51
4.177652261306533887e+00,7.675806478717653901e+51
4.217919597989950198e+00,7.913022241377262392e+51
4.258186934673367396e+00,8.155210236936244098e+51
4.298454271356784595e+00,8.402426187389206909e+51
4.338721608040201794e+00,8.654725905919053176e+51
4.378988944723618992e+00,8.912165296189831747e+51
4.419256281407035303e+00,9.174800351651582296e+51
4.459523618090452501e+00,9.442687154856911423e+51
4.499790954773869700e+00,9.715881876788883134e+51
4.540058291457286899e+00,9.994440776200081492e+51
4.580325628140704097e+00,1.027842019896244267e+52
4.620592964824121296e+00,1.056787657742764904e+52
4.660860301507538495e+00,1.086286642979780752e+52
4.701127638190955693e+00,1.116344635950614497e+52
4.741394974874372892e+00,1.146967305460750131e+52
4.781662311557790090e+00,1.178160328717835722e+52
4.821929648241207289e+00,1.209929391272618506e+52
4.862196984924624488e+00,1.242280186960790227e+52
4.902464321608041686e+00,1.275218417845717485e+52
4.942731658291457997e+00,1.308749794162043787e+52
4.982998994974875195e+00,1.342880034260137255e+52
5.023266331658292394e+00,1.377614864551360726e+52
5.063533668341708704e+00,1.412960019454157735e+52
5.103801005025125903e+00,1.448921241340927788e+52
5.144068341708543102e+00,1.485504280485667009e+52
5.184335678391960300e+00,1.522714895012373359e+52
5.224603015075377499e+00,1.560558850844183993e+52
5.264870351758794698e+00,1.599041921653238904e+52
5.305137688442211896e+00,1.638169888811247202e+52
5.345405025125629095e+00,1.677948541340748310e+52
5.385672361809046294e+00,1.718383675867048410e+52
5.425939698492463492e+00,1.759481096570816981e+52
5.466207035175880691e+00,1.801246615141333599e+52
5.506474371859297889e+00,1.843686050730368774e+52
5.546741708542715088e+00,1.886805229906685806e+52
5.587009045226132287e+00,1.930609986611149301e+52
5.627276381909549485e+00,1.975106162112432900e+52
5.667543718592966684e+00,2.020299604963307350e+52
5.707811055276382106e+00,2.066196170957500678e+52
5.748078391959799305e+00,2.112801723087126736e+52
5.788345728643216503e+00,2.160122131500646509e+52
5.828613065326633702e+00,2.208163273461381577e+52
5.868880402010050901e+00,2.256931033306553158e+52
5.909147738693468099e+00,2.306431302406833433e+52
5.949415075376885298e+00,2.356669979126408097e+52
5.989682412060302497e+00,2.407652968783536297e+52
6.029949748743719695e+00,2.459386183611596550e+52
6.070217085427136894e+00,2.511875542720614093e+52
6.110484422110554092e+00,2.565126972059254802e+52
6.150751758793971291e+00,2.619146404377284868e+52
6.191019095477388490e+00,2.673939779188476297e+52
6.231286432160805688e+00,2.729513042733962224e+52
6.271553768844222887e+00,2.785872147946024482e+52
6.311821105527640086e+00,2.843023054412310793e+52
6.352088442211057284e+00,2.900971728340470915e+52
6.392355778894472706e+00,2.959724142523200078e+52
6.432623115577889905e+00,3.019286276303710424e+52
6.472890452261307104e+00,3.079664115541560276e+52
6.513157788944724302e+00,3.140863652578910889e+52
6.553425125628141501e+00,3.202890886207147410e+52
6.593692462311558700e+00,3.265751821633887435e+52
6.633959798994975898e+00,3.329452470450350059e+52
6.674227135678393097e+00,3.393998850599097110e+52
6.714494472361810296e+00,3.459396986342131673e+52
6.754761809045227494e+00,3.525652908229341154e+52
6.795029145728644693e+00,3.592772653067297115e+52
6.835296482412061891e+00,3.660762263888386870e+52
6.875563819095479090e+00,3.729627789920283780e+52
6.915831155778896289e+00,3.799375286555741879e+52
6.956098492462313487e+00,3.870010815322720671e+52
6.996365829145730686e+00,3.941540443854823106e+52
7.036633165829147885e+00,4.013970245862045644e+52
7.076900502512563307e+00,4.087306301101835655e+52
7.117167839195980505e+00,4.161554695350468346e+52
7.157435175879397704e+00,4.236721520374683697e+52
7.197702512562814903e+00,4.312812873903657299e+52
7.237969849246232101e+00,4.389834859601235436e+52
7.278237185929649300e+00,4.467793587038461538e+52
7.318504522613066499e+00,4.546695171666383899e+52
7.358771859296483697e+00,4.626545734789129239e+52
7.399039195979900896e+00,4.707351403537261255e+52
7.439306532663318094e+00,4.789118310841394379e+52
7.479573869346735293e+00,4.871852595406071259e+52
7.519841206030152492e+00,4.955560401683905020e+52
7.560108542713569690e+00,5.040247879849973019e+52
7.600375879396986889e+00,5.125921185776453576e+52
7.640643216080404088e+00,5.212586481007523773e+52
7.680910552763821286e+00,5.300249932734490124e+52
7.721177889447238485e+00,5.388917713771159583e+52
7.761445226130653907e+00,5.478596002529447671e+52
7.801712562814071106e+00,5.569290982995237575e+52
7.841979899497488304e+00,5.661008844704418949e+52
7.882247236180905503e+00,5.753755782719211705e+52
7.922514572864322702e+00,5.847537997604670582e+52
7.962781909547739900e+00,5.942361695405431094e+52
8.003049246231157099e+00,6.038233087622659660e+52
8.043316582914574298e+00,6.135158391191221715e+52
8.083583919597991496e+00,6.233143828457061444e+52
8.123851256281408695e+00,6.332195627154781423e+52
8.164118592964825893e+00,6.432320020385437072e+52
8.204385929648243092e+00,6.533523246594521446e+52
8.244653266331660291e+00,6.635811549550159520e+52
8.284920603015077489e+00,6.739191178321480048e+52
8.325187939698494688e+00,6.843668387257209681e+52
8.365455276381911887e+00,6.949249435964425519e+52
8.405722613065329085e+00,7.055940589287516096e+52
8.445989949748744507e+00,7.163748117287318874e+52
8.486257286432161706e+00,7.272678295220454474e+52
8.526524623115578905e+00,7.382737403518810838e+52
8.566791959798996103e+00,7.493931727769236879e+52
8.607059296482413302e+00,7.606267558693392447e+52
8.647326633165830501e+00,7.719751192127783328e+52
8.687593969849247699e+00,7.834388929003956804e+52
8.727861306532664898e+00,7.950187075328871621e+52
8.768128643216082097e+00,8.067151942165431704e+52
8.808395979899499295e+00,8.185289845613187899e+52
8.848663316582916494e+00,8.304607106789197088e+52
8.888930653266333692e+00,8.425110051809040810e+52
8.929197989949750891e+00,8.546805011768009779e+52
8.969465326633168090e+00,8.669698322722434073e+52
9.009732663316585288e+00,8.793796325671170715e+52
9.050000000000000711e+00,8.919105366537243309e+52


==> Noml_scatter_input.csv <==
Z,L
1.036799999999999944e+00,1.861000317958295981e+47
1.080000000000000071e+00,6.223371970562134481e+47
1.088999999999999968e+00,4.347828618791679229e+48
1.092999999999999972e+00,1.308392399484473955e+48
1.110999999999999988e+00,1.082656089954588060e+49
1.116999999999999993e+00,3.070751406344326177e+50
1.121799999999999908e+00,4.657468909432995998e+48
1.127499999999999947e+00,3.657807668720736566e+49
1.247999999999999998e+00,6.853894583101938771e+49
1.257000000000000117e+00,4.179430854073523314e+50
1.257500000000000062e+00,4.832410157150931929e+49
1.281499999999999861e+00,1.121378414802333575e+49
1.286999999999999922e+00,1.273714007800441193e+49
1.296999999999999931e+00,7.920301493447363833e+48
1.312999999999999945e+00,2.553651518971737103e+49
1.346300000000000052e+00,1.827282417072558863e+50
1.356100000000000083e+00,2.074965062597282061e+50
1.383499999999999952e+00,6.019843230722071826e+49
1.399999999999999911e+00,5.549058401470943450e+49
1.409999999999999920e+00,1.216130113870732786e+50
1.421999999999999931e+00,4.371618142802874308e+49
1.423166666666666691e+00,4.663216736241420716e+51
1.457000000000000073e+00,2.324470686730550470e+49
1.459999999999999964e+00,9.313963579626311355e+49
1.479100000000000081e+00,7.780957317572271547e+50
1.483000000000000096e+00,2.996024254191138425e+49
1.540000000000000036e+00,1.074849692125511912e+52
1.540000000000000036e+00,8.670212700545127818e+49
1.542000000000000037e+00,4.209923752648882115e+50
1.544000000000000039e+00,1.067081022448955023e+52
1.551899999999999835e+00,1.868264126230913801e+50
1.555000000000000160e+00,2.251327848356636351e+50
1.556999999999999940e+00,2.199072945803924482e+50
1.558000000000000052e+00,1.755876391326138469e+51
1.587749999999999995e+00,6.009139916052281691e+49
1.588500000000000023e+00,2.329929133026915077e+50
1.596000000000000085e+00,1.094915360510670328e+50
1.598999999999999977e+00,1.380436221249409476e+50
1.616999999999999993e+00,1.311047531685666647e+50
1.645000000000000018e+00,3.604467462215818255e+50
1.659499999999999975e+00,3.380416045248583408e+50
1.666666666666666519e+00,8.172539976530665495e+50
1.689000000000000057e+00,3.211367131330581103e+50
1.713500000000000023e+00,2.362658001454807991e+51
1.714973999999999998e+00,1.784449431958913705e+51
1.714999999999999858e+00,1.025570192652279553e+51
1.717999999999999972e+00,6.676368201306564900e+50
1.725000000000000089e+00,8.489550133809898649e+50
1.725999999999999979e+00,7.458972387022015410e+49
1.735999999999999988e+00,4.255132352180259052e+50
1.758000000000000007e+00,8.163587111455646167e+49
1.793000000000000149e+00,2.789242255553184854e+51
1.800000000000000044e+00,5.104778075955634504e+50
1.803933333333333167e+00,2.346563506173563330e+51
1.818000000000000060e+00,1.292191315105756720e+50
1.823999999999999844e+00,9.356275890005767543e+51
1.830000000000000071e+00,9.683287915528314639e+49
1.830400000000000027e+00,7.066065645214153668e+51
1.838000000000000078e+00,3.049382597001496400e+50
1.839999999999999858e+00,5.499214068625019078e+50
1.844999999999999973e+00,1.696927952453716591e+50
1.862000000000000099e+00,5.135661680028818155e+50
1.886000000000000121e+00,9.675610176091537024e+50
1.889000000000000012e+00,2.412278121956754904e+51
1.903000000000000025e+00,2.888746933785261373e+52
1.903999999999999915e+00,2.443422267816506255e+50
1.915000000000000036e+00,2.860843788443743058e+50
1.919999999999999929e+00,5.976830278154314542e+50
1.936399999999999899e+00,3.352216300735755143e+50
1.937000000000000055e+00,2.228272688401661595e+51
1.958600000000000119e+00,1.569215035917537651e+50
1.969999999999999973e+00,7.816444112511301915e+50
1.970666666666666789e+00,1.421965153360223175e+51
1.999000000000000110e+00,1.278412988392546108e+51
2.000000000000000000e+00,4.155454038316226528e+50
2.022999999999999687e+00,2.781414935590623962e+50
2.046000000000000263e+00,1.817744181407977175e+51
2.059000000000000163e+00,5.229885411150519430e+50
2.060000000000000053e+00,2.479831296047178553e+50
2.063149999999999817e+00,5.005755144021796619e+51
2.070000000000000284e+00,3.675219376151943816e+50
2.091499999999999915e+00,6.632449247474918671e+50
2.100000000000000089e+00,6.610489860882435773e+51
2.100000000000000089e+00,7.092190311119521653e+51
2.100000000000000089e+00,1.901760150986100066e+51
2.113699999999999690e+00,1.058331689111106331e+50
2.117499999999999716e+00,1.214393408913919899e+51
2.145000000000000018e+00,9.146012864357225190e+50
2.155000000000000249e+00,1.098164688982815975e+52
2.158999999999999808e+00,2.586882218778659821e+50
2.166999999999999815e+00,8.232834775497633782e+50
2.171499999999999986e+00,4.738903591652098881e+51
2.207600000000000229e+00,1.138368136723874706e+52
2.209999999999999964e+00,6.463688253722208789e+50
2.232000000000000206e+00,4.451734013781955104e+51
2.237999999999999989e+00,1.368561347948451597e+51
2.240000000000000213e+00,1.351667140751994425e+51
2.250000000000000000e+00,4.986455575251199524e+52
2.252499999999999947e+00,6.272979287556235179e+50
2.266000000000000014e+00,1.462117469753417705e+51
2.284499999999999975e+00,1.396477332089957343e+51
2.288000000000000256e+00,9.858251562430298008e+50
2.294000000000000039e+00,2.009943119388980413e+51
2.296999999999999709e+00,1.932393796561667333e+51
2.303300000000000125e+00,6.526740181279061207e+50
2.319499999999999673e+00,1.348972524658411688e+52
2.328999999999999737e+00,2.655978094228066925e+51
2.347999999999999865e+00,3.332091494906810955e+50
2.370000000000000107e+00,8.451098761899874984e+51
2.380500000000000060e+00,4.389154315823003624e+50
2.389999999999999680e+00,7.464680114210018549e+50
2.394000000000000128e+00,3.814458414771190318e+50
2.397999999999999687e+00,3.564167914323493211e+51
2.407999999999999918e+00,4.820878498609560952e+50
2.408999999999999808e+00,2.278617684918595407e+51
2.415999999999999925e+00,2.199120031191169163e+50
2.415999999999999925e+00,2.788742527217283096e+50
2.439999999999999947e+00,1.082661438659733656e+51
2.445000000000000284e+00,1.191126113667681470e+52
2.447999999999999954e+00,1.834524234002545037e+52
2.448500000000000121e+00,3.476237735928756978e+50
2.451999999999999957e+00,1.739633086608374296e+51
2.459999999999999964e+00,1.789277499915790823e+52
2.464999999999999858e+00,1.533454768833179767e+51
2.469999999999999751e+00,6.939155946451359618e+50
2.479999999999999982e+00,5.454326403542799510e+50
2.489500000000000046e+00,4.647441301942942169e+51
2.494499999999999940e+00,6.592646295911558343e+51
2.496999999999999886e+00,1.993005467179301735e+51
2.504999999999999893e+00,4.578557124424598554e+50
2.509999999999999787e+00,9.661353315922589969e+50
2.516899999999999693e+00,2.092695062751919829e+51
2.532000000000000028e+00,1.833123028907734559e+51
2.567000000000000171e+00,2.624249856122564865e+51
2.572000000000000064e+00,1.858004600978647312e+51
2.600000000000000089e+00,1.847533718812944602e+51
2.608000000000000096e+00,1.440118753469862737e+51
2.611499999999999932e+00,8.804529933346368294e+51
2.663999999999999702e+00,1.059586877237391212e+51
2.690999999999999837e+00,1.918591791685498105e+51
2.709999999999999964e+00,3.359218456423018352e+51
2.721999999999999975e+00,1.668142944527012538e+51
2.727000000000000313e+00,9.313533228228982318e+51
2.728666666666666352e+00,7.690401909667870918e+51
2.735999999999999766e+00,3.262300563899525867e+52
2.749299999999999855e+00,1.952872712497606439e+51
2.770000000000000018e+00,2.172984799115575179e+52
2.772000000000000242e+00,8.325661748266160854e+50
2.798000000000000043e+00,5.959577388165397758e+51
2.799999999999999822e+00,3.743498356046830341e+50
2.833000000000000185e+00,1.167629671449213258e+51
2.859666666666666579e+00,4.669398954973420604e+52
2.868000000000000327e+00,7.334805462233425054e+51
2.870000000000000107e+00,5.734813831648624450e+51
2.883599999999999941e+00,2.674531737182881114e+51
2.937000000000000277e+00,9.968854323289433768e+51
2.950000000000000178e+00,4.852101497658029381e+51
2.953999999999999737e+00,5.475062060702831791e+51
2.959999999999999964e+00,1.731021804768664698e+51
2.967750000000000110e+00,1.475462239128927216e+51
2.967999999999999972e+00,1.166111397194989902e+51
3.000000000000000000e+00,1.194110906236180730e+51
3.005999999999999783e+00,6.337430756535528685e+51
3.009999999999999787e+00,5.564685204074322110e+52
3.011350000000000193e+00,2.998344745661242419e+51
3.029999999999999805e+00,1.049685865338381176e+51
3.040000000000000036e+00,9.575380256167803712e+50
3.076999999999999957e+00,9.766065045197582052e+50
3.085799999999999876e+00,1.500268740647677844e+51
3.087000000000000188e+00,1.122064953849822581e+52
3.092000000000000082e+00,9.711307856767601957e+51
3.100000000000000089e+00,3.265253664397941690e+51
3.140000000000000124e+00,4.300605367134919655e+51
3.169999999999999929e+00,3.618489561578723628e+51
3.197999999999999954e+00,2.989000568651546328e+51
3.198333333333333250e+00,9.985321946808149642e+51
3.200000000000000178e+00,5.469572953147002354e+52
3.202250000000000263e+00,4.329012480627956859e+51
3.259999999999999787e+00,8.692620803316948314e+52
3.271999999999999797e+00,1.557810491695339592e+51
3.297666666666666302e+00,1.556001912582383294e+51
3.298000000000000043e+00,1.778379636081190025e+51
3.305000000000000160e+00,7.862451989515579294e+52
3.310000000000000053e+00,1.755930150181777002e+51
3.338400000000000034e+00,1.341619377932511919e+51
3.338999999999999968e+00,1.101931048749504541e+51
3.346000000000000085e+00,6.829110253749330929e+51
3.351999999999999869e+00,1.070825020932455973e+51
3.366000000000000103e+00,1.715233549286406107e+51
3.374000000000000110e+00,1.987631663694907115e+52
3.379999999999999893e+00,6.940160818629551203e+50
3.419999999999999929e+00,2.782877003600128430e+52
3.425800000000000178e+00,3.312679610669617506e+51
3.429600000000000204e+00,9.163127215045890483e+50
3.431500000000000217e+00,8.104761379812573397e+51
3.451999999999999957e+00,4.339338419102762601e+51
3.451999999999999957e+00,1.141585737329996648e+51
3.452999999999999847e+00,6.941671357748229273e+51
3.464999999999999858e+00,1.239118323219610791e+52
3.486000000000000210e+00,3.340012888711093709e+51
3.487000000000000099e+00,1.168574692347270417e+51
3.499600000000000044e+00,2.926905515579971712e+51
3.504300000000000193e+00,9.181589798768503929e+50
3.512000000000000011e+00,6.842528372083609459e+51
3.527299999999999880e+00,1.057973734184945493e+51
3.539000000000000146e+00,8.169425567602895488e+50
3.580000000000000071e+00,1.478117300651882313e+51
3.589999999999999858e+00,3.171472984866877397e+51
3.608999999999999986e+00,6.295491639004488776e+51
3.613350000000000062e+00,3.501903314249434632e+51
3.620800000000000018e+00,2.923313667271836581e+51
3.640500000000000291e+00,3.130939731863370022e+51
3.670500000000000096e+00,1.203118788586977108e+52
3.689999999999999947e+00,6.188994065342669974e+51
3.693999999999999950e+00,5.086429462329159190e+51
3.694999999999999840e+00,1.779401003660328500e+52
3.706999999999999851e+00,1.998457865172718025e+52
3.709999999999999964e+00,1.971582214027887631e+51
3.709999999999999964e+00,2.965490595492122490e+51
3.746666666666666590e+00,1.476338936946410246e+52
3.751999999999999780e+00,5.523869356203595440e+51
3.779999999999999805e+00,3.624479801498755134e+51
3.811999999999999833e+00,8.359054532832762928e+51
3.822999999999999954e+00,2.900129377802536729e+52
3.826000000000000068e+00,2.847307822883826469e+52
3.830000000000000071e+00,1.229529566757262123e+53
3.854999999999999982e+00,5.488620076821930301e+51
3.892999999999999794e+00,2.468282472478289839e+51
3.903000000000000025e+00,8.655286327257133552e+51
3.938000000000000167e+00,1.232904391393567466e+52
3.954000000000000181e+00,2.727282157481838876e+51
3.992999999999999883e+00,5.492397314290753891e+51
4.000000000000000000e+00,9.571374145896565118e+51
4.035999999999999588e+00,3.741623028701501308e+52
4.038000000000000256e+00,1.949324534793780210e+51
4.081999999999999851e+00,3.035414645353964578e+51
4.129999999999999893e+00,8.871154629351127670e+51
4.140000000000000568e+00,6.746070904232981196e+51
4.151600000000000179e+00,2.604405228124796859e+51
4.200000000000000178e+00,5.322176723159384844e+51
4.209999999999999964e+00,4.565302977233281112e+51
4.240000000000000213e+00,7.739839124679280231e+51
4.259999999999999787e+00,5.696128797269698895e+51
4.288000000000000256e+00,3.972702570643252978e+51
4.345900000000000318e+00,2.423400408271530605e+51
4.349999999999999645e+00,1.826208816513330692e+52
4.349999999999999645e+00,2.107512933112223438e+51
4.359999999999999432e+00,4.069982262103542509e+51
4.376500000000000057e+00,1.211607444793990075e+51
4.384999999999999787e+00,3.274956070277540309e+51
4.429999999999999716e+00,5.302595220441775600e+51
4.439999999999999503e+00,1.059289946268118335e+51
4.503000000000000114e+00,1.392487799993350661e+52
4.519999999999999574e+00,1.070389997595590013e+52
4.529999999999999361e+00,1.091220110227598086e+51
4.599999999999999645e+00,1.085398451410332124e+52
4.599999999999999645e+00,6.285116496853392761e+52
4.625999999999999446e+00,3.342196107668284532e+51
4.700000000000000178e+00,1.541908846363631069e+52
4.757500000000000284e+00,3.646521099285721261e+52
4.759999999999999787e+00,1.094984472554167398e+51
4.795999999999999375e+00,1.748489484484683137e+52
4.810000000000000497e+00,2.207340029518744198e+51
4.875000000000000000e+00,2.978667065264077966e+52
4.900000000000000355e+00,1.273127379740316490e+51
4.910000000000000142e+00,3.144911371443537306e+51
4.929999999999999716e+00,4.493332513052332994e+50
4.955999999999999517e+00,1.378016342077969687e+52
4.968849999999999767e+00,2.460801258788133576e+51
5.047666666666667190e+00,1.686217815522449740e+52
5.059999999999999609e+00,6.060468128654968612e+51
5.104499999999999815e+00,4.260210991388300140e+52
5.108166666666666522e+00,8.555732181698285486e+51
5.110999999999999766e+00,3.721782184435529323e+51
5.269999999999999574e+00,6.784750082213089551e+51
5.410000000000000142e+00,9.706389510675017522e+51
5.500000000000000000e+00,7.759132684231769645e+51
5.612666666666666693e+00,1.942274524264941743e+53
5.622233333333332972e+00,2.694605927880849053e+51
5.674850000000000172e+00,4.770474998629849355e+51
5.700000000000000178e+00,3.760870311460754160e+51
5.706999999999999851e+00,6.985540303724570462e+51
5.772000000000000242e+00,3.361744519934408161e+51
5.812999999999999723e+00,2.988806286273251073e+51
5.900000000000000355e+00,4.086622755645443369e+51
5.961000000000000298e+00,1.829119384190282512e+52
5.967999999999999972e+00,1.094535290376312972e+52
5.990000000000000213e+00,1.515105558005551134e+52
5.994900000000000340e+00,3.881450810244394931e+52
6.110000000000000320e+00,7.137689640226677375e+51
6.177999999999999936e+00,5.096976718085869333e+51
6.281500000000000306e+00,1.069497679064030550e+52
6.299999999999999822e+00,7.498395299541768929e+51
6.299999999999999822e+00,1.026587108028728452e+52
6.299999999999999822e+00,7.474095828900867583e+51
6.584999999999999964e+00,5.963831798919207576e+53
6.599999999999999645e+00,1.368748546819983795e+52
6.911999999999999922e+00,1.399480803948570695e+52
7.195000000000000284e+00,4.700540192964119856e+51
7.317999999999999616e+00,1.355849952697173146e+51
7.320000000000000284e+00,1.394245643550779965e+52
7.570000000000000284e+00,1.499223368447309404e+52
7.782000000000000028e+00,3.637123650965886635e+52
9.050000000000000711e+00,4.574646456017872175e+52


==> Noml_scatter_output.csv <==
Z,L
1.036799999999999944e+00,1.861000317958295981e+47
1.088999999999999968e+00,4.347828618791679229e+48
1.092999999999999972e+00,1.308392399484473955e+48
1.110999999999999988e+00,1.082656089954588060e+49
1.116999999999999993e+00,3.070751406344326177e+50
1.121799999999999908e+00,4.657468909432995998e+48
1.127499999999999947e+00,3.657807668720736566e+49
1.247999999999999998e+00,6.853894583101938771e+49
1.257000000000000117e+00,4.179430854073523314e+50
1.257500000000000062e+00,4.832410157150931929e+49
1.281499999999999861e+00,1.121378414802333575e+49
1.286999999999999922e+00,1.273714007800441193e+49
1.312999999999999945e+00,2.553651518971737103e+49
1.346300000000000052e+00,1.827282417072558863e+50
1.356100000000000083e+00,2.074965062597282061e+50
1.383499999999999952e+00,6.019843230722071826e+49
1.399999999999999911e+00,5.549058401470943450e+49
1.409999999999999920e+00,1.216130113870732786e+50
1.421999999999999931e+00,4.371618142802874308e+49
1.423166666666666691e+00,4.663216736241420716e+51
1.459999999999999964e+00,9.313963579626311355e+49
1.479100000000000081e+00,7.780957317572271547e+50
1.540000000000000036e+00,1.074849692125511912e+52
1.540000000000000036e+00,8.670212700545127818e+49
1.542000000000000037e+00,4.209923752648882115e+50
1.544000000000000039e+00,1.067081022448955023e+52
1.551899999999999835e+00,1.868264126230913801e+50
1.555000000000000160e+00,2.251327848356636351e+50
1.556999999999999940e+00,2.199072945803924482e+50
1.558000000000000052e+00,1.755876391326138469e+51
1.587749999999999995e+00,6.009139916052281691e+49
1.588500000000000023e+00,2.329929133026915077e+50
1.596000000000000085e+00,1.094915360510670328e+50
1.598999999999999977e+00,1.380436221249409476e+50
1.616999999999999993e+00,1.311047531685666647e+50
1.645000000000000018e+00,3.604467462215818255e+50
1.659499999999999975e+00,3.380416045248583408e+50
1.666666666666666519e+00,8.172539976530665495e+50
1.689000000000000057e+00,3.211367131330581103e+50
1.713500000000000023e+00,2.362658001454807991e+51
1.714973999999999998e+00,1.784449431958913705e+51
1.714999999999999858e+00,1.025570192652279553e+51
1.717999999999999972e+00,6.676368201306564900e+50
1.725000000000000089e+00,8.489550133809898649e+50
1.725999999999999979e+00,7.458972387022015410e+49
1.735999999999999988e+00,4.255132352180259052e+50
1.758000000000000007e+00,8.163587111455646167e+49
1.793000000000000149e+00,2.789242255553184854e+51
1.800000000000000044e+00,5.104778075955634504e+50
1.803933333333333167e+00,2.346563506173563330e+51
1.818000000000000060e+00,1.292191315105756720e+50
1.823999999999999844e+00,9.356275890005767543e+51
1.830400000000000027e+00,7.066065645214153668e+51
1.838000000000000078e+00,3.049382597001496400e+50
1.839999999999999858e+00,5.499214068625019078e+50
1.844999999999999973e+00,1.696927952453716591e+50
1.862000000000000099e+00,5.135661680028818155e+50
1.886000000000000121e+00,9.675610176091537024e+50
1.889000000000000012e+00,2.412278121956754904e+51
1.903000000000000025e+00,2.888746933785261373e+52
1.903999999999999915e+00,2.443422267816506255e+50
1.915000000000000036e+00,2.860843788443743058e+50
1.919999999999999929e+00,5.976830278154314542e+50
1.936399999999999899e+00,3.352216300735755143e+50
1.937000000000000055e+00,2.228272688401661595e+51
1.958600000000000119e+00,1.569215035917537651e+50
1.969999999999999973e+00,7.816444112511301915e+50
1.970666666666666789e+00,1.421965153360223175e+51
1.999000000000000110e+00,1.278412988392546108e+51
2.000000000000000000e+00,4.155454038316226528e+50
2.022999999999999687e+00,2.781414935590623962e+50
2.046000000000000263e+00,1.817744181407977175e+51
2.059000000000000163e+00,5.229885411150519430e+50
2.060000000000000053e+00,2.479831296047178553e+50
2.063149999999999817e+00,5.005755144021796619e+51
2.070000000000000284e+00,3.675219376151943816e+50
2.091499999999999915e+00,6.632449247474918671e+50
2.100000000000000089e+00,6.610489860882435773e+51
2.100000000000000089e+00,7.092190311119521653e+51
2.100000000000000089e+00,1.901760150986100066e+51
2.117499999999999716e+00,1.214393408913919899e+51
2.145000000000000018e+00,9.146012864357225190e+50
2.155000000000000249e+00,1.098164688982815975e+52
2.158999999999999808e+00,2.586882218778659821e+50
2.166999999999999815e+00,8.232834775497633782e+50
2.171499999999999986e+00,4.738903591652098881e+51
2.207600000000000229e+00,1.138368136723874706e+52
2.209999999999999964e+00,6.463688253722208789e+50
2.232000000000000206e+00,4.451734013781955104e+51
2.237999999999999989e+00,1.368561347948451597e+51
2.240000000000000213e+00,1.351667140751994425e+51
2.250000000000000000e+00,4.986455575251199524e+52
2.252499999999999947e+00,6.272979287556235179e+50
2.266000000000000014e+00,1.462117469753417705e+51
2.284499999999999975e+00,1.396477332089957343e+51
2.288000000000000256e+00,9.858251562430298008e+50
2.294000000000000039e+00,2.009943119388980413e+51
2.296999999999999709e+00,1.932393796561667333e+51
2.303300000000000125e+00,6.526740181279061207e+50
2.319499999999999673e+00,1.348972524658411688e+52
2.328999999999999737e+00,2.655978094228066925e+51
2.347999999999999865e+00,3.332091494906810955e+50
2.370000000000000107e+00,8.451098761899874984e+51
2.380500000000000060e+00,4.389154315823003624e+50
2.389999999999999680e+00,7.464680114210018549e+50
2.394000000000000128e+00,3.814458414771190318e+50
2.397999999999999687e+00,3.564167914323493211e+51
2.407999999999999918e+00,4.820878498609560952e+50
2.408999999999999808e+00,2.278617684918595407e+51
2.439999999999999947e+00,1.082661438659733656e+51
2.445000000000000284e+00,1.191126113667681470e+52
2.447999999999999954e+00,1.834524234002545037e+52
2.448500000000000121e+00,3.476237735928756978e+50
2.451999999999999957e+00,1.739633086608374296e+51
2.459999999999999964e+00,1.789277499915790823e+52
2.464999999999999858e+00,1.533454768833179767e+51
2.469999999999999751e+00,6.939155946451359618e+50
2.479999999999999982e+00,5.454326403542799510e+50
2.489500000000000046e+00,4.647441301942942169e+51
2.494499999999999940e+00,6.592646295911558343e+51
2.496999999999999886e+00,1.993005467179301735e+51
2.504999999999999893e+00,4.578557124424598554e+50
2.509999999999999787e+00,9.661353315922589969e+50
2.516899999999999693e+00,2.092695062751919829e+51
2.532000000000000028e+00,1.833123028907734559e+51
2.567000000000000171e+00,2.624249856122564865e+51
2.572000000000000064e+00,1.858004600978647312e+51
2.600000000000000089e+00,1.847533718812944602e+51
2.608000000000000096e+00,1.440118753469862737e+51
2.611499999999999932e+00,8.804529933346368294e+51
2.663999999999999702e+00,1.059586877237391212e+51
2.690999999999999837e+00,1.918591791685498105e+51
2.709999999999999964e+00,3.359218456423018352e+51
2.721999999999999975e+00,1.668142944527012538e+51
2.727000000000000313e+00,9.313533228228982318e+51
2.728666666666666352e+00,7.690401909667870918e+51
2.735999999999999766e+00,3.262300563899525867e+52
2.749299999999999855e+00,1.952872712497606439e+51
2.770000000000000018e+00,2.172984799115575179e+52
2.772000000000000242e+00,8.325661748266160854e+50
2.798000000000000043e+00,5.959577388165397758e+51
2.833000000000000185e+00,1.167629671449213258e+51
2.859666666666666579e+00,4.669398954973420604e+52
2.868000000000000327e+00,7.334805462233425054e+51
2.870000000000000107e+00,5.734813831648624450e+51
2.883599999999999941e+00,2.674531737182881114e+51
2.937000000000000277e+00,9.968854323289433768e+51
2.950000000000000178e+00,4.852101497658029381e+51
2.953999999999999737e+00,5.475062060702831791e+51
2.959999999999999964e+00,1.731021804768664698e+51
2.967750000000000110e+00,1.475462239128927216e+51
2.967999999999999972e+00,1.166111397194989902e+51
3.000000000000000000e+00,1.194110906236180730e+51
3.005999999999999783e+00,6.337430756535528685e+51
3.009999999999999787e+00,5.564685204074322110e+52
3.011350000000000193e+00,2.998344745661242419e+51
3.029999999999999805e+00,1.049685865338381176e+51
3.040000000000000036e+00,9.575380256167803712e+50
3.076999999999999957e+00,9.766065045197582052e+50
3.085799999999999876e+00,1.500268740647677844e+51
3.087000000000000188e+00,1.122064953849822581e+52
3.092000000000000082e+00,9.711307856767601957e+51
3.100000000000000089e+00,3.265253664397941690e+51
3.140000000000000124e+00,4.300605367134919655e+51
3.169999999999999929e+00,3.618489561578723628e+51
3.197999999999999954e+00,2.989000568651546328e+51
3.198333333333333250e+00,9.985321946808149642e+51
3.200000000000000178e+00,5.469572953147002354e+52
3.202250000000000263e+00,4.329012480627956859e+51
3.259999999999999787e+00,8.692620803316948314e+52
3.271999999999999797e+00,1.557810491695339592e+51
3.297666666666666302e+00,1.556001912582383294e+51
3.298000000000000043e+00,1.778379636081190025e+51
3.305000000000000160e+00,7.862451989515579294e+52
3.310000000000000053e+00,1.755930150181777002e+51
3.338400000000000034e+00,1.341619377932511919e+51
3.338999999999999968e+00,1.101931048749504541e+51
3.346000000000000085e+00,6.829110253749330929e+51
3.351999999999999869e+00,1.070825020932455973e+51
3.366000000000000103e+00,1.715233549286406107e+51
3.374000000000000110e+00,1.987631663694907115e+52
3.419999999999999929e+00,2.782877003600128430e+52
3.425800000000000178e+00,3.312679610669617506e+51
3.429600000000000204e+00,9.163127215045890483e+50
3.431500000000000217e+00,8.104761379812573397e+51
3.451999999999999957e+00,4.339338419102762601e+51
3.451999999999999957e+00,1.141585737329996648e+51
3.452999999999999847e+00,6.941671357748229273e+51
3.464999999999999858e+00,1.239118323219610791e+52
3.486000000000000210e+00,3.340012888711093709e+51
3.487000000000000099e+00,1.168574692347270417e+51
3.499600000000000044e+00,2.926905515579971712e+51
3.512000000000000011e+00,6.842528372083609459e+51
3.527299999999999880e+00,1.057973734184945493e+51
3.580000000000000071e+00,1.478117300651882313e+51
3.589999999999999858e+00,3.171472984866877397e+51
3.608999999999999986e+00,6.295491639004488776e+51
3.613350000000000062e+00,3.501903314249434632e+51
3.620800000000000018e+00,2.923313667271836581e+51
3.640500000000000291e+00,3.130939731863370022e+51
3.670500000000000096e+00,1.203118788586977108e+52
3.689999999999999947e+00,6.188994065342669974e+51
3.693999999999999950e+00,5.086429462329159190e+51
3.694999999999999840e+00,1.779401003660328500e+52
3.706999999999999851e+00,1.998457865172718025e+52
3.709999999999999964e+00,1.971582214027887631e+51
3.709999999999999964e+00,2.965490595492122490e+51
3.746666666666666590e+00,1.476338936946410246e+52
3.751999999999999780e+00,5.523869356203595440e+51
3.779999999999999805e+00,3.624479801498755134e+51
3.811999999999999833e+00,8.359054532832762928e+51
3.822999999999999954e+00,2.900129377802536729e+52
3.826000000000000068e+00,2.847307822883826469e+52
3.830000000000000071e+00,1.229529566757262123e+53
3.854999999999999982e+00,5.488620076821930301e+51
3.892999999999999794e+00,2.468282472478289839e+51
3.903000000000000025e+00,8.655286327257133552e+51
3.938000000000000167e+00,1.232904391393567466e+52
3.954000000000000181e+00,2.727282157481838876e+51
3.992999999999999883e+00,5.492397314290753891e+51
4.000000000000000000e+00,9.571374145896565118e+51
4.035999999999999588e+00,3.741623028701501308e+52
4.038000000000000256e+00,1.949324534793780210e+51
4.081999999999999851e+00,3.035414645353964578e+51
4.129999999999999893e+00,8.871154629351127670e+51
4.140000000000000568e+00,6.746070904232981196e+51
4.151600000000000179e+00,2.604405228124796859e+51
4.200000000000000178e+00,5.322176723159384844e+51
4.209999999999999964e+00,4.565302977233281112e+51
4.240000000000000213e+00,7.739839124679280231e+51
4.259999999999999787e+00,5.696128797269698895e+51
4.288000000000000256e+00,3.972702570643252978e+51
4.345900000000000318e+00,2.423400408271530605e+51
4.349999999999999645e+00,1.826208816513330692e+52
4.349999999999999645e+00,2.107512933112223438e+51
4.359999999999999432e+00,4.069982262103542509e+51
4.384999999999999787e+00,3.274956070277540309e+51
4.429999999999999716e+00,5.302595220441775600e+51
4.503000000000000114e+00,1.392487799993350661e+52
4.519999999999999574e+00,1.070389997595590013e+52
4.599999999999999645e+00,1.085398451410332124e+52
4.599999999999999645e+00,6.285116496853392761e+52
4.625999999999999446e+00,3.342196107668284532e+51
4.700000000000000178e+00,1.541908846363631069e+52
4.757500000000000284e+00,3.646521099285721261e+52
4.795999999999999375e+00,1.748489484484683137e+52
4.810000000000000497e+00,2.207340029518744198e+51
4.875000000000000000e+00,2.978667065264077966e+52
4.910000000000000142e+00,3.144911371443537306e+51
4.955999999999999517e+00,1.378016342077969687e+52
4.968849999999999767e+00,2.460801258788133576e+51
5.047666666666667190e+00,1.686217815522449740e+52
5.059999999999999609e+00,6.060468128654968612e+51
5.104499999999999815e+00,4.260210991388300140e+52
5.108166666666666522e+00,8.555732181698285486e+51
5.110999999999999766e+00,3.721782184435529323e+51
5.269999999999999574e+00,6.784750082213089551e+51
5.410000000000000142e+00,9.706389510675017522e+51
5.500000000000000000e+00,7.759132684231769645e+51
5.612666666666666693e+00,1.942274524264941743e+53
5.674850000000000172e+00,4.770474998629849355e+51
5.700000000000000178e+00,3.760870311460754160e+51
5.706999999999999851e+00,6.985540303724570462e+51
5.772000000000000242e+00,3.361744519934408161e+51
5.900000000000000355e+00,4.086622755645443369e+51
5.961000000000000298e+00,1.829119384190282512e+52
5.967999999999999972e+00,1.094535290376312972e+52
5.990000000000000213e+00,1.515105558005551134e+52
5.994900000000000340e+00,3.881450810244394931e+52
6.110000000000000320e+00,7.137689640226677375e+51
6.177999999999999936e+00,5.096976718085869333e+51
6.281500000000000306e+00,1.069497679064030550e+52
6.299999999999999822e+00,7.498395299541768929e+51
6.299999999999999822e+00,1.026587108028728452e+52
6.299999999999999822e+00,7.474095828900867583e+51
6.584999999999999964e+00,5.963831798919207576e+53
6.599999999999999645e+00,1.368748546819983795e+52
6.911999999999999922e+00,1.399480803948570695e+52
7.320000000000000284e+00,1.394245643550779965e+52
7.570000000000000284e+00,1.499223368447309404e+52
7.782000000000000028e+00,3.637123650965886635e+52
9.050000000000000711e+00,4.574646456017872175e+52


==> Noml_truncation.csv <==
Z,L
1.036799999999999944e+00,1.376613906996405957e+47
1.088999999999999968e+00,8.384240051549740989e+47
1.092999999999999972e+00,9.181768431260839098e+47
1.110999999999999988e+00,1.325059104239148785e+48
1.116999999999999993e+00,1.478412710963558791e+48
1.121799999999999908e+00,1.607576213384276325e+48
1.127499999999999947e+00,1.768503962593538908e+48
1.247999999999999998e+00,7.205710382987900412e+48
1.257000000000000117e+00,7.776190301520371820e+48
1.257500000000000062e+00,7.808583152856364562e+48
1.281499999999999861e+00,9.450860995594452308e+48
1.286999999999999922e+00,9.851536409148305394e+48
1.312999999999999945e+00,1.187015406911828500e+49
1.346300000000000052e+00,1.476030034580246523e+49
1.356100000000000083e+00,1.567700528675375146e+49
1.383499999999999952e+00,1.840182264872243168e+49
1.399999999999999911e+00,2.015871228384111663e+49
1.409999999999999920e+00,2.126630632506044505e+49
1.421999999999999931e+00,2.263830899767072737e+49
1.423166666666666691e+00,2.277420171155125494e+49
1.459999999999999964e+00,2.729410457142273091e+49
1.479100000000000081e+00,2.981430035154428440e+49
1.540000000000000036e+00,3.866354415155915427e+49
1.540000000000000036e+00,3.866354415155915427e+49
1.542000000000000037e+00,3.897530851050549072e+49
1.544000000000000039e+00,3.928842389021160245e+49
1.551899999999999835e+00,4.053844713669997326e+49
1.555000000000000160e+00,4.103472992547909694e+49
1.556999999999999940e+00,4.135663878574461621e+49
1.558000000000000052e+00,4.151810115823139343e+49
1.587749999999999995e+00,4.647676075568553593e+49
1.588500000000000023e+00,4.660565452315358446e+49
1.596000000000000085e+00,4.790511989319761053e+49
1.598999999999999977e+00,4.843026800063887675e+49
1.616999999999999993e+00,5.164556803582741554e+49
1.645000000000000018e+00,5.686696196956133596e+49
1.659499999999999975e+00,5.967623470624437331e+49
1.666666666666666519e+00,6.109129402210775360e+49
1.689000000000000057e+00,6.561381059614097785e+49
1.713500000000000023e+00,7.077161780872872300e+49
1.714973999999999998e+00,7.108848771650390250e+49
1.714999999999999858e+00,7.109408369130766361e+49
1.717999999999999972e+00,7.174132844949902574e+49
1.725000000000000089e+00,7.326355932959180529e+49
1.725999999999999979e+00,7.348239149229202879e+49
1.735999999999999988e+00,7.568955778028154981e+49
1.758000000000000007e+00,8.066590520498099145e+49
1.793000000000000149e+00,8.892429304124379175e+49
1.800000000000000044e+00,9.062624617597826199e+49
1.803933333333333167e+00,9.158992960074127986e+49
1.818000000000000060e+00,9.507956229379113106e+49
1.823999999999999844e+00,9.658858089491583214e+49
1.830400000000000027e+00,9.821173707691665352e+49
1.838000000000000078e+00,1.001573741774967458e+50
1.839999999999999858e+00,1.006726557607263508e+50
1.844999999999999973e+00,1.019668215515409583e+50
1.862000000000000099e+00,1.064306470421314959e+50
1.886000000000000121e+00,1.128997730739514584e+50
1.889000000000000012e+00,1.137221616266945698e+50
1.903000000000000025e+00,1.176003108725114164e+50
1.903999999999999915e+00,1.178798620214174161e+50
1.915000000000000036e+00,1.209772588033793341e+50
1.919999999999999929e+00,1.223986932529320898e+50
1.936399999999999899e+00,1.271202628478243529e+50
1.937000000000000055e+00,1.272947240434011129e+50
1.958600000000000119e+00,1.336560932544918200e+50
1.969999999999999973e+00,1.370767519172924013e+50
1.970666666666666789e+00,1.372781412823053245e+50
1.999000000000000110e+00,1.459749030887316864e+50
2.000000000000000000e+00,1.462867568523233070e+50
2.022999999999999687e+00,1.535515360687038884e+50
2.046000000000000263e+00,1.609924944951612913e+50
2.059000000000000163e+00,1.652759422110848854e+50
2.060000000000000053e+00,1.656077575414526598e+50
2.063149999999999817e+00,1.666551394796793267e+50
2.070000000000000284e+00,1.689441101615646220e+50
2.091499999999999915e+00,1.762291137879282325e+50
2.100000000000000089e+00,1.791512479966037299e+50
2.100000000000000089e+00,1.791512479966037299e+50
2.100000000000000089e+00,1.791512479966037299e+50
2.117499999999999716e+00,1.852421708937285363e+50
2.145000000000000018e+00,1.950163193627432012e+50
2.155000000000000249e+00,1.986317753561660470e+50
2.158999999999999808e+00,2.000870767580583140e+50
2.166999999999999815e+00,2.030132908512678772e+50
2.171499999999999986e+00,2.046684241191996796e+50
2.207600000000000229e+00,2.181836406585409380e+50
2.209999999999999964e+00,2.190970828760246090e+50
2.232000000000000206e+00,2.275566653833602893e+50
2.237999999999999989e+00,2.298907991878204477e+50
2.240000000000000213e+00,2.306714077883165207e+50
2.250000000000000000e+00,2.345936579966574967e+50
2.252499999999999947e+00,2.355792176355715671e+50
2.266000000000000014e+00,2.409357200341222437e+50
2.284499999999999975e+00,2.483703966428043229e+50
2.288000000000000256e+00,2.497891912648545795e+50
2.294000000000000039e+00,2.522304500107409756e+50
2.296999999999999709e+00,2.534553575827549200e+50
2.303300000000000125e+00,2.560369375523879585e+50
2.319499999999999673e+00,2.627328818995788397e+50
2.328999999999999737e+00,2.666980107024272988e+50
2.347999999999999865e+00,2.747133844067500766e+50
2.370000000000000107e+00,2.841356318051201224e+50
2.380500000000000060e+00,2.886858759381991303e+50
2.389999999999999680e+00,2.928323320680454938e+50
2.394000000000000128e+00,2.945865979455453274e+50
2.397999999999999687e+00,2.963458293548177939e+50
2.407999999999999918e+00,3.007656046656280944e+50
2.408999999999999808e+00,3.012092851490985310e+50
2.439999999999999947e+00,3.151165021005929967e+50
2.445000000000000284e+00,3.173873133651294706e+50
2.447999999999999954e+00,3.187534848412659097e+50
2.448500000000000121e+00,3.189814486028100234e+50
2.451999999999999957e+00,3.205793419920041832e+50
2.459999999999999964e+00,3.242457669752612008e+50
2.464999999999999858e+00,3.265472309346242786e+50
2.469999999999999751e+00,3.288563376859595655e+50
2.479999999999999982e+00,3.334974469762050658e+50
2.489500000000000046e+00,3.379347278246861701e+50
2.494499999999999940e+00,3.402811665379823869e+50
2.496999999999999886e+00,3.414572344401058425e+50
2.504999999999999893e+00,3.452333991011798351e+50
2.509999999999999787e+00,3.476033551418788669e+50
2.516899999999999693e+00,3.508863235655133233e+50
2.532000000000000028e+00,3.581209792178713210e+50
2.567000000000000171e+00,3.751538875899203966e+50
2.572000000000000064e+00,3.776171344216704836e+50
2.600000000000000089e+00,3.915491234338980614e+50
2.608000000000000096e+00,3.955725182343826201e+50
2.611499999999999932e+00,3.973387218009333164e+50
2.663999999999999702e+00,4.242657260774125747e+50
2.690999999999999837e+00,4.384288463608470235e+50
2.709999999999999964e+00,4.485228211438044512e+50
2.721999999999999975e+00,4.549519355650701172e+50
2.727000000000000313e+00,4.576430338987484840e+50
2.728666666666666352e+00,4.585416724589194218e+50
2.735999999999999766e+00,4.625052109235319310e+50
2.749299999999999855e+00,4.697331853821714656e+50
2.770000000000000018e+00,4.810838903846021251e+50
2.772000000000000242e+00,4.821870850394876631e+50
2.798000000000000043e+00,4.966326142164371717e+50
2.833000000000000185e+00,5.163821519688379677e+50
2.859666666666666579e+00,5.316618361570199437e+50
2.868000000000000327e+00,5.364777563164217454e+50
2.870000000000000107e+00,5.376364760452693395e+50
2.883599999999999941e+00,5.455454794792959255e+50
2.937000000000000277e+00,5.770985337464601552e+50
2.950000000000000178e+00,5.848996073152495840e+50
2.953999999999999737e+00,5.873093144748095243e+50
2.959999999999999964e+00,5.909321356309235983e+50
2.967750000000000110e+00,5.956262656814541718e+50
2.967999999999999972e+00,5.957779639708041903e+50
3.000000000000000000e+00,6.153367173455994209e+50
3.005999999999999783e+00,6.190351343177333566e+50
3.009999999999999787e+00,6.215061947993641240e+50
3.011350000000000193e+00,6.223411608558175415e+50
3.029999999999999805e+00,6.339267519592919281e+50
3.040000000000000036e+00,6.401777193154444639e+50
3.076999999999999957e+00,6.635410748529531279e+50
3.085799999999999876e+00,6.691519703101033077e+50
3.087000000000000188e+00,6.699187011408077366e+50
3.092000000000000082e+00,6.731175645566266068e+50
3.100000000000000089e+00,6.782496605855322296e+50
3.140000000000000124e+00,7.041661026417398901e+50
3.169999999999999929e+00,7.238819198113682204e+50
3.197999999999999954e+00,7.424972952523633157e+50
3.198333333333333250e+00,7.427201462229421002e+50
3.200000000000000178e+00,7.438348376203896242e+50
3.202250000000000263e+00,7.453408247945757418e+50
3.259999999999999787e+00,7.844463007754934764e+50
3.271999999999999797e+00,7.926807321709494541e+50
3.297666666666666302e+00,8.104179386317109768e+50
3.298000000000000043e+00,8.106494068060951886e+50
3.305000000000000160e+00,8.155168275253885380e+50
3.310000000000000053e+00,8.190012519058628809e+50
3.338400000000000034e+00,8.389141201056124682e+50
3.338999999999999968e+00,8.393370353580028906e+50
3.346000000000000085e+00,8.442778209833759549e+50
3.351999999999999869e+00,8.485227036634016980e+50
3.366000000000000103e+00,8.584629908740719758e+50
3.374000000000000110e+00,8.641654672439018624e+50
3.419999999999999929e+00,8.972682405503046935e+50
3.425800000000000178e+00,9.014798455441289525e+50
3.429600000000000204e+00,9.042437436598776318e+50
3.431500000000000217e+00,9.056270486537040608e+50
3.451999999999999957e+00,9.206095786135063304e+50
3.451999999999999957e+00,9.206095786135063304e+50
3.452999999999999847e+00,9.213431171144350368e+50
3.464999999999999858e+00,9.301650079947152427e+50
3.486000000000000210e+00,9.456894411237881364e+50
3.487000000000000099e+00,9.464314280924090656e+50
3.499600000000000044e+00,9.558016683198015876e+50
3.512000000000000011e+00,9.650614721451623464e+50
3.527299999999999880e+00,9.765391012140440390e+50
3.580000000000000071e+00,1.016512560859971120e+51
3.589999999999999858e+00,1.024174166984164073e+51
3.608999999999999986e+00,1.038798116614687894e+51
3.613350000000000062e+00,1.042158538335556970e+51
3.620800000000000018e+00,1.047924374840738211e+51
3.640500000000000291e+00,1.063235508391839600e+51
3.670500000000000096e+00,1.086731301457862684e+51
3.689999999999999947e+00,1.102119187595549683e+51
3.693999999999999950e+00,1.105286900412116758e+51
3.694999999999999840e+00,1.106079424724677519e+51
3.706999999999999851e+00,1.115608296110845613e+51
3.709999999999999964e+00,1.117995868333880579e+51
3.709999999999999964e+00,1.117995868333880579e+51
3.746666666666666590e+00,1.147349832361285125e+51
3.751999999999999780e+00,1.151645999578297319e+51
3.779999999999999805e+00,1.174310835567495565e+51
3.811999999999999833e+00,1.200438835447429755e+51
3.822999999999999954e+00,1.209475615452474173e+51
3.826000000000000068e+00,1.211945087214278055e+51
3.830000000000000071e+00,1.215240976403815156e+51
3.854999999999999982e+00,1.235924542106050492e+51
3.892999999999999794e+00,1.267640710964618674e+51
3.903000000000000025e+00,1.276042406276576834e+51
3.938000000000000167e+00,1.305629045694595100e+51
3.954000000000000181e+00,1.319247664185674329e+51
3.992999999999999883e+00,1.352687046943658610e+51
4.000000000000000000e+00,1.358725487949730147e+51
4.035999999999999588e+00,1.389954996039121676e+51
4.038000000000000256e+00,1.391698522636473196e+51
4.081999999999999851e+00,1.430282876095420089e+51
4.129999999999999893e+00,1.472867105669889024e+51
4.140000000000000568e+00,1.481803105812289292e+51
4.151600000000000179e+00,1.492196532055134069e+51
4.200000000000000178e+00,1.535881643916280208e+51
4.209999999999999964e+00,1.544971490528146421e+51
4.240000000000000213e+00,1.572371908265572563e+51
4.259999999999999787e+00,1.590747569589237888e+51
4.288000000000000256e+00,1.616619005607743560e+51
4.345900000000000318e+00,1.670652916247696335e+51
4.349999999999999645e+00,1.674506390886698156e+51
4.349999999999999645e+00,1.674506390886698156e+51
4.359999999999999432e+00,1.683920161894458597e+51
4.384999999999999787e+00,1.707547810215416697e+51
4.429999999999999716e+00,1.750411788147390702e+51
4.503000000000000114e+00,1.820853948344508417e+51
4.519999999999999574e+00,1.837418330371383511e+51
4.599999999999999645e+00,1.916173178167405535e+51
4.599999999999999645e+00,1.916173178167405535e+51
4.625999999999999446e+00,1.942052592812869172e+51
4.700000000000000178e+00,2.016465444660447298e+51
4.757500000000000284e+00,2.075052872712195730e+51
4.795999999999999375e+00,2.114652651421196386e+51
4.810000000000000497e+00,2.129126095868776232e+51
4.875000000000000000e+00,2.196835054537650858e+51
4.910000000000000142e+00,2.233640039627631779e+51
4.955999999999999517e+00,2.282378479558290612e+51
4.968849999999999767e+00,2.296067452513241884e+51
5.047666666666667190e+00,2.380732531205501983e+51
5.059999999999999609e+00,2.394089822080603128e+51
5.104499999999999815e+00,2.442527619557527651e+51
5.108166666666666522e+00,2.446535689289707240e+51
5.110999999999999766e+00,2.449634596553476743e+51
5.269999999999999574e+00,2.625982481752148963e+51
5.410000000000000142e+00,2.785181936247405652e+51
5.500000000000000000e+00,2.889432950403789416e+51
5.612666666666666693e+00,3.022014888579663501e+51
5.674850000000000172e+00,3.096167272213629752e+51
5.700000000000000178e+00,3.126353977127430119e+51
5.706999999999999851e+00,3.134775832143576333e+51
5.772000000000000242e+00,3.213392829398281481e+51
5.900000000000000355e+00,3.370376202357010373e+51
5.961000000000000298e+00,3.446190472769401363e+51
5.967999999999999972e+00,3.454931521213977576e+51
5.990000000000000213e+00,3.482458218099745107e+51
5.994900000000000340e+00,3.488600477361282804e+51
6.110000000000000320e+00,3.634059960643485800e+51
6.177999999999999936e+00,3.721051391104929189e+51
6.281500000000000306e+00,3.854945926693128110e+51
6.299999999999999822e+00,3.879066703279826909e+51
6.299999999999999822e+00,3.879066703279826909e+51
6.299999999999999822e+00,3.879066703279826909e+51
6.584999999999999964e+00,4.257754093737015141e+51
6.599999999999999645e+00,4.278050053415573022e+51
6.911999999999999922e+00,4.708307500955230077e+51
7.320000000000000284e+00,5.293711130056248886e+51
7.570000000000000284e+00,5.664763608013735370e+51
7.782000000000000028e+00,5.986571750047536880e+51
9.050000000000000711e+00,8.041756783142444319e+51


==> Nonmlredshifts.csv <==
redshift
3.679999999999999938e-02
8.000000000000000167e-02
8.899999999999999578e-02
9.299999999999999933e-02
1.110000000000000014e-01
1.170000000000000068e-01
1.218000000000000055e-01
1.275000000000000022e-01
2.479999999999999982e-01
2.570000000000000062e-01
2.575000000000000067e-01
2.814999999999999725e-01
2.869999999999999774e-01
2.969999999999999862e-01
3.130000000000000004e-01
3.462999999999999967e-01
3.561000000000000276e-01
3.835000000000000075e-01
4.000000000000000222e-01
4.099999999999999756e-01
4.219999999999999862e-01
4.231666666666666909e-01
4.570000000000000173e-01
4.600000000000000200e-01
4.791000000000000258e-01
4.829999999999999849e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.420000000000000373e-01
5.440000000000000391e-01
5.518999999999999462e-01
5.550000000000000488e-01
5.570000000000000506e-01
5.580000000000000515e-01
5.877499999999999947e-01
5.885000000000000231e-01
5.959999999999999742e-01
5.989999999999999769e-01
6.169999999999999929e-01
6.450000000000000178e-01
6.594999999999999751e-01
6.666666666666666297e-01
6.889999999999999458e-01
7.135000000000000231e-01
7.149739999999999984e-01
7.149999999999999689e-01
7.179999999999999716e-01
7.249999999999999778e-01
7.259999999999999787e-01
7.359999999999999876e-01
7.580000000000000071e-01
7.930000000000000382e-01
8.000000000000000444e-01
8.039333333333332776e-01
8.179999999999999494e-01
8.239999999999999547e-01
8.299999999999999600e-01
8.304000000000000270e-01
8.379999999999999671e-01
8.399999999999999689e-01
8.449999999999999734e-01
8.619999999999999885e-01
8.860000000000000098e-01
8.890000000000000124e-01
9.030000000000000249e-01
9.040000000000000258e-01
9.150000000000000355e-01
9.200000000000000400e-01
9.364000000000000101e-01
9.370000000000000551e-01
9.586000000000000076e-01
9.699999999999999734e-01
9.706666666666667886e-01
9.989999999999999991e-01
1.000000000000000000e+00
1.022999999999999909e+00
1.046000000000000041e+00
1.058999999999999941e+00
1.060000000000000053e+00
1.063149999999999817e+00
1.070000000000000062e+00
1.091499999999999915e+00
1.100000000000000089e+00
1.100000000000000089e+00
1.100000000000000089e+00
1.113699999999999912e+00
1.117499999999999938e+00
1.145000000000000018e+00
1.155000000000000027e+00
1.159000000000000030e+00
1.167000000000000037e+00
1.171499999999999986e+00
1.207600000000000007e+00
1.209999999999999964e+00
1.231999999999999984e+00
1.237999999999999989e+00
1.239999999999999991e+00
1.250000000000000000e+00
1.252499999999999947e+00
1.266000000000000014e+00
1.284499999999999975e+00
1.288000000000000034e+00
1.294000000000000039e+00
1.296999999999999931e+00
1.303299999999999903e+00
1.319499999999999895e+00
1.328999999999999959e+00
1.348000000000000087e+00
1.370000000000000107e+00
1.380500000000000060e+00
1.389999999999999902e+00
1.393999999999999906e+00
1.397999999999999909e+00
1.407999999999999918e+00
1.409000000000000030e+00
1.415999999999999925e+00
1.415999999999999925e+00
1.439999999999999947e+00
1.445000000000000062e+00
1.447999999999999954e+00
1.448499999999999899e+00
1.451999999999999957e+00
1.459999999999999964e+00
1.465000000000000080e+00
1.469999999999999973e+00
1.479999999999999982e+00
1.489500000000000046e+00
1.494499999999999940e+00
1.497000000000000108e+00
1.504999999999999893e+00
1.510000000000000009e+00
1.516899999999999915e+00
1.532000000000000028e+00
1.566999999999999948e+00
1.572000000000000064e+00
1.600000000000000089e+00
1.608000000000000096e+00
1.611499999999999932e+00
1.663999999999999924e+00
1.690999999999999837e+00
1.709999999999999964e+00
1.721999999999999975e+00
1.727000000000000091e+00
1.728666666666666574e+00
1.735999999999999988e+00
1.749300000000000077e+00
1.770000000000000018e+00
1.772000000000000020e+00
1.798000000000000043e+00
1.800000000000000044e+00
1.832999999999999963e+00
1.859666666666666801e+00
1.868000000000000105e+00
1.870000000000000107e+00
1.883599999999999941e+00
1.937000000000000055e+00
1.949999999999999956e+00
1.953999999999999959e+00
1.959999999999999964e+00
1.967750000000000110e+00
1.967999999999999972e+00
2.000000000000000000e+00
2.005999999999999783e+00
2.009999999999999787e+00
2.011350000000000193e+00
2.029999999999999805e+00
2.040000000000000036e+00
2.076999999999999957e+00
2.085799999999999876e+00
2.087000000000000188e+00
2.092000000000000082e+00
2.100000000000000089e+00
2.140000000000000124e+00
2.169999999999999929e+00
2.197999999999999954e+00
2.198333333333333250e+00
2.200000000000000178e+00
2.202250000000000263e+00
2.259999999999999787e+00
2.271999999999999797e+00
2.297666666666666302e+00
2.298000000000000043e+00
2.305000000000000160e+00
2.310000000000000053e+00
2.338400000000000034e+00
2.338999999999999968e+00
2.346000000000000085e+00
2.351999999999999869e+00
2.366000000000000103e+00
2.374000000000000110e+00
2.379999999999999893e+00
2.419999999999999929e+00
2.425800000000000178e+00
2.429600000000000204e+00
2.431500000000000217e+00
2.451999999999999957e+00
2.451999999999999957e+00
2.452999999999999847e+00
2.464999999999999858e+00
2.486000000000000210e+00
2.487000000000000099e+00
2.499600000000000044e+00
2.504300000000000193e+00
2.512000000000000011e+00
2.527299999999999880e+00
2.539000000000000146e+00
2.580000000000000071e+00
2.589999999999999858e+00
2.608999999999999986e+00
2.613350000000000062e+00
2.620800000000000018e+00
2.640500000000000291e+00
2.670500000000000096e+00
2.689999999999999947e+00
2.693999999999999950e+00
2.694999999999999840e+00
2.706999999999999851e+00
2.709999999999999964e+00
2.709999999999999964e+00
2.746666666666666590e+00
2.751999999999999780e+00
2.779999999999999805e+00
2.811999999999999833e+00
2.822999999999999954e+00
2.826000000000000068e+00
2.830000000000000071e+00
2.854999999999999982e+00
2.892999999999999794e+00
2.903000000000000025e+00
2.938000000000000167e+00
2.954000000000000181e+00
2.992999999999999883e+00
3.000000000000000000e+00
3.036000000000000032e+00
3.037999999999999812e+00
3.081999999999999851e+00
3.129999999999999893e+00
3.140000000000000124e+00
3.151600000000000179e+00
3.200000000000000178e+00
3.209999999999999964e+00
3.240000000000000213e+00
3.259999999999999787e+00
3.288000000000000256e+00
3.345899999999999874e+00
3.350000000000000089e+00
3.350000000000000089e+00
3.359999999999999876e+00
3.376500000000000057e+00
3.384999999999999787e+00
3.430000000000000160e+00
3.439999999999999947e+00
3.503000000000000114e+00
3.520000000000000018e+00
3.529999999999999805e+00
3.600000000000000089e+00
3.600000000000000089e+00
3.625999999999999890e+00
3.700000000000000178e+00
3.757499999999999840e+00
3.759999999999999787e+00
3.795999999999999819e+00
3.810000000000000053e+00
3.875000000000000000e+00
3.899999999999999911e+00
3.910000000000000142e+00
3.930000000000000160e+00
3.955999999999999961e+00
3.968850000000000211e+00
4.047666666666667190e+00
4.059999999999999609e+00
4.104499999999999815e+00
4.108166666666666522e+00
4.110999999999999766e+00
4.269999999999999574e+00
4.410000000000000142e+00
4.500000000000000000e+00
4.612666666666666693e+00
4.622233333333332972e+00
4.674850000000000172e+00
4.700000000000000178e+00
4.706999999999999851e+00
4.772000000000000242e+00
4.812999999999999723e+00
4.900000000000000355e+00
4.961000000000000298e+00
4.967999999999999972e+00
4.990000000000000213e+00
4.994900000000000340e+00
5.110000000000000320e+00
5.177999999999999936e+00
5.281500000000000306e+00
5.299999999999999822e+00
5.299999999999999822e+00
5.299999999999999822e+00
5.584999999999999964e+00
5.599999999999999645e+00
5.911999999999999922e+00
6.195000000000000284e+00
6.317999999999999616e+00
6.320000000000000284e+00
6.570000000000000284e+00
6.782000000000000028e+00
8.050000000000000711e+00


==> evo_full_data.csv <==
Z,phi
1.036799999999999944e+00,2.000000000000000000e+00
1.088999999999999968e+00,4.000000000000000000e+00
1.092999999999999972e+00,6.000000000000000000e+00
1.110999999999999988e+00,9.000000000000000000e+00
1.116999999999999993e+00,1.200000000000000000e+01
1.121799999999999908e+00,1.500000000000000000e+01
1.127499999999999947e+00,1.800000000000000000e+01
1.216901551999999942e+00,2.100000000000000000e+01
1.247999999999999998e+00,2.519999999999999929e+01
1.257000000000000117e+00,2.940000000000000213e+01
1.257500000000000062e+00,3.360000000000000142e+01
1.281499999999999861e+00,3.780000000000000426e+01
1.286999999999999922e+00,4.200000000000000711e+01
1.312999999999999945e+00,4.666666666666667851e+01
1.346300000000000052e+00,5.185185185185186896e+01
1.356100000000000083e+00,5.703703703703705941e+01
1.383499999999999952e+00,6.222222222222224275e+01
1.399999999999999911e+00,6.787878787878788955e+01
1.409999999999999920e+00,7.353535353535353636e+01
1.421999999999999931e+00,7.919191919191918316e+01
1.423166666666666691e+00,8.484848484848482997e+01
1.459999999999999964e+00,9.050505050505049098e+01
1.479100000000000081e+00,9.616161616161615200e+01
1.540000000000000036e+00,1.018181818181818130e+02
1.540000000000000036e+00,1.078074866310160331e+02
1.542000000000000037e+00,1.137967914438502532e+02
1.544000000000000039e+00,1.197860962566844734e+02
1.551899999999999835e+00,1.257754010695187077e+02
1.555000000000000160e+00,1.317647058823529278e+02
1.556999999999999940e+00,1.377540106951871337e+02
1.558000000000000052e+00,1.437433155080213396e+02
1.587749999999999995e+00,1.497326203208555739e+02
1.588500000000000023e+00,1.557219251336898083e+02
1.596000000000000085e+00,1.617112299465240426e+02
1.598999999999999977e+00,1.677005347593582485e+02
1.616999999999999993e+00,1.736898395721924828e+02
1.645000000000000018e+00,1.796791443850267171e+02
1.659414458000000092e+00,1.856684491978609515e+02
1.659499999999999975e+00,1.916577540106951574e+02
1.666666666666666519e+00,1.976470588235293917e+02
1.689000000000000057e+00,2.036363636363635976e+02
1.713500000000000023e+00,2.098071625344352071e+02
1.714973999999999998e+00,2.159779614325068167e+02
1.714999999999999858e+00,2.221487603305784262e+02
1.717999999999999972e+00,2.283195592286500357e+02
1.720620284000000000e+00,2.346617692072236139e+02
1.723578911000000158e+00,2.410039791857972205e+02
1.725000000000000089e+00,2.473461891643708555e+02
1.735999999999999988e+00,2.536883991429444336e+02
1.779716483000000071e+00,2.600306091215180118e+02
1.790974936000000017e+00,2.663728191000916468e+02
1.793000000000000149e+00,2.727150290786652249e+02
1.800000000000000044e+00,2.790572390572388599e+02
1.803933333333333167e+00,2.853994490358124381e+02
1.818000000000000060e+00,2.917416590143860162e+02
1.823999999999999844e+00,2.980838689929596512e+02
1.830400000000000027e+00,3.044260789715332294e+02
1.838000000000000078e+00,3.107682889501068075e+02
1.839999999999999858e+00,3.171104989286804425e+02
1.844999999999999973e+00,3.234527089072540775e+02
1.858453890000000053e+00,3.297949188858276557e+02
1.862000000000000099e+00,3.361371288644012338e+02
1.885113803999999949e+00,3.424793388429748688e+02
1.886000000000000121e+00,3.488215488215485038e+02
1.889000000000000012e+00,3.551637588001220820e+02
1.903000000000000025e+00,3.615059687786956601e+02
1.903999999999999915e+00,3.678481787572692951e+02
1.909206218000000010e+00,3.743016555775722622e+02
1.915000000000000036e+00,3.807551323978752293e+02
1.919999999999999929e+00,3.872086092181781964e+02
1.922275957999999951e+00,3.936620860384811635e+02
1.936399999999999899e+00,4.001155628587841306e+02
1.937000000000000055e+00,4.065690396790870977e+02
1.958600000000000119e+00,4.130225164993900648e+02
1.969999999999999973e+00,4.194759933196930319e+02
1.970666666666666789e+00,4.259294701399959990e+02
1.999000000000000110e+00,4.323829469602989661e+02
2.000000000000000000e+00,4.388364237806019332e+02
2.022999999999999687e+00,4.453862211504616653e+02
2.033845182999999945e+00,4.519360185203213973e+02
2.046000000000000263e+00,4.584858158901811294e+02
2.056540937000000291e+00,4.651305378596040896e+02
2.059000000000000163e+00,4.717752598290269930e+02
2.060000000000000053e+00,4.784199817984498964e+02
2.063149999999999817e+00,4.850647037678727997e+02
2.070000000000000284e+00,4.918017135424265689e+02
2.078858397000000302e+00,4.985387233169803949e+02
2.091499999999999915e+00,5.052757330915342209e+02
2.100000000000000089e+00,5.118377555992164503e+02
2.100000000000000089e+00,5.184849991784269605e+02
2.100000000000000089e+00,5.252185705963285045e+02
2.116941308999999993e+00,5.320395909936834187e+02
2.117499999999999716e+00,5.389491960715233745e+02
2.125624312000000238e+00,5.459485362802444115e+02
2.145000000000000018e+00,5.529478764889654485e+02
2.155000000000000249e+00,5.599472166976865992e+02
2.158782360000000011e+00,5.669465569064076362e+02
2.158999999999999808e+00,5.739458971151287869e+02
2.166999999999999815e+00,5.809452373238498240e+02
2.171499999999999986e+00,5.879445775325708610e+02
2.193208666000000306e+00,5.949439177412918980e+02
2.207600000000000229e+00,6.019432579500129350e+02
2.209999999999999964e+00,6.089425981587339720e+02
2.215681272999999951e+00,6.159419383674551227e+02
2.222811378999999921e+00,6.229412785761762734e+02
2.230182639999999772e+00,6.299406187848974241e+02
2.232000000000000206e+00,6.369399589936184611e+02
2.237966296999999827e+00,6.439392992023394982e+02
2.237999999999999989e+00,6.509386394110606489e+02
2.240000000000000213e+00,6.579379796197816859e+02
2.250000000000000000e+00,6.649373198285028366e+02
2.252499999999999947e+00,6.719366600372239873e+02
2.266000000000000014e+00,6.789360002459451380e+02
2.280421039000000150e+00,6.859353404546661750e+02
2.284499999999999975e+00,6.929346806633872120e+02
2.288000000000000256e+00,6.999340208721083627e+02
2.294000000000000039e+00,7.069333610808293997e+02
2.296999999999999709e+00,7.139327012895504367e+02
2.299962355999999986e+00,7.209320414982714738e+02
2.303300000000000125e+00,7.279313817069925108e+02
2.319499999999999673e+00,7.349986766750215565e+02
2.320103309999999919e+00,7.420659716430506023e+02
2.326379273999999775e+00,7.491332666110796481e+02
2.328999999999999737e+00,7.562005615791088076e+02
2.338654313000000151e+00,7.632678565471377397e+02
2.347999999999999865e+00,7.703351515151667854e+02
2.361569951999999972e+00,7.774024464831958312e+02
2.366276336000000313e+00,7.844697414512248770e+02
2.370000000000000107e+00,7.915370364192538091e+02
2.374964246000000223e+00,7.986043313872828548e+02
2.380500000000000060e+00,8.056716263553119006e+02
2.389999999999999680e+00,8.127389213233409464e+02
2.390729351000000058e+00,8.198062162913699922e+02
2.392320567000000064e+00,8.268735112593990380e+02
2.394000000000000128e+00,8.339408062274280837e+02
2.396836595999999986e+00,8.410081011954571295e+02
2.397999999999999687e+00,8.480753961634861753e+02
2.407125490000000312e+00,8.551426911315152211e+02
2.407999999999999918e+00,8.622099860995442668e+02
2.408999999999999808e+00,8.692772810675731989e+02
2.411583550000000020e+00,8.763445760356022447e+02
2.411882117000000214e+00,8.834118710036312905e+02
2.412787079000000112e+00,8.904791659716603363e+02
2.413786498999999974e+00,8.975464609396893820e+02
2.423229220999999711e+00,9.046698455503218383e+02
2.439999999999999947e+00,9.117932301609542947e+02
2.445000000000000284e+00,9.189166147715867510e+02
2.447999999999999954e+00,9.260956508244897805e+02
2.448500000000000121e+00,9.332746868773928099e+02
2.451999999999999957e+00,9.404537229302958394e+02
2.456637748999999982e+00,9.476327589831987552e+02
2.459999999999999964e+00,9.548117950361017847e+02
2.464999999999999858e+00,9.619908310890048142e+02
2.465507632000000005e+00,9.691698671419077300e+02
2.469999999999999751e+00,9.763489031948106458e+02
2.472577285999999930e+00,9.835279392477136753e+02
2.479999999999999982e+00,9.907069753006168185e+02
2.481333991999999711e+00,9.978860113535198479e+02
2.489500000000000046e+00,1.005117069406806309e+03
2.494184535000000036e+00,1.012348127460092655e+03
2.494499999999999940e+00,1.019579185513379002e+03
2.495684331999999728e+00,1.026810243566665349e+03
2.496999999999999886e+00,1.034041301619951810e+03
2.504038173999999728e+00,1.041272359673238270e+03
2.504999999999999893e+00,1.048503417726524731e+03
2.507920481000000201e+00,1.055734475779811191e+03
2.509999999999999787e+00,1.062965533833097652e+03
2.516899999999999693e+00,1.070196591886384113e+03
2.532000000000000028e+00,1.077427649939670573e+03
2.540889227000000083e+00,1.084658707992957034e+03
2.554701436000000214e+00,1.091938296637205212e+03
2.560151610000000133e+00,1.099217885281453164e+03
2.561839094999999844e+00,1.106497473925701343e+03
2.567000000000000171e+00,1.113825271766268997e+03
2.571801693999999916e+00,1.121153069606836425e+03
2.572000000000000064e+00,1.128480867447403853e+03
2.587205668000000180e+00,1.135808665287971507e+03
2.589742119999999925e+00,1.143136463128538935e+03
2.591280019000000046e+00,1.150464260969106363e+03
2.600000000000000089e+00,1.157839031872754504e+03
2.608000000000000096e+00,1.165261076948861955e+03
2.611499999999999932e+00,1.172683122024969407e+03
2.620378548999999779e+00,1.180105167101076859e+03
2.625037840000000067e+00,1.187527212177184310e+03
2.625175463999999792e+00,1.194949257253291762e+03
2.642151144999999701e+00,1.202371302329398986e+03
2.645112816000000144e+00,1.209793347405506438e+03
2.663999999999999702e+00,1.217215392481613890e+03
2.675780818999999866e+00,1.224682971576592990e+03
2.690999999999999837e+00,1.232196364040253002e+03
2.694581437000000079e+00,1.239709756503913013e+03
2.709999999999999964e+00,1.247223148967573252e+03
2.710766848000000007e+00,1.254736541431233491e+03
2.717125235000000139e+00,1.262249933894893502e+03
2.721999999999999975e+00,1.269763326358553513e+03
2.727000000000000313e+00,1.277321441396401951e+03
2.728666666666666352e+00,1.284879556434250617e+03
2.735999999999999766e+00,1.292437671472099055e+03
2.748378956999999900e+00,1.299995786509947493e+03
2.749299999999999855e+00,1.307553901547795931e+03
2.751839764999999716e+00,1.315112016585644596e+03
2.757861356999999902e+00,1.322670131623493262e+03
2.763820014000000214e+00,1.330228246661341927e+03
2.767681685999999974e+00,1.337786361699190365e+03
2.770000000000000018e+00,1.345344476737039031e+03
2.770869033000000314e+00,1.352902591774887469e+03
2.772000000000000242e+00,1.360460706812736134e+03
2.784781794999999782e+00,1.368018821850584573e+03
2.791737304999999836e+00,1.375576936888433238e+03
2.797355653000000331e+00,1.383135051926281676e+03
2.798000000000000043e+00,1.390693166964130114e+03
2.824052347000000296e+00,1.398251282001978552e+03
2.832574908999999863e+00,1.405809397039826990e+03
2.833000000000000185e+00,1.413367512077675428e+03
2.838964412000000159e+00,1.420925627115524094e+03
2.841826971999999785e+00,1.428483742153372532e+03
2.846425825999999937e+00,1.436041857191221197e+03
2.857077333999999968e+00,1.443599972229069863e+03
2.859666666666666579e+00,1.451158087266918301e+03
2.867347569999999735e+00,1.458716202304766739e+03
2.868000000000000327e+00,1.466274317342615404e+03
2.869717139000000028e+00,1.473832432380463842e+03
2.870000000000000107e+00,1.481390547418312281e+03
2.883511434999999956e+00,1.488987422020457416e+03
2.883599999999999941e+00,1.496584296622602551e+03
2.887507212000000045e+00,1.504181171224747686e+03
2.909497743000000192e+00,1.511816608642131996e+03
2.918295069000000019e+00,1.519452046059516306e+03
2.919327790000000089e+00,1.527087483476900616e+03
2.922331086999999883e+00,1.534722920894284925e+03
2.937000000000000277e+00,1.542358358311669463e+03
2.941347083000000140e+00,1.549993795729054000e+03
2.950000000000000178e+00,1.557629233146438764e+03
2.952071714999999763e+00,1.565264670563823302e+03
2.953999999999999737e+00,1.572900107981207839e+03
2.955565894000000249e+00,1.580535545398592376e+03
2.959999999999999964e+00,1.588170982815976913e+03
2.967750000000000110e+00,1.595806420233361450e+03
2.967999999999999972e+00,1.603441857650745760e+03
2.975751363000000094e+00,1.611077295068130297e+03
2.976658575000000084e+00,1.618712732485514607e+03
2.976909750999999993e+00,1.626348169902899144e+03
2.980086377000000120e+00,1.633983607320283681e+03
2.987654078000000268e+00,1.641619044737668219e+03
3.000000000000000000e+00,1.649254482155052983e+03
3.004346411999999855e+00,1.656889919572437293e+03
3.005999999999999783e+00,1.664525356989822058e+03
3.009999999999999787e+00,1.672160794407206595e+03
3.011350000000000193e+00,1.679796231824590905e+03
3.022961876000000103e+00,1.687501719126538774e+03
3.029999999999999805e+00,1.695207206428486415e+03
3.036800648999999908e+00,1.702912693730434285e+03
3.040000000000000036e+00,1.710618181032381926e+03
3.071818498999999925e+00,1.718358534792709406e+03
3.076999999999999957e+00,1.726098888553036886e+03
3.085799999999999876e+00,1.733839242313364366e+03
3.087000000000000188e+00,1.741579596073692073e+03
3.092000000000000082e+00,1.749319949834019553e+03
3.096851319999999852e+00,1.757060303594346806e+03
3.097669805000000220e+00,1.764800657354674286e+03
3.100000000000000089e+00,1.772541011115001538e+03
3.110928946000000028e+00,1.780315313795330212e+03
3.118424993000000089e+00,1.788089616475658886e+03
3.121476099000000115e+00,1.795863919155987787e+03
3.125997407999999922e+00,1.803638221836316688e+03
3.140000000000000124e+00,1.811412524516645817e+03
3.144589439999999847e+00,1.819186827196974946e+03
3.159638097999999840e+00,1.826961129877303847e+03
3.169999999999999929e+00,1.834735432557632521e+03
3.185378345000000166e+00,1.842542817377026495e+03
3.197999999999999954e+00,1.850350202196420696e+03
3.198333333333333250e+00,1.858157587015814670e+03
3.199572925000000012e+00,1.865964971835208871e+03
3.200000000000000178e+00,1.873772356654603072e+03
3.202250000000000263e+00,1.881579741473997274e+03
3.202471195000000215e+00,1.889387126293391475e+03
3.206791270000000083e+00,1.897194511112785904e+03
3.207983034999999816e+00,1.905001895932180332e+03
3.231649785000000108e+00,1.912841409907210164e+03
3.237739804999999915e+00,1.920680923882239540e+03
3.243544470999999874e+00,1.928520437857269144e+03
3.259999999999999787e+00,1.936359951832298748e+03
3.266382887999999873e+00,1.944231333750316480e+03
3.271999999999999797e+00,1.952102715668333758e+03
3.278577868999999811e+00,1.959974097586351490e+03
3.281814048000000206e+00,1.967845479504368996e+03
3.297666666666666302e+00,1.975716861422386501e+03
3.298000000000000043e+00,1.983588243340404006e+03
3.305000000000000160e+00,1.991459625258421511e+03
3.307850146999999907e+00,1.999331007176439016e+03
3.310000000000000053e+00,2.007202389094456521e+03
3.311272665999999809e+00,2.015073771012474026e+03
3.329552183000000110e+00,2.022945152930491531e+03
3.333296042000000181e+00,2.030816534848509036e+03
3.338400000000000034e+00,2.038687916766526541e+03
3.338999999999999968e+00,2.046589807916784366e+03
3.343175757000000026e+00,2.054491699067042191e+03
3.344324015000000205e+00,2.062393590217300243e+03
3.344758740000000063e+00,2.070295481367558295e+03
3.346000000000000085e+00,2.078197372517815893e+03
3.347477005000000005e+00,2.086099263668073490e+03
3.351999999999999869e+00,2.094001154818331543e+03
3.352114687999999898e+00,2.101903045968589595e+03
3.357824474000000059e+00,2.109804937118847192e+03
3.358836607999999835e+00,2.117706828269105245e+03
3.366000000000000103e+00,2.125608719419363297e+03
3.373350359999999881e+00,2.133510610569620894e+03
3.374000000000000110e+00,2.141412501719878946e+03
3.390917148999999853e+00,2.149314392870136544e+03
3.403811129999999796e+00,2.157216284020394596e+03
3.408162240999999870e+00,2.165118175170652648e+03
3.419999999999999929e+00,2.173049010977138551e+03
3.425800000000000178e+00,2.180979846783624453e+03
3.428480077000000126e+00,2.188910682590110355e+03
3.429600000000000204e+00,2.196841518396596257e+03
3.431500000000000217e+00,2.204772354203082159e+03
3.441128465999999886e+00,2.212703190009568061e+03
3.451999999999999957e+00,2.220634025816053963e+03
3.451999999999999957e+00,2.228593287557329859e+03
3.452999999999999847e+00,2.236552549298606209e+03
3.459619658999999903e+00,2.244511811039882559e+03
3.464999999999999858e+00,2.252471072781158455e+03
3.467964949999999824e+00,2.260430334522434805e+03
3.474259718999999969e+00,2.268389596263711155e+03
3.481196606000000138e+00,2.276348858004987505e+03
3.486000000000000210e+00,2.284336046980443825e+03
3.487000000000000099e+00,2.292323235955900145e+03
3.495505902000000109e+00,2.300338352165536435e+03
3.499600000000000044e+00,2.308353468375172270e+03
3.512000000000000011e+00,2.316396511818988074e+03
3.514753756000000173e+00,2.324439555262804333e+03
3.527299999999999880e+00,2.332482598706620593e+03
3.545520393999999964e+00,2.340525642150436397e+03
3.560109948000000024e+00,2.348568685594252202e+03
3.564487644000000177e+00,2.356611729038068006e+03
3.570161866999999933e+00,2.364654772481884265e+03
3.571908049000000140e+00,2.372697815925700070e+03
3.580000000000000071e+00,2.380740859369515874e+03
3.582776468000000047e+00,2.388783902813331679e+03
3.589999999999999858e+00,2.396854118701214247e+03
3.592583370999999914e+00,2.404924334589097271e+03
3.604388841000000010e+00,2.413021722921047513e+03
3.608999999999999986e+00,2.421119111252997300e+03
3.613350000000000062e+00,2.429216499584947087e+03
3.620800000000000018e+00,2.437340969483224399e+03
3.640500000000000291e+00,2.445465439381502165e+03
3.670500000000000096e+00,2.453616990846107456e+03
3.672440125000000055e+00,2.461768542310712292e+03
3.672750952999999985e+00,2.469920093775317127e+03
3.679449953999999856e+00,2.478071645239921963e+03
3.689999999999999947e+00,2.486223196704527254e+03
3.693999999999999950e+00,2.494374748169132090e+03
3.694999999999999840e+00,2.502526299633736926e+03
3.706999999999999851e+00,2.510677851098341762e+03
3.709999999999999964e+00,2.518803022137495191e+03
3.709999999999999964e+00,2.526954488228555419e+03
3.716797310000000021e+00,2.535105954319615194e+03
3.729279313000000151e+00,2.543257420410674968e+03
3.746666666666666590e+00,2.551408886501734742e+03
3.746883850000000127e+00,2.559560352592794516e+03
3.751999999999999780e+00,2.567711818683854744e+03
3.752529380999999997e+00,2.575863284774914518e+03
3.761604274999999831e+00,2.584014750865974293e+03
3.779999999999999805e+00,2.592244097206312290e+03
3.785941633999999834e+00,2.600473443546649833e+03
3.800103603000000163e+00,2.608702789886987375e+03
3.807365572999999781e+00,2.616932136227324918e+03
3.811999999999999833e+00,2.625161482567662915e+03
3.822999999999999954e+00,2.633390828908000003e+03
3.826000000000000068e+00,2.641620175248337546e+03
3.830000000000000071e+00,2.649849521588674634e+03
3.835047816999999970e+00,2.658078867929012176e+03
3.854999999999999982e+00,2.666333771245561820e+03
3.857906782000000145e+00,2.674588674562111464e+03
3.868155327999999837e+00,2.682869134854873664e+03
3.892999999999999794e+00,2.691175231247613283e+03
3.893726179999999815e+00,2.699481327640352902e+03
3.903000000000000025e+00,2.707787424033092066e+03
3.938000000000000167e+00,2.716093520425831684e+03
3.939510762999999915e+00,2.724399616818570848e+03
3.954000000000000181e+00,2.732705713211310012e+03
3.964721890999999943e+00,2.741011809604049631e+03
3.992999999999999883e+00,2.749343152490384455e+03
4.000000000000000000e+00,2.757674495376718824e+03
4.003200661000000160e+00,2.766005838263053647e+03
4.035999999999999588e+00,2.774362351369588851e+03
4.038000000000000256e+00,2.782718864476124054e+03
4.038332311999999646e+00,2.791075377582659257e+03
4.054912275999999594e+00,2.799431890689194006e+03
4.066879237000000202e+00,2.807788403795728755e+03
4.081999999999999851e+00,2.816144916902263503e+03
4.129999999999999893e+00,2.824652907587769278e+03
4.140000000000000568e+00,2.833160898273274597e+03
4.151600000000000179e+00,2.841720296757483993e+03
4.200000000000000178e+00,2.850357744467993143e+03
4.209999999999999964e+00,2.858995192178501838e+03
4.223769949999999440e+00,2.867658813972981989e+03
4.225997452999999737e+00,2.876322435767462594e+03
4.240000000000000213e+00,2.884986057561943198e+03
4.259999999999999787e+00,2.893649679356423803e+03
4.288000000000000256e+00,2.902313301150903953e+03
4.329355037000000017e+00,2.911002861932792712e+03
4.345900000000000318e+00,2.919718439363728976e+03
4.349999999999999645e+00,2.928408077576120832e+03
4.349999999999999645e+00,2.937123577807002221e+03
4.359999999999999432e+00,2.945865017026666010e+03
4.384999999999999787e+00,2.954606456246329799e+03
4.429999999999999716e+00,2.963347895465993133e+03
4.437787216000000257e+00,2.972089334685656468e+03
4.452596606000000179e+00,2.980856559861720143e+03
4.475031362999999374e+00,2.989623785037783819e+03
4.503000000000000114e+00,2.998391010213847494e+03
4.516474008999999512e+00,3.007183945727671016e+03
4.519999999999999574e+00,3.015976881241494993e+03
4.599999999999999645e+00,3.024821388224607745e+03
4.599999999999999645e+00,3.033691832178345521e+03
4.625999999999999446e+00,3.042614455214164082e+03
4.700000000000000178e+00,3.051642984754858844e+03
4.701866934999999970e+00,3.060671514295553607e+03
4.757500000000000284e+00,3.069807847174047765e+03
4.795999999999999375e+00,3.078971452687999772e+03
4.810000000000000497e+00,3.088135058201952234e+03
4.875000000000000000e+00,3.097380971549862352e+03
4.910000000000000142e+00,3.106710432307542760e+03
4.955999999999999517e+00,3.116124706344838160e+03
4.968849999999999767e+00,3.125538980382134014e+03
5.047666666666667190e+00,3.135068062639396430e+03
5.059999999999999609e+00,3.144597144896659302e+03
5.104499999999999815e+00,3.154155190929780019e+03
5.108166666666666522e+00,3.163713236962900282e+03
5.110999999999999766e+00,3.173271282996021000e+03
5.141194642000000314e+00,3.182829329029141718e+03
5.197075063999999855e+00,3.192474266389835975e+03
5.224340125000000334e+00,3.202148430833441125e+03
5.269999999999999574e+00,3.211881404787342490e+03
5.410000000000000142e+00,3.221794618999649174e+03
5.470000025000000043e+00,3.231800192350579437e+03
5.500000000000000000e+00,3.241868105722387554e+03
5.612666666666666693e+00,3.252127182006319345e+03
5.674850000000000172e+00,3.262451395282530029e+03
5.700000000000000178e+00,3.272941592695014151e+03
5.706999999999999851e+00,3.283465520645801917e+03
5.772000000000000242e+00,3.294057344905949321e+03
5.827925472000000440e+00,3.304752336285514048e+03
5.900000000000000355e+00,3.315482051663064340e+03
5.961000000000000298e+00,3.326316960328629648e+03
5.967999999999999972e+00,3.337151868994195411e+03
5.990000000000000213e+00,3.348022070521863952e+03
5.994900000000000340e+00,3.358927679872097997e+03
6.110000000000000320e+00,3.370013249772665858e+03
6.177999999999999936e+00,3.381135405712509510e+03
6.281500000000000306e+00,3.392294268437633036e+03
6.299999999999999822e+00,3.403416544727592282e+03
6.299999999999999822e+00,3.414575287497190857e+03
6.299999999999999822e+00,3.425770616308656827e+03
6.584999999999999964e+00,3.437462666193669520e+03
6.599999999999999645e+00,3.449194620685798327e+03
6.911999999999999922e+00,3.461513172902533370e+03
7.024089409000000117e+00,3.473875719948614005e+03
7.320000000000000284e+00,3.486935403106315334e+03
7.570000000000000284e+00,3.500450656606727534e+03
7.782000000000000028e+00,3.514508691372216617e+03
9.050000000000000711e+00,3.531405367773044418e+03


==> evo_full_fit.csv <==
Z,phi
1.036799999999999944e+00,3.032981877597818343e+00
1.040018658870534685e+00,3.177223240753235700e+00
1.043247309798288835e+00,3.327743849153013134e+00
1.046485983802767805e+00,3.484771436761486818e+00
1.049734711999775083e+00,3.648538555837893771e+00
1.052993525601710445e+00,3.819282420254980881e+00
1.056262455917869492e+00,3.997244726352941591e+00
1.059541534354745407e+00,4.182671450637300836e+00
1.062830792416330050e+00,4.375812623721652805e+00
1.066130261704416826e+00,4.576922080022343131e+00
1.069439973918904219e+00,4.786257182831343826e+00
1.072759960858100436e+00,5.004078524526933691e+00
1.076090254419028724e+00,5.230649601828407214e+00
1.079430886597734229e+00,5.466236466161238816e+00
1.082781889489591087e+00,5.711107349371951969e+00
1.086143295289610622e+00,5.965532265217278862e+00
1.089515136292750874e+00,6.229782587248504200e+00
1.092897444894227021e+00,6.504130603918482301e+00
1.096290253589822905e+00,6.788849051953900648e+00
1.099693594976201894e+00,7.084210629257606584e+00
1.103107501751221742e+00,7.390487488833403340e+00
1.106532006714247451e+00,7.707950715455305080e+00
1.109967142766467241e+00,8.036869787034564894e+00
1.113412942911208292e+00,8.377512022865927221e+00
1.116869440254253609e+00,8.730142021158318499e+00
1.120336668004160652e+00,9.095021088471035853e+00
1.123814659472579969e+00,9.472406663880745370e+00
1.127303448074574943e+00,9.862551740895442620e+00
1.130803067328943978e+00,1.026570429030447862e+01
1.134313550858541131e+00,1.068210668730552904e+01
1.137834932390600073e+00,1.111199514637898389e+01
1.141367245757057836e+00,1.155559916748118177e+01
1.144910524894879877e+00,1.201314099720061712e+01
1.148464803846386051e+00,1.248483510856163115e+01
1.152030116759577671e+00,1.297088770316598705e+01
1.155606497888466144e+00,1.347149623933294116e+01
1.159193981593400924e+00,1.398684898983097114e+01
1.162792602341400805e+00,1.451712463268936304e+01
1.166402394706484102e+00,1.506249187843315518e+01
1.170023393370001941e+00,1.562310913690352265e+01
1.173655633120969766e+00,1.619912422660533124e+01
1.177299148856403965e+00,1.679067412926912795e+01
1.180953975581654491e+00,1.739788479202375981e+01
1.184620148410743257e+00,1.802087097925755543e+01
1.188297702566700531e+00,1.865973617589496314e+01
1.191986673381903561e+00,1.931457254344433849e+01
1.195687096298415852e+00,1.998546092977907662e+01
1.199399006868328010e+00,2.067247093320553475e+01
1.203122440754099021e+00,2.137566102095224707e+01
1.206857433728899087e+00,2.209507870179089295e+01
1.210604021676953135e+00,2.283076075207385713e+01
1.214362240593885867e+00,2.358273349405445174e+01
1.218132126587066821e+00,2.435101312494645853e+01
1.221913715875958539e+00,2.513560609478662400e+01
1.225707044792463396e+00,2.593650953078969934e+01
1.229512149781273544e+00,2.675371170553946243e+01
1.233329067400220191e+00,2.758719254603899884e+01
1.237157834320625316e+00,2.843692418035868741e+01
1.240998487327654498e+00,2.930287151837092097e+01
1.244851063320669082e+00,3.018499286284768246e+01
1.248715599313581670e+00,3.108324054703000883e+01
1.252592132435211614e+00,3.199756159464567773e+01
1.256480699929641176e+00,3.292789839826729548e+01
1.260381339156574576e+00,3.387418941185842414e+01
1.264294087591695037e+00,3.483636985335174074e+01
1.268218982827026498e+00,3.581437241314240083e+01
1.272156062571294433e+00,3.680812796445426471e+01
1.276105364650287122e+00,3.781756627165022877e+01
1.280066927007220690e+00,3.884261669270403416e+01
1.284040787703102371e+00,3.988320887222459987e+01
1.288026984917096662e+00,4.093927342163049587e+01
1.292025556946891696e+00,4.201074258329521172e+01
1.296036542209068498e+00,4.309755087573259402e+01
1.300059979239468255e+00,4.419963571714959727e+01
1.304095906693564011e+00,4.531693802497142087e+01
1.308144363346831263e+00,4.644940278922126708e+01
1.312205388095120551e+00,4.759697961792514320e+01
1.316279019955031826e+00,4.875962325299759215e+01
1.320365298064288373e+00,4.993729405534944732e+01
1.324464261682113397e+00,5.112995845823551377e+01
1.328575950189607058e+00,5.233758938813390671e+01
1.332700403090125052e+00,5.356016665270561816e+01
1.336837660009657647e+00,5.479767729563157275e+01
1.340987760697210707e+00,5.605011591835984319e+01
1.345150745025188055e+00,5.731748496900791423e+01
1.349326652989773168e+00,5.859979499886863152e+01
1.353515524711315088e+00,5.989706488715223287e+01
1.357717400434712562e+00,6.120932203475432942e+01
1.361932320529802176e+00,6.253660252799348029e+01
1.366160325491744043e+00,6.387895127338229884e+01
1.370401455941412827e+00,6.523642210460853619e+01
1.374655752625787652e+00,6.660907786299107158e+01
1.378923256418342236e+00,6.799699045275059461e+01
1.383204008319439682e+00,6.940024087249105378e+01
1.387498049456724170e+00,7.081891922432920694e+01
1.391805421085518191e+00,7.225312470213773963e+01
1.396126164589217566e+00,7.370296556037757796e+01
1.400460321479689130e+00,7.516855906499979767e+01
1.404807933397669961e+00,7.665003142788373225e+01
1.409169042113167958e+00,7.814751772626055981e+01
1.413543689525861291e+00,7.966116180853646256e+01
1.417931917665503416e+00,8.119111618790068974e+01
1.422333768692324973e+00,8.273754192504887328e+01
1.426749284897439685e+00,8.430060850131324912e+01
1.431178508703250030e+00,8.588049368342635148e+01
1.435621482663856252e+00,8.747738338109648737e+01
1.440078249465463589e+00,8.909147149849979996e+01
1.444548851926793054e+00,9.072295978074495792e+01
1.449033332999492663e+00,9.237205765628722531e+01
1.453531735768550881e+00,9.403898207621453764e+01
1.458044103452709184e+00,9.572395735125627425e+01
1.462570479404878387e+00,9.742721498730168150e+01
1.467110907112554985e+00,9.914899352015297040e+01
1.471665430198237923e+00,1.008895383501730407e+02
1.476234092419849597e+00,1.026491015774262792e+02
1.480816937671154632e+00,1.044279418378552862e+02
1.485414009982182426e+00,1.062263241409740289e+02
1.490025353519649487e+00,1.080445197095099275e+02
1.494651012587384642e+00,1.098828058213687342e+02
1.499291031626754256e+00,1.117414656542517832e+02
1.503945455217088556e+00,1.136207881332073271e+02
1.508614328076111732e+00,1.155210677813536790e+02
1.513297695060369152e+00,1.174426045739651983e+02
1.517995601165660347e+00,1.193857037960904961e+02
1.522708091527470442e+00,1.213506759038127427e+02
1.527435211421403816e+00,1.233378363892518621e+02
1.532177006263619079e+00,1.253475056493616933e+02
1.536933521611265618e+00,1.273800088585568062e+02
1.541704803162921023e+00,1.294356758451739040e+02
1.546490896759030731e+00,1.315148409717518234e+02
1.551291848382347460e+00,1.336178430190902588e+02
1.556107704158373961e+00,1.357450250740328954e+02
1.560938510355805553e+00,1.378967344208992643e+02
1.565784313386974436e+00,1.400733224364784633e+02
1.570645159808297109e+00,1.422751444884802652e+02
1.575521096320719572e+00,1.445025598373342461e+02
1.580412169770167408e+00,1.467559315412082697e+02
1.585318427147995202e+00,1.490356263641168084e+02
1.590239915591438846e+00,1.513420146869794110e+02
1.595176682384067179e+00,1.536754704214800995e+02
1.600128774956236954e+00,1.560363709265809291e+02
1.605096240885549363e+00,1.584250969275289549e+02
1.610079127897305007e+00,1.608420324372027324e+02
1.615077483864964858e+00,1.632875646796319415e+02
1.620091356810608119e+00,1.657620840155326221e+02
1.625120794905395405e+00,1.682659838696887959e+02
1.630165846470029711e+00,1.707996606600192422e+02
1.635226559975222260e+00,1.733635137281654579e+02
1.640302984042157464e+00,1.759579452714343688e+02
1.645395167442960105e+00,1.785833602759340124e+02
1.650503159101163630e+00,1.812401664507446526e+02
1.655627008092180885e+00,1.839287741629582911e+02
1.660766763643775068e+00,1.866495963734361396e+02
1.665922475136533132e+00,1.894030485731256874e+02
1.671094192104339404e+00,1.921895487197816124e+02
1.676281964234852317e+00,1.950095171749468648e+02
1.681485841369981804e+00,1.978633766410392525e+02
1.686705873506366915e+00,2.007515520984039767e+02
1.691942110795858101e+00,2.036744707421896976e+02
1.697194603545997493e+00,2.066325619189030647e+02
1.702463402220502964e+00,2.096262570625187038e+02
1.707748557439752624e+00,2.126559896299984018e+02
1.713050119981271102e+00,2.157221950361007430e+02
1.718368140780218267e+00,2.188253105873502591e+02
1.723702670929877501e+00,2.219657754150425433e+02
1.729053761682147083e+00,2.251440304071689411e+02
1.734421464448032468e+00,2.283605181391414192e+02
1.739805830798140107e+00,2.316156828032061696e+02
1.745206912463173721e+00,2.349099701364347652e+02
1.750624761334429680e+00,2.382438273471840944e+02
1.756059429464297494e+00,2.416177030399270507e+02
1.761510969066758747e+00,2.450320471383436427e+02
1.766979432517888249e+00,2.484873108065825136e+02
1.772464872356358745e+00,2.519839463685951557e+02
1.777967341283944736e+00,2.555224072254519569e+02
1.783486892166028737e+00,2.591031477705449788e+02
1.789023578032109763e+00,2.627266233026027180e+02
1.794577452076312252e+00,2.663932899364208424e+02
1.800148567657897214e+00,2.701036045112410875e+02
1.805736978301775153e+00,2.738580244966888131e+02
1.811342737699020322e+00,2.776570078962053572e+02
1.816965899707386312e+00,2.815010131478932749e+02
1.822606518351823413e+00,2.853904990227150620e+02
1.828264647824998423e+00,2.893259245199724887e+02
1.833940342487814013e+00,2.933077487600036761e+02
1.839633656869932077e+00,2.973364308740451065e+02
1.845344645670297545e+00,3.014124298911851838e+02
1.851073363757663071e+00,3.055362046223752372e+02
1.856819866171117273e+00,3.097082135414251525e+02
1.862584208120612761e+00,3.139289146629524794e+02
1.868366444987496822e+00,3.181987654172251041e+02
1.874166632325043880e+00,3.225182225218626968e+02
1.879984825858988184e+00,3.268877418503543595e+02
1.885821081488060269e+00,3.313077782973543890e+02
1.891675455284523633e+00,3.357787856407220488e+02
1.897548003494713198e+00,3.403012164002780651e+02
1.903438782539576213e+00,3.448755216932439112e+02
1.909347849015213594e+00,3.495021510863454637e+02
1.915275259693425047e+00,3.541815524445541428e+02
1.921221071522252410e+00,3.589141717764550776e+02
1.927185341626528547e+00,3.637004530762163768e+02
1.933168127308425577e+00,3.685408381621624017e+02
1.939169486048005542e+00,3.734357665119333092e+02
1.945189475503772192e+00,3.783856750942294411e+02
1.951228153513225649e+00,3.833909981971426078e+02
1.957285578093417300e+00,3.884521672530763112e+02
1.963361807441507789e+00,3.935696106602651980e+02
1.969456899935325911e+00,3.987437536008960706e+02
1.975570914133930156e+00,4.039750178558619496e+02
1.981703908778170042e+00,4.092638216161517448e+02
1.987855942791250996e+00,4.146105792909083902e+02
1.994027075279301231e+00,4.200157013121886393e+02
2.000217365531938629e+00,4.254795939364381070e+02
2.006426873022840507e+00,4.310026590427451083e+02
2.012655657410316046e+00,4.365852939278896656e+02
2.018903778537877614e+00,4.422278910982480511e+02
2.025171296434817414e+00,4.479308380585999316e+02
2.031458271316783470e+00,4.536945170978946749e+02
2.037764763586358274e+00,4.595193050720328074e+02
2.044090833833639209e+00,4.654055731837390226e+02
2.050436542836819420e+00,4.713536867595748845e+02
2.056801951562774899e+00,4.773640050242022426e+02
2.063187121167646687e+00,4.834368808719333970e+02
2.069592112997430178e+00,4.895726606356985826e+02
2.076016988588564427e+00,4.957716838534862518e+02
2.082461809668523678e+00,5.020342830323766066e+02
2.088926638156408888e+00,5.083607834102564311e+02
2.095411536163545030e+00,5.147515027153284564e+02
2.101916565994075281e+00,5.212067509235291709e+02
2.108441790145561434e+00,5.277268300139701296e+02
2.114987271309583861e+00,5.343120337225308276e+02
2.121553072372343252e+00,5.409626472937280823e+02
2.128139256415265468e+00,5.476789472310050542e+02
2.134745886715607277e+00,5.544612010455737163e+02
2.141373026747064312e+00,5.613096670039593619e+02
2.148020740180381694e+00,5.682245938744069917e+02
2.154689090883964653e+00,5.752062206722954443e+02
2.161378142924491375e+00,5.822547764047324108e+02
2.168087960567531614e+00,5.893704798145057566e+02
2.174818608278160870e+00,5.965535391235417819e+02
2.181570150721581669e+00,6.038041517760843817e+02
2.188342652763744400e+00,6.111225041817568808e+02
2.195136179471969484e+00,6.185087714587103846e+02
2.201950796115573983e+00,6.259631171770504352e+02
2.208786568166498654e+00,6.334856931027502469e+02
2.215643561299935449e+00,6.410766389422501561e+02
2.222521841394960340e+00,6.487360820879671337e+02
2.229421474535163483e+00,6.564641373649239995e+02
2.236342527009289149e+00,6.642609067787280992e+02
2.243285065311867221e+00,6.721264792651107882e+02
2.250249156143854457e+00,6.800609304412914753e+02
2.257234866413275753e+00,6.880643223593700668e+02
2.264242263235865860e+00,6.961367032620058808e+02
2.271271413935715522e+00,7.042781073406308678e+02
2.278322386045916748e+00,7.124885544964283781e+02
2.285395247309212063e+00,7.207680501043582808e+02
2.292490065678646882e+00,7.291165847804512623e+02
2.299606909318220094e+00,7.375341341526643646e+02
2.306745846603540873e+00,7.460206586355257059e+02
2.313906946122483710e+00,7.545761032088705633e+02
2.321090276675849218e+00,7.632003972008983510e+02
2.328295907278024046e+00,7.718934540758551748e+02
2.335523907157644352e+00,7.806551712265771812e+02
2.342774345758260601e+00,7.894854297722032470e+02
2.350047292739005478e+00,7.983840943612992760e+02
2.357342817975262239e+00,8.073510129806843452e+02
2.364660991559335734e+00,8.163860167702360968e+02
2.372001883801127864e+00,8.254889198439421989e+02
2.379365565228810819e+00,8.346595191174629917e+02
2.386752106589506095e+00,8.438975941425168230e+02
2.394161578849963501e+00,8.532029069483007788e+02
2.401594053197242840e+00,8.625752018902788905e+02
2.409049601039398247e+00,8.720142055065648492e+02
2.416528294006165201e+00,8.815196263821862885e+02
2.424030203949646634e+00,8.910911550214839281e+02
2.431555402945004385e+00,9.007284637289121747e+02
2.439103963291151977e+00,9.104312064984989092e+02
2.446675957511448729e+00,9.201990189122185484e+02
2.454271458354396973e+00,9.300315180475041643e+02
2.461890538794339722e+00,9.399283023941939064e+02
2.469533272032164106e+00,9.498889517810894176e+02
2.477199731496002144e+00,9.599130273123862480e+02
2.484889990841937735e+00,9.700000713142238737e+02
2.492604123954714535e+00,9.801496072915199420e+02
2.500342204948443836e+00,9.903611398953511298e+02
2.508104308167319108e+00,1.000634154901059901e+03
2.515890508186328756e+00,1.010968119197270084e+03
2.523700879811973330e+00,1.021362480786039555e+03
2.531535498082983615e+00,1.031816668794269390e+03
2.539394438271041388e+00,1.042330093496593918e+03
2.547277775881504613e+00,1.052902146349866371e+03
2.555185586654129093e+00,1.063532200039409190e+03
2.563117946563800320e+00,1.074219608537163822e+03
2.571074931821260456e+00,1.084963707171845954e+03
2.579056618873841522e+00,1.095763812711245691e+03
2.587063084406200808e+00,1.106619223456762484e+03
2.595094405341055399e+00,1.117529219350255062e+03
2.603150658839923359e+00,1.128493062093285744e+03
2.611231922303864028e+00,1.139509995278829820e+03
2.619338273374221870e+00,1.150579244535513453e+03
2.627469789933372546e+00,1.161700017684342811e+03
2.635626550105470756e+00,1.172871504908069028e+03
2.643808632257201197e+00,1.184092878933069414e+03
2.652016114998531737e+00,1.195363295223823798e+03
2.660249077183467481e+00,1.206681892189918017e+03
2.668507597910809714e+00,1.218047791405580256e+03
2.676791756524915744e+00,1.229460097841641527e+03
2.685101632616460066e+00,1.240917900109894845e+03
2.693437306023200861e+00,1.252420270719768268e+03
2.701798856830744278e+00,1.263966266347204964e+03
2.710186365373316697e+00,1.275554928115609982e+03
2.718599912234535232e+00,1.287185281888806912e+03
2.727039578248182217e+00,1.298856338575772043e+03
2.735505444498980587e+00,1.310567094447057571e+03
2.743997592323375923e+00,1.322316531462699686e+03
2.752516103310314488e+00,1.334103617611405070e+03
2.761061059302029275e+00,1.345927307260844145e+03
2.769632542394825148e+00,1.357786541518809599e+03
2.778230634939868882e+00,1.369680248605016459e+03
2.786855419543978307e+00,1.381607344233278582e+03
2.795506979070418563e+00,1.393566732003803281e+03
2.804185396639696126e+00,1.405557303805346919e+03
2.812890755630358619e+00,1.417577940226913370e+03
2.821623139679794612e+00,1.429627510978692271e+03
2.830382632685038313e+00,1.441704875321926238e+03
2.839169318803575148e+00,1.453808882507383487e+03
2.847983282454151333e+00,1.465938372222084126e+03
2.856824608317583003e+00,1.478092175043900170e+03
2.865693381337571122e+00,1.490269112903729592e+03
2.874589686721517268e+00,1.502467999554769904e+03
2.883513609941341649e+00,1.514687641048613841e+03
2.892465236734306444e+00,1.526926836217670825e+03
2.901444653103836036e+00,1.539184377163563568e+03
2.910451945320347011e+00,1.551459049751066914e+03
2.919487199922074172e+00,1.563749634107183283e+03
2.928550503715903641e+00,1.576054905124885181e+03
2.937641943778205533e+00,1.588373632971118468e+03
2.946761607455671506e+00,1.600704583598612089e+03
2.955909582366154531e+00,1.613046519261062485e+03
2.965085956399508671e+00,1.625398199031187232e+03
2.974290817718435953e+00,1.637758379321246593e+03
2.983524254759330585e+00,1.650125814405547544e+03
2.992786356233132050e+00,1.662499256944456192e+03
3.002077211126173317e+00,1.674877458509455209e+03
3.011396908701040154e+00,1.687259170108798344e+03
3.020745538497424665e+00,1.699643142713265661e+03
3.030123190332989047e+00,1.712028127781564990e+03
3.039529954304226234e+00,1.724412877784910961e+03
3.048965920787325867e+00,1.736796146730307555e+03
3.058431180439042940e+00,1.749176690682089657e+03
3.067925824197569984e+00,1.761553268281227474e+03
3.077449943283407485e+00,1.773924641261969782e+03
3.087003629200244070e+00,1.786289574965364409e+03
3.096586973735832693e+00,1.798646838849185542e+03
3.106200068962875260e+00,1.810995206993871534e+03
3.115843007239903706e+00,1.823333458603967074e+03
3.125515881212171276e+00,1.835660378504736400e+03
3.135218783812538490e+00,1.847974757633414811e+03
3.144951808262370641e+00,1.860275393524786068e+03
3.154715048072428640e+00,1.872561090790615026e+03
3.164508597043771410e+00,1.884830661592571005e+03
3.174332549268654713e+00,1.897082926108240827e+03
3.184186999131434881e+00,1.909316712989875214e+03
3.194072041309479637e+00,1.921530859815480653e+03
3.203987770774070487e+00,1.933724213531929990e+03
3.213934282791321984e+00,1.945895630889735230e+03
3.223911672923095662e+00,1.958043978869139892e+03
3.233920037027912642e+00,1.970168135097269214e+03
3.243959471261883110e+00,1.982266988255953265e+03
3.254030072079622471e+00,1.994339438480031049e+03
3.264131936235184828e+00,2.006384397745758406e+03
3.274265160782984463e+00,2.018400790249136890e+03
3.284429843078738642e+00,2.030387552773892821e+03
3.294626080780392208e+00,2.042343635048837996e+03
3.304853971849064820e+00,2.054268000094461058e+03
3.315113614549984877e+00,2.066159624558466930e+03
3.325405107453439424e+00,2.078017499040170605e+03
3.335728549435718726e+00,2.089840628403451774e+03
3.346084039680063960e+00,2.101628032078247543e+03
3.356471677677625554e+00,2.113378744350307898e+03
3.366891563228412210e+00,2.125091814639198674e+03
3.377343796442257240e+00,2.136766307764354679e+03
3.387828477739772914e+00,2.148401304199119750e+03
3.398345707853322573e+00,2.159995900312729191e+03
3.408895587827980744e+00,2.171549208600068596e+03
3.419478219022511922e+00,2.183060357899248174e+03
3.430093703110336900e+00,2.194528493596912540e+03
3.440742142080516874e+00,2.205952777821273685e+03
3.451423638238724667e+00,2.217332389622853952e+03
3.462138294208237710e+00,2.228666525142905357e+03
3.472886212930914596e+00,2.239954397769612115e+03
3.483667497668191615e+00,2.251195238282041373e+03
3.494482252002068190e+00,2.262388294981856689e+03
3.505330579836108740e+00,2.273532833812971603e+03
3.516212585396434775e+00,2.284628138469066926e+03
3.527128373232731207e+00,2.295673510489174987e+03
3.538078048219248650e+00,2.306668269341375890e+03
3.549061715555807961e+00,2.317611752494656685e+03
3.560079480768818971e+00,2.328503315479216781e+03
3.571131449712284578e+00,2.339342331935121365e+03
3.582217728568827031e+00,2.350128193649657533e+03
3.593338423850698682e+00,2.360860310583385854e+03
3.604493642400815823e+00,2.371538110885154765e+03
3.615683491393774318e+00,2.382161040896156919e+03
3.626908078336889218e+00,2.392728565143274864e+03
3.638167511071218829e+00,2.403240166321867946e+03
3.649461897772609209e+00,2.413695345268210531e+03
3.660791346952724901e+00,2.424093620921731144e+03
3.672155967460100534e+00,2.434434530277370868e+03
3.683555868481177331e+00,2.444717628328142382e+03
3.694991159541360926e+00,2.454942487998227080e+03
3.706461950506064973e+00,2.465108700066732126e+03
3.717968351581775632e+00,2.475215873082449889e+03
3.729510473317101393e+00,2.485263633269757065e+03
3.741088426603843775e+00,2.495251624425955015e+03
3.752702322678056923e+00,2.505179507810287305e+03
3.764352273121116088e+00,2.515046962024833192e+03
3.776038389860795874e+00,2.524853682887633113e+03
3.787760785172336053e+00,2.534599383298182147e+03
3.799519571679530916e+00,2.544283793095629790e+03
3.811314862355800859e+00,2.553906658909914313e+03
3.823146770525287064e+00,2.563467744006098656e+03
3.835015409863931968e+00,2.572966828122144307e+03
3.846920894400580160e+00,2.582403707300449241e+03
3.858863338518064623e+00,2.591778193713324981e+03
3.870842856954314293e+00,2.601090115482718375e+03
3.882859564803447849e+00,2.610339316494515970e+03
3.894913577516889269e+00,2.619525656207505108e+03
3.907005010904467390e+00,2.628649009457434204e+03
3.919133981135536349e+00,2.637709266256352294e+03
3.931300604740084914e+00,2.646706331587477962e+03
3.943504998609863144e+00,2.655640125195859582e+03
3.955747279999498378e+00,2.664510581375109268e+03
3.968027566527628114e+00,2.673317648750429726e+03
3.980345976178023992e+00,2.682061290058178656e+03
3.992702627300730889e+00,2.690741481922236289e+03
4.005097638613201561e+00,2.699358214627423877e+03
4.017531129201434403e+00,2.707911491890155958e+03
4.030003218521124531e+00,2.716401330626640629e+03
4.042514026398802862e+00,2.724827760718792433e+03
4.055063673032995197e+00,2.733190824778122078e+03
4.067652278995370629e+00,2.741490577907818079e+03
4.080279965231905948e+00,2.749727087463195403e+03
4.092946853064042045e+00,2.757900432810832172e+03
4.105653064189855428e+00,2.766010705086471262e+03
4.118398720685218173e+00,2.774058006951978768e+03
4.131183945004984537e+00,2.782042452351555312e+03
4.144008859984151805e+00,2.789964166267322980e+03
4.156873588839054889e+00,2.797823284474587581e+03
4.169778255168538728e+00,2.805619953296866697e+03
4.182722982955152879e+00,2.813354329360890461e+03
4.195707896566339024e+00,2.821026579351808778e+03
4.208733120755629997e+00,2.828636879768655490e+03
4.221798780663841733e+00,2.836185416680365506e+03
4.234905001820281178e+00,2.843672385482395384e+03
4.248051910143951559e+00,2.851097990654153364e+03
4.261239631944758521e+00,2.858462445517404831e+03
4.274468293924729601e+00,2.865765971995737345e+03
4.287738023179224811e+00,2.873008800375278952e+03
4.301048947198164107e+00,2.880191169066761631e+03
4.314401193867245077e+00,2.887313324369084967e+03
4.327794891469181060e+00,2.894375520234493251e+03
4.341230168684924173e+00,2.901378018035474724e+03
4.354707154594907870e+00,2.908321086333487074e+03
4.368225978680284172e+00,2.915205000649675640e+03
4.381786770824169785e+00,2.922030043237560221e+03
4.395389661312889551e+00,2.928796502857970154e+03
4.409034780837236767e+00,2.935504674556099872e+03
4.422722260493715751e+00,2.942154859440986002e+03
4.436452231785817268e+00,2.948747364467329135e+03
4.450224826625266417e+00,2.955282502219807611e+03
4.464040177333303383e+00,2.961760590699987461e+03
4.477898416641941992e+00,2.968181953115761644e+03
4.491799677695258453e+00,2.974546917673585540e+03
4.505744094050659676e+00,2.980855817373376340e+03
4.519731799680169360e+00,2.987108989806243699e+03
4.533762928971719397e+00,2.993306776955076202e+03
4.547837616730435073e+00,2.999449524998010929e+03
4.561955998179935357e+00,3.005537584114838410e+03
4.576118208963626977e+00,3.011571308296417101e+03
4.590324385146011821e+00,3.017551055157073733e+03
4.604574663213992558e+00,3.023477185750045919e+03
4.618869180078184478e+00,3.029350064386029771e+03
4.633208073074228217e+00,3.035170058454784339e+03
4.647591479964114924e+00,3.040937538249888803e+03
4.662019538937502539e+00,3.046652876796621058e+03
4.676492388613050721e+00,3.052316449682991333e+03
4.691010168039746020e+00,3.057928634893924027e+03
4.705573016698243904e+00,3.063489812648623683e+03
4.720181074502202812e+00,3.069000365241128293e+03
4.734834481799635064e+00,3.074460676884028999e+03
4.749533379374248021e+00,3.079871133555340748e+03
4.764277908446802989e+00,3.085232122848618019e+03
4.779068210676466144e+00,3.090544033826181476e+03
4.793904428162176323e+00,3.095807256875536950e+03
4.808786703444005717e+00,3.101022183568939454e+03
4.823715179504527661e+00,3.106189206526130874e+03
4.838689999770197758e+00,3.111308719280153582e+03
4.853711308112720779e+00,3.116381116146338172e+03
4.868779248850445107e+00,3.121406792094348475e+03
4.883893966749739413e+00,3.126386142623300657e+03
4.899055607026389758e+00,3.131319563640010074e+03
4.914264315346990486e+00,3.136207451340152602e+03
4.929520237830347540e+00,3.141050202092556447e+03
4.944823521048879122e+00,3.145848212326398880e+03
4.960174312030026122e+00,3.150601878421377933e+03
4.975572758257663430e+00,3.155311596600862231e+03
4.991019007673518360e+00,3.159977762827861170e+03
5.006513208678587290e+00,3.164600772703932762e+03
5.022055510134570966e+00,3.169181021370872259e+03
5.037646061365292915e+00,3.173718903415266595e+03
5.053285012158144518e+00,3.178214812775774135e+03
5.068972512765516747e+00,3.182669142653144263e+03
5.084708713906247013e+00,3.187082285422976838e+03
5.100493766767069559e+00,3.191454632551095983e+03
5.116327823004060527e+00,3.195786574511574145e+03
5.132211034744103451e+00,3.200078500707385956e+03
5.148143554586344095e+00,3.204330799393553662e+03
5.164125535603663941e+00,3.208543857602830030e+03
5.180157131344139465e+00,3.212718061073875560e+03
5.196238495832532500e+00,3.216853794181872217e+03
5.212369783571754844e+00,3.220951439871510502e+03
5.228551149544363952e+00,3.225011379592357571e+03
5.244782749214045303e+00,3.229033993236531387e+03
5.261064738527111651e+00,3.233019659078654513e+03
5.277397273913991604e+00,3.236968753718074367e+03
5.293780512290747531e+00,3.240881652023231254e+03
5.310214611060566803e+00,3.244758727078234642e+03
5.326699728115287691e+00,3.248600350131520827e+03
5.343236021836904825e+00,3.252406890546590603e+03
5.359823651099103969e+00,3.256178715754813766e+03
5.376462775268771921e+00,3.259916191210193574e+03
5.393153554207543721e+00,3.263619680346098448e+03
5.409896148273329430e+00,3.267289544533934077e+03
5.426690718321855122e+00,3.270926143043652701e+03
5.443537425708213640e+00,3.274529833006110493e+03
5.460436432288406472e+00,3.278100969377242563e+03
5.477387900420907840e+00,3.281639904903959632e+03
5.494391992968216343e+00,3.285146990091818680e+03
5.511448873298427920e+00,3.288622573174291574e+03
5.528558705286796382e+00,3.292067000083739913e+03
5.545721653317317923e+00,3.295480614424007399e+03
5.562937882284299640e+00,3.298863757444463317e+03
5.580207557593953815e+00,3.302216768015748585e+03
5.597530845165977098e+00,3.305539982606850117e+03
5.614907911435158105e+00,3.308833735263730887e+03
5.632338923352959270e+00,3.312098357589341504e+03
5.649824048389137765e+00,3.315334178724990579e+03
5.667363454533338896e+00,3.318541525333157097e+03
5.684957310296725908e+00,3.321720721581471025e+03
5.702605784713583148e+00,3.324872089128113657e+03
5.720309047342954756e+00,3.327995947108359360e+03
5.738067268270260257e+00,3.331092612122366972e+03
5.755880618108939473e+00,3.334162398224185836e+03
5.773749268002088542e+00,3.337205616911822290e+03
5.791673389624096835e+00,3.340222577118512163e+03
5.809653155182309625e+00,3.343213585204980973e+03
5.827688737418669440e+00,3.346178944952845541e+03
5.845780309611386727e+00,3.349118957558960119e+03
5.863928045576594528e+00,3.352033921630820714e+03
5.882132119670030690e+00,3.354924133182842525e+03
5.900392706788696984e+00,3.357789885633672384e+03
5.918709982372555523e+00,3.360631469804326571e+03
5.937084122406203868e+00,3.363449173917216285e+03
5.955515303420569673e+00,3.366243283596054880e+03
5.974003702494605328e+00,3.369014081866551805e+03
5.992549497256992375e+00,3.371761849157911001e+03
6.011152865887841479e+00,3.374486863305094630e+03
6.029813987120414609e+00,3.377189399551836232e+03
6.048533040242829451e+00,3.379869730554364651e+03
6.067310205099794018e+00,3.382528126385818723e+03
6.086145662094326170e+00,3.385164854541324530e+03
6.105039592189489994e+00,3.387780179943771145e+03
6.123992176910138419e+00,3.390374364950089785e+03
6.143003598344645155e+00,3.392947669358291023e+03
6.162074039146671289e+00,3.395500350414910827e+03
6.181203682536901667e+00,3.398032662823197370e+03
6.200392712304823029e+00,3.400544858751633910e+03
6.219641312810473721e+00,3.403037187843147876e+03
6.238949668986228936e+00,3.405509897224713768e+03
6.258317966338565519e+00,3.407963231517454915e+03
6.277746390949854316e+00,3.410397432847240907e+03
6.297235129480137417e+00,3.412812740855634729e+03
6.316784369168935598e+00,3.415209392711344208e+03
6.336394297837030010e+00,3.417587623122042714e+03
6.356065103888284717e+00,3.419947664346559122e+03
6.375796976311439046e+00,3.422289746207450662e+03
6.395590104681939003e+00,3.424614096103915472e+03
6.415444679163747388e+00,3.426920939025039843e+03
6.435360890511178766e+00,3.429210497563387435e+03
6.455338930070722903e+00,3.431482991928847241e+03
6.475378989782895722e+00,3.433738639962804882e+03
6.495481262184072513e+00,3.435977657152562642e+03
6.515645940408340664e+00,3.438200256646046000e+03
6.535873218189359513e+00,3.440406649266721161e+03
6.556163289862213972e+00,3.442597043528754966e+03
6.576516350365291252e+00,3.444771645652444931e+03
6.596932595242143371e+00,3.446930659579733856e+03
6.617412220643375420e+00,3.449074286990060500e+03
6.637955423328520510e+00,3.451202727316293021e+03
6.658562400667942249e+00,3.453316177760847950e+03
6.679233350644715905e+00,3.455414833312024257e+03
6.699968471856545982e+00,3.457498886760396090e+03
6.720767963517660704e+00,3.459568528715411048e+03
6.741632025460739364e+00,3.461623947622118521e+03
6.762560858138815689e+00,3.463665329777916213e+03
6.783554662627223841e+00,3.465692859349532682e+03
6.804613640625508886e+00,3.467706718390046717e+03
6.825737994459385227e+00,3.469707086855964917e+03
6.846927927082660403e+00,3.471694142624427059e+03
6.868183642079205953e+00,3.473668061510458756e+03
6.889505343664892756e+00,3.475629017284289603e+03
6.910893236689568120e+00,3.477577181688753171e+03
6.932347526639019542e+00,3.479512724456653359e+03
6.953868419636942022e+00,3.481435813328273980e+03
6.975456122446931140e+00,3.483346614068826511e+03
6.997110842474458359e+00,3.485245290485998339e+03
7.018832787768870318e+00,3.487132004447459622e+03
7.040622167025382794e+00,3.489006915898408806e+03
7.062479189587093309e+00,3.490870182879131335e+03
7.084404065446981313e+00,3.492721961542519693e+03
7.106397005249936782e+00,3.494562406171638031e+03
7.128458220294776382e+00,3.496391669197210831e+03
7.150587922536278285e+00,3.498209901215150694e+03
7.172786324587214324e+00,3.500017251004046557e+03
7.195053639720397243e+00,3.501813865542592339e+03
7.217390081870724394e+00,3.503599890026988760e+03
7.239795865637240979e+00,3.505375467888379262e+03
7.262271206285190850e+00,3.507140740810130865e+03
7.284816319748095736e+00,3.508895848745118656e+03
7.307431422629822038e+00,3.510640929933003463e+03
7.330116732206665375e+00,3.512376120917378103e+03
7.352872466429441367e+00,3.514101556562867700e+03
7.375698843925567516e+00,3.515817370072252288e+03
7.398596084001180628e+00,3.517523693003364770e+03
7.421564406643226697e+00,3.519220655286087094e+03
7.444604032521591641e+00,3.520908385239139534e+03
7.467715182991204514e+00,3.522587009586874046e+03
7.490898080094178013e+00,3.524256653475953044e+03
7.514152946561931223e+00,3.525917440491963589e+03
7.537480005817340789e+00,3.527569492675909260e+03
7.560879481976871652e+00,3.529212930540680645e+03
7.584351599852750425e+00,3.530847873087355765e+03
7.607896584955104125e+00,3.532474437821489119e+03
7.631514663494145978e+00,3.534092740769228840e+03
7.655206062382331922e+00,3.535702896493386561e+03
7.678971009236556178e+00,3.537305018109411776e+03
7.702809732380323737e+00,3.538899217301213412e+03
7.726722460845957485e+00,3.540485604336958204e+03
7.750709424376784895e+00,3.542064288084673990e+03
7.774770853429357587e+00,3.543635376027844814e+03
7.798906979175660226e+00,3.545198974280791845e+03
7.823118033505327418e+00,3.546755187604062030e+03
7.847404249027881917e+00,3.548304119419596191e+03
7.871765859074955074e+00,3.549845871825878021e+03
7.896203097702545470e+00,3.551380545612888000e+03
7.920716199693251802e+00,3.552908240277029563e+03
7.945305400558541287e+00,3.554429054035877925e+03
7.969970936541002082e+00,3.555943083842814303e+03
7.994713044616623243e+00,3.557450425401603297e+03
8.019531962497058686e+00,3.558951173180787919e+03
8.044427928631924019e+00,3.560445420428007310e+03
8.069401182211080936e+00,3.561933259184163035e+03
8.094451963166934050e+00,3.563414780297511243e+03
8.119580512176737486e+00,3.564890073437597039e+03
8.144787070664913031e+00,3.566359227109091535e+03
8.170071880805357623e+00,3.567822328665511577e+03
8.195435185523781030e+00,3.569279464322779404e+03
8.220877228500034661e+00,3.570730719172722729e+03
8.246398254170452802e+00,3.572176177196410208e+03
8.271998507730202732e+00,3.573615921277409598e+03
8.297678235135638403e+00,3.575050033214834912e+03
8.323437683106668317e+00,3.576478593736409493e+03
8.349277099129116309e+00,3.577901682511284889e+03
8.375196731457112520e+00,3.579319378162807880e+03
8.401196829115463061e+00,3.580731758281131079e+03
8.427277641902058747e+00,3.582138899435750318e+03
8.453439420390260750e+00,3.583540877187861042e+03
8.479682415931318218e+00,3.584937766102628302e+03
8.506006880656775238e+00,3.586329639761371254e+03
8.532413067480906221e+00,3.587716570773542571e+03
8.558901230103121094e+00,3.589098630788645551e+03
8.585471623010436204e+00,3.590475890508063003e+03
8.612124501479886618e+00,3.591848419696676046e+03
8.638860121581005913e+00,3.593216287194457436e+03
8.665678740178261563e+00,3.594579560927882994e+03
8.692580614933548944e+00,3.595938307921256182e+03
8.719566004308639151e+00,3.597292594307919899e+03
8.746635167567688995e+00,3.598642485341330485e+03
8.773788364779710136e+00,3.599988045406026231e+03
8.801025856821080851e+00,3.601329338028484926e+03
8.828347905378048921e+00,3.602666425887871810e+03
8.855754772949239850e+00,3.603999370826652466e+03
8.883246722848195276e+00,3.605328233861115223e+03
8.910824019205875857e+00,3.606653075191757580e+03
8.938486926973229885e+00,3.607973954213593970e+03
8.966235711923713936e+00,3.609290929526311174e+03
8.994070640655861482e+00,3.610604058944352801e+03
9.021991980595831961e+00,3.611913399506840506e+03
9.049999999999998934e+00,3.613219007487472481e+03


==> evo_nonml_data.csv <==
Z,phi
1.036799999999999944e+00,2.000000000000000000e+00
1.088999999999999968e+00,4.000000000000000000e+00
1.092999999999999972e+00,6.000000000000000000e+00
1.110999999999999988e+00,8.000000000000000000e+00
1.116999999999999993e+00,1.066666666666666607e+01
1.121799999999999908e+00,1.333333333333333215e+01
1.127499999999999947e+00,1.599999999999999822e+01
1.247999999999999998e+00,1.999999999999999645e+01
1.257000000000000117e+00,2.399999999999999645e+01
1.257500000000000062e+00,2.799999999999999645e+01
1.281499999999999861e+00,3.199999999999999289e+01
1.286999999999999922e+00,3.599999999999999289e+01
1.312999999999999945e+00,3.999999999999999289e+01
1.346300000000000052e+00,4.444444444444443576e+01
1.356100000000000083e+00,4.938271604938270798e+01
1.383499999999999952e+00,5.432098765432098020e+01
1.399999999999999911e+00,5.925925925925924531e+01
1.409999999999999920e+00,6.419753086419751753e+01
1.421999999999999931e+00,6.913580246913578264e+01
1.423166666666666691e+00,7.407407407407404776e+01
1.459999999999999964e+00,7.901234567901231287e+01
1.479100000000000081e+00,8.395061728395057798e+01
1.540000000000000036e+00,8.888888888888884310e+01
1.540000000000000036e+00,9.411764705882347926e+01
1.542000000000000037e+00,9.934640522875811541e+01
1.544000000000000039e+00,1.045751633986927516e+02
1.551899999999999835e+00,1.098039215686273877e+02
1.555000000000000160e+00,1.150326797385620381e+02
1.556999999999999940e+00,1.202614379084966743e+02
1.558000000000000052e+00,1.254901960784313104e+02
1.587749999999999995e+00,1.307189542483659466e+02
1.588500000000000023e+00,1.359477124183005969e+02
1.596000000000000085e+00,1.411764705882352473e+02
1.598999999999999977e+00,1.464052287581698693e+02
1.616999999999999993e+00,1.516339869281045196e+02
1.645000000000000018e+00,1.568627450980391700e+02
1.659499999999999975e+00,1.622718052738336212e+02
1.666666666666666519e+00,1.676808654496281008e+02
1.689000000000000057e+00,1.730899256254225520e+02
1.713500000000000023e+00,1.784989858012170032e+02
1.714973999999999998e+00,1.839080459770114544e+02
1.714999999999999858e+00,1.893171061528058772e+02
1.717999999999999972e+00,1.947261663286002999e+02
1.725000000000000089e+00,2.001352265043947227e+02
1.725999999999999979e+00,2.055442866801891739e+02
1.735999999999999988e+00,2.109533468559836535e+02
1.758000000000000007e+00,2.165047507206148225e+02
1.793000000000000149e+00,2.222022441606310110e+02
1.800000000000000044e+00,2.278997376006471711e+02
1.803933333333333167e+00,2.335972310406633312e+02
1.818000000000000060e+00,2.392947244806795197e+02
1.823999999999999844e+00,2.449922179206956798e+02
1.830400000000000027e+00,2.506897113607118683e+02
1.838000000000000078e+00,2.565197046481703183e+02
1.839999999999999858e+00,2.623496979356287397e+02
1.844999999999999973e+00,2.681796912230871612e+02
1.862000000000000099e+00,2.740096845105455827e+02
1.886000000000000121e+00,2.798396777980040042e+02
1.889000000000000012e+00,2.856696710854624257e+02
1.903000000000000025e+00,2.914996643729208472e+02
1.903999999999999915e+00,2.973296576603792687e+02
1.915000000000000036e+00,3.031596509478376902e+02
1.919999999999999929e+00,3.089896442352961117e+02
1.936399999999999899e+00,3.148196375227545332e+02
1.937000000000000055e+00,3.206496308102129547e+02
1.958600000000000119e+00,3.265875869363280231e+02
1.969999999999999973e+00,3.325255430624430346e+02
1.970666666666666789e+00,3.384634991885580462e+02
1.999000000000000110e+00,3.444014553146731146e+02
2.000000000000000000e+00,3.503394114407881261e+02
2.022999999999999687e+00,3.562773675669031377e+02
2.046000000000000263e+00,3.622153236930181492e+02
2.059000000000000163e+00,3.681532798191332176e+02
2.060000000000000053e+00,3.740912359452482860e+02
2.063149999999999817e+00,3.800291920713632976e+02
2.070000000000000284e+00,3.859671481974783660e+02
2.091499999999999915e+00,3.919051043235933776e+02
2.100000000000000089e+00,3.976684146812932568e+02
2.100000000000000089e+00,4.035164796030769594e+02
2.100000000000000089e+00,4.094505454795927903e+02
2.117499999999999716e+00,4.153846113561086781e+02
2.145000000000000018e+00,4.213186772326245091e+02
2.155000000000000249e+00,4.272527431091403400e+02
2.158999999999999808e+00,4.331868089856561710e+02
2.166999999999999815e+00,4.391208748621720588e+02
2.171499999999999986e+00,4.450549407386879466e+02
2.207600000000000229e+00,4.509890066152038344e+02
2.209999999999999964e+00,4.569230724917196653e+02
2.232000000000000206e+00,4.628571383682354394e+02
2.237999999999999989e+00,4.687912042447512704e+02
2.240000000000000213e+00,4.747252701212671582e+02
2.250000000000000000e+00,4.806593359977829891e+02
2.252499999999999947e+00,4.865934018742988769e+02
2.266000000000000014e+00,4.925274677508147079e+02
2.284499999999999975e+00,4.984615336273305388e+02
2.288000000000000256e+00,5.043955995038463698e+02
2.294000000000000039e+00,5.103296653803622007e+02
2.296999999999999709e+00,5.162637312568780317e+02
2.303300000000000125e+00,5.221977971333939195e+02
2.319499999999999673e+00,5.281318630099098073e+02
2.328999999999999737e+00,5.340659288864256951e+02
2.347999999999999865e+00,5.399999947629414692e+02
2.370000000000000107e+00,5.459340606394572433e+02
2.380500000000000060e+00,5.518681265159731311e+02
2.389999999999999680e+00,5.578021923924890189e+02
2.394000000000000128e+00,5.637362582690049067e+02
2.397999999999999687e+00,5.696703241455207944e+02
2.407999999999999918e+00,5.756043900220366822e+02
2.408999999999999808e+00,5.815384558985524563e+02
2.439999999999999947e+00,5.875336977119395669e+02
2.445000000000000284e+00,5.935289395253266775e+02
2.447999999999999954e+00,5.995241813387139018e+02
2.448500000000000121e+00,6.055194231521010124e+02
2.451999999999999957e+00,6.115146649654881230e+02
2.459999999999999964e+00,6.175099067788752336e+02
2.464999999999999858e+00,6.235051485922623442e+02
2.469999999999999751e+00,6.295003904056494548e+02
2.479999999999999982e+00,6.354956322190365654e+02
2.489500000000000046e+00,6.414908740324237897e+02
2.494499999999999940e+00,6.474861158458109003e+02
2.496999999999999886e+00,6.534813576591980109e+02
2.504999999999999893e+00,6.594765994725851215e+02
2.509999999999999787e+00,6.654718412859722321e+02
2.516899999999999693e+00,6.714670830993593427e+02
2.532000000000000028e+00,6.774623249127464533e+02
2.567000000000000171e+00,6.834575667261335639e+02
2.572000000000000064e+00,6.894528085395206745e+02
2.600000000000000089e+00,6.954480503529077851e+02
2.608000000000000096e+00,7.014432921662948957e+02
2.611499999999999932e+00,7.074385339796820062e+02
2.663999999999999702e+00,7.134850171760895137e+02
2.690999999999999837e+00,7.195315003724970211e+02
2.709999999999999964e+00,7.255779835689045285e+02
2.721999999999999975e+00,7.316244667653120359e+02
2.727000000000000313e+00,7.376709499617195434e+02
2.728666666666666352e+00,7.437174331581270508e+02
2.735999999999999766e+00,7.497639163545345582e+02
2.749299999999999855e+00,7.558103995509420656e+02
2.770000000000000018e+00,7.618568827473495730e+02
2.772000000000000242e+00,7.679033659437570805e+02
2.798000000000000043e+00,7.739498491401645879e+02
2.833000000000000185e+00,7.799963323365720953e+02
2.859666666666666579e+00,7.860900536829515204e+02
2.868000000000000327e+00,7.921837750293309455e+02
2.870000000000000107e+00,7.982774963757103706e+02
2.883599999999999941e+00,8.043712177220897956e+02
2.937000000000000277e+00,8.104649390684692207e+02
2.950000000000000178e+00,8.165586604148487595e+02
2.953999999999999737e+00,8.226523817612281846e+02
2.959999999999999964e+00,8.287461031076076097e+02
2.967750000000000110e+00,8.348398244539870348e+02
2.967999999999999972e+00,8.409335458003665735e+02
3.000000000000000000e+00,8.470717468646029147e+02
3.005999999999999783e+00,8.532099479288391422e+02
3.009999999999999787e+00,8.593481489930753696e+02
3.011350000000000193e+00,8.654863500573115971e+02
3.029999999999999805e+00,8.716245511215477109e+02
3.040000000000000036e+00,8.777627521857839383e+02
3.076999999999999957e+00,8.839009532500202795e+02
3.085799999999999876e+00,8.900391543142565070e+02
3.087000000000000188e+00,8.961773553784927344e+02
3.092000000000000082e+00,9.023155564427289619e+02
3.100000000000000089e+00,9.084537575069651894e+02
3.140000000000000124e+00,9.145919585712015305e+02
3.169999999999999929e+00,9.207301596354378717e+02
3.197999999999999954e+00,9.268683606996740991e+02
3.198333333333333250e+00,9.330065617639103266e+02
3.200000000000000178e+00,9.391447628281465541e+02
3.202250000000000263e+00,9.452829638923827815e+02
3.259999999999999787e+00,9.515019307600957745e+02
3.271999999999999797e+00,9.577208976278087675e+02
3.297666666666666302e+00,9.639398644955218742e+02
3.298000000000000043e+00,9.701588313632348672e+02
3.305000000000000160e+00,9.763777982309478602e+02
3.310000000000000053e+00,9.825967650986608533e+02
3.338400000000000034e+00,9.888157319663739599e+02
3.338999999999999968e+00,9.950346988340869530e+02
3.346000000000000085e+00,1.001253665701800060e+03
3.351999999999999869e+00,1.007472632569513053e+03
3.366000000000000103e+00,1.013691599437226159e+03
3.374000000000000110e+00,1.019910566304939152e+03
3.419999999999999929e+00,1.026129533172652145e+03
3.425800000000000178e+00,1.032348500040365252e+03
3.429600000000000204e+00,1.038567466908078359e+03
3.431500000000000217e+00,1.044786433775791238e+03
3.451999999999999957e+00,1.050968602022985351e+03
3.451999999999999957e+00,1.057187351147381833e+03
3.452999999999999847e+00,1.063406100271778087e+03
3.464999999999999858e+00,1.069661430273376709e+03
3.486000000000000210e+00,1.075953556333808365e+03
3.487000000000000099e+00,1.082245682394240021e+03
3.499600000000000044e+00,1.088537808454671676e+03
3.512000000000000011e+00,1.094829934515103332e+03
3.527299999999999880e+00,1.101122060575534988e+03
3.580000000000000071e+00,1.107486927977705818e+03
3.589999999999999858e+00,1.113851795379876648e+03
3.608999999999999986e+00,1.120216662782047479e+03
3.613350000000000062e+00,1.126581530184218082e+03
3.620800000000000018e+00,1.132946397586388912e+03
3.640500000000000291e+00,1.139311264988559515e+03
3.670500000000000096e+00,1.145711890072764845e+03
3.689999999999999947e+00,1.152112515156970403e+03
3.693999999999999950e+00,1.158513140241175734e+03
3.694999999999999840e+00,1.164949324353626707e+03
3.706999999999999851e+00,1.171385508466077908e+03
3.709999999999999964e+00,1.177786522173542835e+03
3.709999999999999964e+00,1.184222514097988324e+03
3.746666666666666590e+00,1.190693675377212230e+03
3.751999999999999780e+00,1.197164836656436137e+03
3.779999999999999805e+00,1.203635997935660043e+03
3.811999999999999833e+00,1.210107159214883950e+03
3.822999999999999954e+00,1.216578320494107857e+03
3.826000000000000068e+00,1.223049481773331763e+03
3.830000000000000071e+00,1.229520643052555897e+03
3.854999999999999982e+00,1.236026043280347267e+03
3.892999999999999794e+00,1.242565863615164062e+03
3.903000000000000025e+00,1.249105683949980630e+03
3.938000000000000167e+00,1.255645504284797198e+03
3.954000000000000181e+00,1.262185324619613766e+03
3.992999999999999883e+00,1.268759206518674091e+03
4.000000000000000000e+00,1.275333088417734643e+03
4.035999999999999588e+00,1.281906970316795196e+03
4.038000000000000256e+00,1.288480852215855748e+03
4.081999999999999851e+00,1.295054734114916073e+03
4.129999999999999893e+00,1.301662156227747118e+03
4.140000000000000568e+00,1.308269578340578164e+03
4.151600000000000179e+00,1.314877000453409210e+03
4.200000000000000178e+00,1.321484422566240255e+03
4.209999999999999964e+00,1.328091844679071301e+03
4.240000000000000213e+00,1.334765673044292726e+03
4.259999999999999787e+00,1.341473038235469858e+03
4.288000000000000256e+00,1.348180403426646990e+03
4.345900000000000318e+00,1.355023958773990216e+03
4.349999999999999645e+00,1.361833124395969890e+03
4.349999999999999645e+00,1.368676506930622963e+03
4.359999999999999432e+00,1.375519889465276037e+03
4.384999999999999787e+00,1.382363271999929339e+03
4.429999999999999716e+00,1.389275088359928759e+03
4.503000000000000114e+00,1.396221463801728305e+03
4.519999999999999574e+00,1.403202571120736820e+03
4.599999999999999645e+00,1.410218583976340369e+03
4.599999999999999645e+00,1.417269676896221881e+03
4.625999999999999446e+00,1.424320769816103621e+03
4.700000000000000178e+00,1.431406942800263550e+03
4.757500000000000284e+00,1.438493115784423253e+03
4.795999999999999375e+00,1.445579288768583183e+03
4.810000000000000497e+00,1.452665461752742885e+03
4.875000000000000000e+00,1.459856874929736705e+03
4.910000000000000142e+00,1.467048288106730524e+03
4.955999999999999517e+00,1.474275126964399306e+03
4.968849999999999767e+00,1.481501965822067859e+03
5.047666666666667190e+00,1.488836133969701905e+03
5.059999999999999609e+00,1.496170302117335950e+03
5.104499999999999815e+00,1.503504470264969996e+03
5.108166666666666522e+00,1.510874590217249306e+03
5.110999999999999766e+00,1.518244710169528616e+03
5.269999999999999574e+00,1.525723748150659503e+03
5.410000000000000142e+00,1.533352366891412657e+03
5.500000000000000000e+00,1.540980985632166039e+03
5.612666666666666693e+00,1.548685890560326698e+03
5.674850000000000172e+00,1.556507536472247466e+03
5.700000000000000178e+00,1.564368685646349604e+03
5.706999999999999851e+00,1.572229834820451742e+03
5.772000000000000242e+00,1.580170389541767008e+03
5.900000000000000355e+00,1.588273827436853026e+03
5.961000000000000298e+00,1.596503225506474109e+03
5.967999999999999972e+00,1.604732623576095193e+03
5.990000000000000213e+00,1.612962021645716277e+03
5.994900000000000340e+00,1.621191419715337133e+03
6.110000000000000320e+00,1.629635125026354444e+03
6.177999999999999936e+00,1.638122807969199812e+03
6.281500000000000306e+00,1.646790124413481408e+03
6.299999999999999822e+00,1.655367156311468079e+03
6.299999999999999822e+00,1.663988860250590278e+03
6.299999999999999822e+00,1.672655468897728724e+03
6.584999999999999964e+00,1.681600150549588307e+03
6.599999999999999645e+00,1.690592664723650387e+03
6.911999999999999922e+00,1.699830876006293238e+03
7.320000000000000284e+00,1.709327137883423347e+03
7.570000000000000284e+00,1.719441499646047305e+03
7.782000000000000028e+00,1.729799580969216322e+03
9.050000000000000711e+00,1.742244182271153022e+03


==> evo_nonml_fit.csv <==
Z,phi
1.036799999999999944e+00,3.632546075331973601e+00
1.039720535638905652e+00,3.745679051776119817e+00
1.042649298060621899e+00,3.862166694877509965e+00
1.045586310438964883e+00,3.982099783553714634e+00
1.048531596013028366e+00,4.105571112859559335e+00
1.051485178087367300e+00,4.232675516567543816e+00
1.054447080032183237e+00,4.363509888802230563e+00
1.057417325283508625e+00,4.498173204651571666e+00
1.060395937343391548e+00,4.636766539675955201e+00
1.063382939780083580e+00,4.779393088233544695e+00
1.066378356228223856e+00,4.926158180537750120e+00
1.069382210389028476e+00,5.077169298361226879e+00
1.072394526030476136e+00,5.232536089297913584e+00
1.075415326987497089e+00,5.392370379493264032e+00
1.078444637162161879e+00,5.556786184750605706e+00
1.081482480523869638e+00,5.725899719919795849e+00
1.084528881109539045e+00,5.899829406472984594e+00
1.087583863023797281e+00,6.078695878170434774e+00
1.090647450439171218e+00,6.262621984718491852e+00
1.093719667596278811e+00,6.451732793320369197e+00
1.096800538804020952e+00,6.646155588019650118e+00
1.099890088439773317e+00,6.846019866735728598e+00
1.102988340949579982e+00,7.051457335889963041e+00
1.106095320848345942e+00,7.262601902521106823e+00
1.109211052720032287e+00,7.479589663788832610e+00
1.112335561217849600e+00,7.702558893764185122e+00
1.115468871064453360e+00,7.931650027407010306e+00
1.118611007052140227e+00,8.167005641631082113e+00
1.121761994043042776e+00,8.408770433358940366e+00
1.124921856969328227e+00,8.657091194470810436e+00
1.128090620833393398e+00,8.912116783553049260e+00
1.131268310708064551e+00,9.173998094355388488e+00
1.134454951736794781e+00,9.442888020867910015e+00
1.137650569133862977e+00,9.718941418933011889e+00
1.140855188184573654e+00,1.000231506431093109e+01
1.144068834245456578e+00,1.029316760712183765e+01
1.147291532744468157e+00,1.059165952259228227e+01
1.150523309181191722e+00,1.089795305803881398e+01
1.153764189127039819e+00,1.121221217602763609e+01
1.157014198225456703e+00,1.153460249365508261e+01
1.160273362192120628e+00,1.186529121790051100e+01
1.163541706815148347e+00,1.220444707701062192e+01
1.166819257955297617e+00,1.255224024788146764e+01
1.170106041546173259e+00,1.290884227941354645e+01
1.173402083594431655e+00,1.327442601182297999e+01
1.176707410179987034e+00,1.364916549190209416e+01
1.180022047456216860e+00,1.403323588423171486e+01
1.183346021650169666e+00,1.442681337835825595e+01
1.186679359062772443e+00,1.483007509195901719e+01
1.190022086069038476e+00,1.524319897003035251e+01
1.193374229118275842e+00,1.566636368014497371e+01
1.196735814734297909e+00,1.609974850383679978e+01
1.200106869515631169e+00,1.654353322418334571e+01
1.203487420135727515e+00,1.699789800966966880e+01
1.206877493343174290e+00,1.746302329442938372e+01
1.210277115961906791e+00,1.793908965497265129e+01
1.213686314891419649e+00,1.842627768352365081e+01
1.217105117106979550e+00,1.892476785810455553e+01
1.220533549659839512e+00,1.943474040951599591e+01
1.223971639677452927e+00,1.995637518537851562e+01
1.227419414363687400e+00,2.048985151141244287e+01
1.230876900999040346e+00,2.103534805014881925e+01
1.234344126940854824e+00,2.159304265727632099e+01
1.237821119623536914e+00,2.216311223584383328e+01
1.241307906558770879e+00,2.274573258855022928e+01
1.244804515335738770e+00,2.334107826836797273e+01
1.248310973621337361e+00,2.394932242775734821e+01
1.251827309160398194e+00,2.457063666674265789e+01
1.255353549775905853e+00,2.520519088013118036e+01
1.258889723369219116e+00,2.585315310416897105e+01
1.262435857920291671e+00,2.651468936293588996e+01
1.265991981487892604e+00,2.718996351479334805e+01
1.269558122209829332e+00,2.787913709920679750e+01
1.273134308303170315e+00,2.858236918427241946e+01
1.276720568064467543e+00,2.929981621528494529e+01
1.280316929869980802e+00,3.003163186468992762e+01
1.283923422175902607e+00,3.077796688376776046e+01
1.287540073518582240e+00,3.153896895640135867e+01
1.291166912514753351e+00,3.231478255528206489e+01
1.294803967861758665e+00,3.310554880090851526e+01
1.298451268337778020e+00,3.391140532373525218e+01
1.302108842802055300e+00,3.473248612982505534e+01
1.305776720195127805e+00,3.556892147035718210e+01
1.309454929539054513e+00,3.642083771533938830e+01
1.313143499937645897e+00,3.728835723186654860e+01
1.316842460576694185e+00,3.817159826726188498e+01
1.320551840724204284e+00,3.907067483742851977e+01
1.324271669730625378e+00,3.998569662072981146e+01
1.328001977029083625e+00,4.091676885770569783e+01
1.331742792135613973e+00,4.186399225691975801e+01
1.335494144649394643e+00,4.282746290721919991e+01
1.339256064252980938e+00,4.380727219667355854e+01
1.343028580712540609e+00,4.480350673844250053e+01
1.346811723878088118e+00,4.581624830380546598e+01
1.350605523683722886e+00,4.684557376256832129e+01
1.354410010147863552e+00,4.789155503104009171e+01
1.358225213373488005e+00,4.895425902775600946e+01
1.362051163548369859e+00,5.003374763709750539e+01
1.365887890945318039e+00,5.113007768094112038e+01
1.369735425922416372e+00,5.224330089844267633e+01
1.373593798923263387e+00,5.337346393404077816e+01
1.377463040477213241e+00,5.452060833373918314e+01
1.381343181199617742e+00,5.568477054970318818e+01
1.385234251792068383e+00,5.686598195318024551e+01
1.389136283042639031e+00,5.806426885572940222e+01
1.393049305826129514e+00,5.927965253872107354e+01
1.396973351104310312e+00,6.051214929104124707e+01
1.400908449926167698e+00,6.176177045491132844e+01
1.404854633428148203e+00,6.302852247970888300e+01
1.408811932834406644e+00,6.431240698365259334e+01
1.412780379457051705e+00,6.561342082318854807e+01
1.416760004696394848e+00,6.693155616989487555e+01
1.420750840041198115e+00,6.826680059469696005e+01
1.424752917068923264e+00,6.961913715916702472e+01
1.428766267445982008e+00,7.098854451365932050e+01
1.432790922927986488e+00,7.237499700201429675e+01
1.436826915360000179e+00,7.377846477254611557e+01
1.440874276676790133e+00,7.519891389501248113e+01
1.444933038903079670e+00,7.663630648324810579e+01
1.449003234153801722e+00,7.809060082313044404e+01
1.453084894634353086e+00,7.956175150553347919e+01
1.457178052640849319e+00,8.104970956391207437e+01
1.461282740560379212e+00,8.255442261615193900e+01
1.465398990871263019e+00,8.407583501031133721e+01
1.469526836143307591e+00,8.561388797386982219e+01
1.473666309038065503e+00,8.716851976610197994e+01
1.477817442309091955e+00,8.873966583317987045e+01
1.481980268802205458e+00,9.032725896561657919e+01
1.486154821455746955e+00,9.193122945765149723e+01
1.490341133300840504e+00,9.355150526818778189e+01
1.494539237461654624e+00,9.518801218288847110e+01
1.498749167155664752e+00,9.684067397704352231e+01
1.502970955693915478e+00,9.850941257882534785e+01
1.507204636481284332e+00,1.001941482325537720e+02
1.511450243016746908e+00,1.018947996616025620e+02
1.515707808893640207e+00,1.036112842305841326e+02
1.519977367799930201e+00,1.053435181064628807e+02
1.524258953518477400e+00,1.070914164182520381e+02
1.528552599927304412e+00,1.088548934149697658e+02
1.532858340999863733e+00,1.106338626215302270e+02
1.537176210805307308e+00,1.124282369922737246e+02
1.541506243508755425e+00,1.142379290618379173e+02
1.545848473371566723e+00,1.160628510930990984e+02
1.550202934751610639e+00,1.179029152219233652e+02
1.554569662103537864e+00,1.197580335984791162e+02
1.558948689979053892e+00,1.216281185248854655e+02
1.563340053027191701e+00,1.235130825889824422e+02
1.567743785994585970e+00,1.254128387940254186e+02
1.572159923725749309e+00,1.273273006841264277e+02
1.576588501163346034e+00,1.292563824652777953e+02
1.581029553348469952e+00,1.311999991218093555e+02
1.585483115420921019e+00,1.331580665281552456e+02
1.589949222619483793e+00,1.351305015558089622e+02
1.594427910282206096e+00,1.371172221753745362e+02
1.598919213846678566e+00,1.391181475536303367e+02
1.603423168850315106e+00,1.411331981455382447e+02
1.607939810930633762e+00,1.431622957811495382e+02
1.612469175825539391e+00,1.452053637473671586e+02
1.617011299373605882e+00,1.472623268645489247e+02
1.621566217514359920e+00,1.493331115579342736e+02
1.626133966288565214e+00,1.514176459239082533e+02
1.630714581838508259e+00,1.535158597911143659e+02
1.635308100408283005e+00,1.556276847764472677e+02
1.639914558344079065e+00,1.577530543359684714e+02
1.644533992094469044e+00,1.598919038107940764e+02
1.649166438210695418e+00,1.620441704680167447e+02
1.653811933346962304e+00,1.642097935367365551e+02
1.658470514260723228e+00,1.663887142392749752e+02
1.663142217812972889e+00,1.685808758176684705e+02
1.667827080968539599e+00,1.707862235555306540e+02
1.672525140796375931e+00,1.730047047953901256e+02
1.677236434469853377e+00,1.752362689516126295e+02
1.681960999267056556e+00,1.774808675190214160e+02
1.686698872571077423e+00,1.797384540773379626e+02
1.691450091870311478e+00,1.820089842915645590e+02
1.696214694758754193e+00,1.842924159084402902e+02
1.700992718936298997e+00,1.865887087491006753e+02
1.705784202209034817e+00,1.888978246980737765e+02
1.710589182489545834e+00,1.912197276887518456e+02
1.715407697797211029e+00,1.935543836854774611e+02
1.720239786258505266e+00,1.959017606623789334e+02
1.725085486107300836e+00,1.982618285791018593e+02
1.729944835685170546e+00,2.006345593535717740e+02
1.734817873441690139e+00,2.030199268319320538e+02
1.739704637934742726e+00,2.054179067557960536e+02
1.744605167830824755e+00,2.078284767269552731e+02
1.749519501905351104e+00,2.102516161696737242e+02
1.754447679042961949e+00,2.126873062907176575e+02
1.759389738237831180e+00,2.151355300372457862e+02
1.764345718593973711e+00,2.175962720526964063e+02
1.769315659325555679e+00,2.200695186308038558e+02
1.774299599757205081e+00,2.225552576678713024e+02
1.779297579324321976e+00,2.250534786134226124e+02
1.784309637573391782e+00,2.275641724193643824e+02
1.789335814162295923e+00,2.300873314877674432e+02
1.794376148860628462e+00,2.326229496173948803e+02
1.799430681550009181e+00,2.351710219490824727e+02
1.804499452224398670e+00,2.377315449100875071e+02
1.809582500990416287e+00,2.403045161575090276e+02
1.814679868067656354e+00,2.428899345208841680e+02
1.819791593789006789e+00,2.454877999440646192e+02
1.824917718600968408e+00,2.480981134264612820e+02
1.830058283063974445e+00,2.507208769637601335e+02
1.835213327852711851e+00,2.533560934881898277e+02
1.840382893756443039e+00,2.560037668084349889e+02
1.845567021679328734e+00,2.586639015492683598e+02
1.850765752640751716e+00,2.613365030909924940e+02
1.855979127775641224e+00,2.640215775087555699e+02
1.861207188334798035e+00,2.667191315118176362e+02
1.866449975685221530e+00,2.694291723828395106e+02
1.871707531310436989e+00,2.721517079172547255e+02
1.876979896810822890e+00,2.748867463627869370e+02
1.882267113903941746e+00,2.776342963591750959e+02
1.887569224424868075e+00,2.803943668781615770e+02
1.892886270326521903e+00,2.831669671637914689e+02
1.898218293679997615e+00,2.859521066730796406e+02
1.903565336674900355e+00,2.887497950170903209e+02
1.908927441619677090e+00,2.915600419024680718e+02
1.914304650941952568e+00,2.943828570734743266e+02
1.919697007188865046e+00,2.972182502545519469e+02
1.925104553027402465e+00,3.000662310934720267e+02
1.930527331244740408e+00,3.029268091050830662e+02
1.935965384748580709e+00,3.057999936157028742e+02
1.941418756567490966e+00,3.086857937081768455e+02
1.946887489851244268e+00,3.115842181676384826e+02
1.952371627871161364e+00,3.144952754279882470e+02
1.957871214020453277e+00,3.174189735191203567e+02
1.963386291814564366e+00,3.203553200149193572e+02
1.968916904891515607e+00,3.233043219820427225e+02
1.974463097012252089e+00,3.262659859295110323e+02
1.980024912060986964e+00,3.292403177591250483e+02
1.985602394045550056e+00,3.322273227167138430e+02
1.991195587097736031e+00,3.352270053442444464e+02
1.996804535473653219e+00,3.382393694327901130e+02
2.002429283554072903e+00,3.412644179763798320e+02
2.008069875844782803e+00,3.443021531267318096e+02
2.013726356976937026e+00,3.473525761488818375e+02
2.019398771707410667e+00,3.504156873777189958e+02
2.025087164919152194e+00,3.534914861754250524e+02
2.030791581621540942e+00,3.565799708898383074e+02
2.036512066950741495e+00,3.596811388137329573e+02
2.042248666170061622e+00,3.627949861450244384e+02
2.048001424670310211e+00,3.659215079479073438e+02
2.053770387970155209e+00,3.690606981149207400e+02
2.059555601716485995e+00,3.722125493299538448e+02
2.065357111684773539e+00,3.753770530321817773e+02
2.071174963779432776e+00,3.785541993809388828e+02
2.077009204034184986e+00,3.817439772215338394e+02
2.082859878612422833e+00,3.849463740519969406e+02
2.088727033807575406e+00,3.881613759907676240e+02
2.094610716043475040e+00,3.913889677453149716e+02
2.100510971874723687e+00,3.946291325816990820e+02
2.106427847987062396e+00,3.978818522950599004e+02
2.112361391197739025e+00,4.011471071810389049e+02
2.118311648455880825e+00,4.044248760081360388e+02
2.124278666842863927e+00,4.077151359909864823e+02
2.130262493572688154e+00,4.110178627645680649e+02
2.136263175992347829e+00,4.143330303593273811e+02
2.142280761582208370e+00,4.176606111772288727e+02
2.148315297956381542e+00,4.210005759687156797e+02
2.154366832863102044e+00,4.243528938105881707e+02
2.160435414185105429e+00,4.277175320847889566e+02
2.166521089940006473e+00,4.310944564580953511e+02
2.172623908280680194e+00,4.344836308627175185e+02
2.178743917495642002e+00,4.378850174777887787e+02
2.184881166009429165e+00,4.412985767117593809e+02
2.191035702382986727e+00,4.447242671856793095e+02
2.197207575314048089e+00,4.481620457173628438e+02
2.203396833637522256e+00,4.516118673064491986e+02
2.209603526325880640e+00,4.550736851203307651e+02
2.215827702489544304e+00,4.585474504809682230e+02
2.222069411377271209e+00,4.620331128525681947e+02
2.228328702376547454e+00,4.655306198301380505e+02
2.234605625013977193e+00,4.690399171288952402e+02
2.240900228955674756e+00,4.725609485745434881e+02
2.247212564007659008e+00,4.760936560944025473e+02
2.253542680116243702e+00,4.796379797093869115e+02
2.259890627368437599e+00,4.831938575268346199e+02
2.266256455992336605e+00,4.867612257341776854e+02
2.272640216357523002e+00,4.903400185934484057e+02
2.279041958975465576e+00,4.939301684366252516e+02
2.285461734499914854e+00,4.975316056618013363e+02
2.291899593727309004e+00,5.011442587301855838e+02
2.298355587597172178e+00,5.047680541639145986e+02
2.304829767192518641e+00,5.084029165446925731e+02
2.311322183740258218e+00,5.120487685132287652e+02
2.317832888611599529e+00,5.157055307694953399e+02
2.324361933322457663e+00,5.193731220737736294e+02
2.330909369533861852e+00,5.230514592485066032e+02
2.337475249052364035e+00,5.267404571809382787e+02
2.344059623830447858e+00,5.304400288265406971e+02
2.350662545966941686e+00,5.341500852132254522e+02
2.357284067707428932e+00,5.378705354463235153e+02
2.363924241444662844e+00,5.416012867143441554e+02
2.370583119718979948e+00,5.453422442954947655e+02
2.377260755218717048e+00,5.490933115649607998e+02
2.383957200780626895e+00,5.528543900029408178e+02
2.390672509390296518e+00,5.566253792034283379e+02
2.397406734182567334e+00,5.604061768837331101e+02
2.404159928441954808e+00,5.641966788947464693e+02
2.410932145603069454e+00,5.679967792319249611e+02
2.417723439251040940e+00,5.718063700470078174e+02
2.424533863121941746e+00,5.756253416604425865e+02
2.431363471103212603e+00,5.794535825745246029e+02
2.438212317234086601e+00,5.832909794872393832e+02
2.445080455706020395e+00,5.871374173067988522e+02
2.451967940863120088e+00,5.909927791668669670e+02
2.458874827202572888e+00,5.948569464424671196e+02
2.465801169375077873e+00,5.987297987665616574e+02
2.472747022185278087e+00,6.026112140472955616e+02
2.479712440592193534e+00,6.065010684859012144e+02
2.486697479709658154e+00,6.103992365952502723e+02
2.493702194806753702e+00,6.143055912190474146e+02
2.500726641308248954e+00,6.182200035516540311e+02
2.507770874795036686e+00,6.221423431585377557e+02
2.514834951004574215e+00,6.260724779973392060e+02
2.521918925831324376e+00,6.300102744395358059e+02
2.529022855327197394e+00,6.339555972927100811e+02
2.536146795701994971e+00,6.379083098234009412e+02
2.543290803323854821e+00,6.418682737805301031e+02
2.550454934719696087e+00,6.458353494193987672e+02
2.557639246575667880e+00,6.498093955262365853e+02
2.564843795737596910e+00,6.537902694432999624e+02
2.572068639211437358e+00,6.577778270945036638e+02
2.579313834163721619e+00,6.617719230115779965e+02
2.586579437922014169e+00,6.657724103607403094e+02
2.593865507975362750e+00,6.697791409698642155e+02
2.601172101974755346e+00,6.737919653561471023e+02
2.608499277733575372e+00,6.778107327542510347e+02
2.615847093228058640e+00,6.818352911449126168e+02
2.623215606597754324e+00,6.858654872840090775e+02
2.630604876145981930e+00,6.899011667320673951e+02
2.638014960340294479e+00,6.939421738842047489e+02
2.645445917812941250e+00,6.979883520004833599e+02
2.652897807361330518e+00,7.020395432366791511e+02
2.660370687948496293e+00,7.060955886754363746e+02
2.667864618703563284e+00,7.101563283577984294e+02
2.675379658922216297e+00,7.142216013151191873e+02
2.682915868067167864e+00,7.182912456013112887e+02
2.690473305768629420e+00,7.223650983254437961e+02
2.698052031824784702e+00,7.264429956846631740e+02
2.705652106202259599e+00,7.305247729974257709e+02
2.713273589036599986e+00,7.346102647370260001e+02
2.720916540632744685e+00,7.386993045654147636e+02
2.728581021465504630e+00,7.427917253672809466e+02
2.736267092180041161e+00,7.468873592843907545e+02
2.743974813592345185e+00,7.509860377501710218e+02
2.751704246689718136e+00,7.550875915245113674e+02
2.759455452631254690e+00,7.591918507287902003e+02
2.767228492748328605e+00,7.632986448810821685e+02
2.775023428545074999e+00,7.674078029315639924e+02
2.782840321698878849e+00,7.715191532980740021e+02
2.790679234060863045e+00,7.756325239018376578e+02
2.798540227656376889e+00,7.797477422033139192e+02
2.806423364685487254e+00,7.838646352381842917e+02
2.814328707523471085e+00,7.879830296534319132e+02
2.822256318721308332e+00,7.921027517435221625e+02
2.830206261006177559e+00,7.962236274866593249e+02
2.838178597281951543e+00,8.003454825811076034e+02
2.846173390629695543e+00,8.044681424815516948e+02
2.854190704308166904e+00,8.085914324355028384e+02
2.862230601754313764e+00,8.127151775197044117e+02
2.870293146583779542e+00,8.168392026765583296e+02
2.878378402591403429e+00,8.209633327505281386e+02
2.886486433751727976e+00,8.250873925245094824e+02
2.894617304219503584e+00,8.292112067561714639e+02
2.902771078330196541e+00,8.333346002142322959e+02
2.910947820600497060e+00,8.374573977146625339e+02
2.919147595728833089e+00,8.415794241568004281e+02
2.927370468595877462e+00,8.457005045593748491e+02
2.935616504265065707e+00,8.498204640964004284e+02
2.943885767983107193e+00,8.539391281329443473e+02
2.952178325180504714e+00,8.580563222607632952e+02
2.960494241472069632e+00,8.621718723337548909e+02
2.968833582657442349e+00,8.662856045032669954e+02
2.977196414721612339e+00,8.703973452531898829e+02
2.985582803835439947e+00,8.745069214348743571e+02
2.993992816356181752e+00,8.786141603018194246e+02
3.002426518828014146e+00,8.827188895441447585e+02
3.010883977982559578e+00,8.868209373228069126e+02
3.019365260739415024e+00,8.909201323035763380e+02
3.027870434206682670e+00,8.950163036907473497e+02
3.036399565681498824e+00,8.991092812605612608e+02
3.044952722650567711e+00,9.031988953943392744e+02
3.053529972790694824e+00,9.072849771113264978e+02
3.062131383969323384e+00,9.113673581011940996e+02
3.070757024245069911e+00,9.154458707562411064e+02
3.079406961868263792e+00,9.195203482032453621e+02
3.088081265281487742e+00,9.235906243349575107e+02
3.096780003120117364e+00,9.276565338412480060e+02
3.105503244212866942e+00,9.317179122398736126e+02
3.114251057582331672e+00,9.357745959068678303e+02
3.123023512445534333e+00,9.398264221065309130e+02
3.131820678214475073e+00,9.438732290210227802e+02
3.140642624496677193e+00,9.479148557795415400e+02
3.149489421095740482e+00,9.519511424870854626e+02
3.158361138011892333e+00,9.559819302527753280e+02
3.167257845442542852e+00,9.600070612177431713e+02
3.176179613782838640e+00,9.640263785825774221e+02
3.185126513626220568e+00,9.680397266342898774e+02
3.194098615764982441e+00,9.720469507728553253e+02
3.203095991190832326e+00,9.760478975372400328e+02
3.212118711095450774e+00,9.800424146309748039e+02
3.221166846871059253e+00,9.840303509472366841e+02
3.230240470110978368e+00,9.880115565934307824e+02
3.239339652610201625e+00,9.919858829152771023e+02
3.248464466365958092e+00,9.959531825203970357e+02
3.257614983578284829e+00,9.999133093013720099e+02
3.266791276650597098e+00,1.003866118458301571e+03
3.275993418190261686e+00,1.007811466520831232e+03
3.285221481009170663e+00,1.011749211369648719e+03
3.294475538124319147e+00,1.015679212257457493e+03
3.303755662758380396e+00,1.019601329829408201e+03
3.313061928340288453e+00,1.023515426142986030e+03
3.322394408505816354e+00,1.027421364687369987e+03
3.331753177098160101e+00,1.031319010402223739e+03
3.341138308168523086e+00,1.035208229695948830e+03
3.350549875976701397e+00,1.039088890463386178e+03
3.359987954991671355e+00,1.042960862102953797e+03
3.369452619892179257e+00,1.046824015533238935e+03
3.378943945567332907e+00,1.050678223209016096e+03
3.388462007117191810e+00,1.054523359136721183e+03
3.398006879853364026e+00,1.058359298889350839e+03
3.407578639299600809e+00,1.062185919620801542e+03
3.417177361192394347e+00,1.066003100079656406e+03
3.426803121481576397e+00,1.069810720622394456e+03
3.436455996330920470e+00,1.073608663226045110e+03
3.446136062118744903e+00,1.077396811500273770e+03
3.455843395438513266e+00,1.081175050698916266e+03
3.465578073099445877e+00,1.084943267730936213e+03
3.475340172127124205e+00,1.088701351170835551e+03
3.485129769764101049e+00,1.092449191268500726e+03
3.494946943470512490e+00,1.096186679958489549e+03
3.504791770924688521e+00,1.099913710868770522e+03
3.514664330023771210e+00,1.103630179328898294e+03
3.524564698884327552e+00,1.107335982377651817e+03
3.534492955842969852e+00,1.111031018770114315e+03
3.544449179456974797e+00,1.114715188984217093e+03
3.554433448504905169e+00,1.118388395226727425e+03
3.564445841987232466e+00,1.122050541438725531e+03
3.574486439126963067e+00,1.125701533300514484e+03
3.584555319370264836e+00,1.129341278236031485e+03
3.594652562387095074e+00,1.132969685416702532e+03
3.604778248071831559e+00,1.136586665764805957e+03
3.614932456543904937e+00,1.140192131956295952e+03
3.625115268148431547e+00,1.143785998423118144e+03
3.635326763456851573e+00,1.147368181355034721e+03
3.645567023267560547e+00,1.150938598700919101e+03
3.655836128606557711e+00,1.154497170169583569e+03
3.666134160728079738e+00,1.158043817230086006e+03
3.676461201115247768e+00,1.161578463111580959e+03
3.686817331480709559e+00,1.165101032802663894e+03
3.697202633767288305e+00,1.168611453050262526e+03
3.707617190148627895e+00,1.172109652358042922e+03
3.718061083029847502e+00,1.175595560984373378e+03
3.728534395048189065e+00,1.179069110939819893e+03
3.739037209073674983e+00,1.182530235984194405e+03
3.749569608209760929e+00,1.185978871623163059e+03
3.760131675793995321e+00,1.189414955104429282e+03
3.770723495398677461e+00,1.192838425413473942e+03
3.781345150831519675e+00,1.196249223268879405e+03
3.791996726136309892e+00,1.199647291117252053e+03
3.802678305593576891e+00,1.203032573127724390e+03
3.813389973721257764e+00,1.206405015186060155e+03
3.824131815275364943e+00,1.209764564888373343e+03
3.834903915250659878e+00,1.213111171534462756e+03
3.845706358881319620e+00,1.216444786120766594e+03
3.856539231641619825e+00,1.219765361332953717e+03
3.867402619246603557e+00,1.223072851538145869e+03
3.878296607652763406e+00,1.226367212776793167e+03
3.889221283058720946e+00,1.229648402754206472e+03
3.900176731905907968e+00,1.232916380831742799e+03
3.911163040879250818e+00,1.236171108017672623e+03
3.922180296907856523e+00,1.239412546957716813e+03
3.933228587165700674e+00,1.242640661925271388e+03
3.944307999072317106e+00,1.245855418811338723e+03
3.955418620293489340e+00,1.249056785114132026e+03
3.966560538741944253e+00,1.252244729928432207e+03
3.977733842578048407e+00,1.255419223934617094e+03
3.988938620210504382e+00,1.258580239387458278e+03
4.000174960297051108e+00,1.261727750104625102e+03
4.011442951745165963e+00,1.264861731454940127e+03
4.022742683712767331e+00,1.267982160346386991e+03
4.034074245608918474e+00,1.271089015213877474e+03
4.045437727094540747e+00,1.274182276006779148e+03
4.056833218083114367e+00,1.277261924176216326e+03
4.068260808741397838e+00,1.280327942662168653e+03
4.079720589490136717e+00,1.283380315880334365e+03
4.091212651004781264e+00,1.286419029708817561e+03
4.102737084216201424e+00,1.289444071474609018e+03
4.114293980311411580e+00,1.292455429939865780e+03
4.125883430734283763e+00,1.295453095288051145e+03
4.137505527186280396e+00,1.298437059109853180e+03
4.149160361627171945e+00,1.301407314388987970e+03
4.160848026275770550e+00,1.304363855487807541e+03
4.172568613610655675e+00,1.307306678132786601e+03
4.184322216370906844e+00,1.310235779399855574e+03
4.196108927556840840e+00,1.313151157699593796e+03
4.207928840430740891e+00,1.316052812762313806e+03
4.219782048517601858e+00,1.318940745623008070e+03
4.231668645605862977e+00,1.321814958606195660e+03
4.243588725748158375e+00,1.324675455310659572e+03
4.255542383262052475e+00,1.327522240594077175e+03
4.267529712730794955e+00,1.330355320557576533e+03
4.279550809004057932e+00,1.333174702530192008e+03
4.291605767198698906e+00,1.335980395053248458e+03
4.303694682699505947e+00,1.338772407864674733e+03
4.315817651159953527e+00,1.341550751883243038e+03
4.327974768502961922e+00,1.344315439192768963e+03
4.340166130921651266e+00,1.347066483026236710e+03
4.352391834880108057e+00,1.349803897749886346e+03
4.364651977114144543e+00,1.352527698847275133e+03
4.376946654632067002e+00,1.355237902903274971e+03
4.389275964715440459e+00,1.357934527588073934e+03
4.401640004919861404e+00,1.360617591641122317e+03
4.414038873075726954e+00,1.363287114855103709e+03
4.426472667289011120e+00,1.365943118059840117e+03
4.438941485942038412e+00,1.368585623106250978e+03
4.451445427694267210e+00,1.371214652850260336e+03
4.463984591483064257e+00,1.373830231136744260e+03
4.476559076524491587e+00,1.376432382783466664e+03
4.489168982314090783e+00,1.379021133565043328e+03
4.501814408627669906e+00,1.381596510196919553e+03
4.514495455522091305e+00,1.384158540319372605e+03
4.527212223336067431e+00,1.386707252481546220e+03
4.539964812690949536e+00,1.389242676125521029e+03
4.552753324491529696e+00,1.391764841570419776e+03
4.565577859926833959e+00,1.394273779996551639e+03
4.578438520470926143e+00,1.396769523429613400e+03
4.591335407883709863e+00,1.399252104724944274e+03
4.604268624211732330e+00,1.401721557551816431e+03
4.617238271788994375e+00,1.404177916377807151e+03
4.630244453237758684e+00,1.406621216453225770e+03
4.643287271469362487e+00,1.409051493795612032e+03
4.656366829685028463e+00,1.411468785174286722e+03
4.669483231376688970e+00,1.413873128095009179e+03
4.682636580327796061e+00,1.416264560784680725e+03
4.695826980614149271e+00,1.418643122176154520e+03
4.709054536604714514e+00,1.421008851893112933e+03
4.722319352962453642e+00,1.423361790235038143e+03
4.735621534645151343e+00,1.425701978162273463e+03
4.748961186906244691e+00,1.428029457281179475e+03
4.762338415295653604e+00,1.430344269829385894e+03
4.775753325660623716e+00,1.432646458661140741e+03
4.789206024146555052e+00,1.434936067232757296e+03
4.802696617197849349e+00,1.437213139588179956e+03
4.816225211558745833e+00,1.439477720344636055e+03
4.829791914274171205e+00,1.441729854678414995e+03
4.843396832690583409e+00,1.443969588310748122e+03
4.857040074456821621e+00,1.446196967493800003e+03
4.870721747524958012e+00,1.448412038996789306e+03
4.884441960151153950e+00,1.450614850092206325e+03
4.898200820896511765e+00,1.452805448542169643e+03
4.911998438627940722e+00,1.454983882584889898e+03
4.925834922519011450e+00,1.457150200921257692e+03
4.939710382050822801e+00,1.459304452701573155e+03
4.953624927012871382e+00,1.461446687512364861e+03
4.967578667503913969e+00,1.463576955363383604e+03
4.981571713932841483e+00,1.465695306674678477e+03
4.995604177019555614e+00,1.467801792263833249e+03
5.009676167795841017e+00,1.469896463333323481e+03
5.023787797606242833e+00,1.471979371458013702e+03
5.037939178108951310e+00,1.474050568572764405e+03
5.052130421276684658e+00,1.476110106960201620e+03
5.066361639397573668e+00,1.478158039238610854e+03
5.080632945076050788e+00,1.480194418349960642e+03
5.094944451233740956e+00,1.482219297548069790e+03
5.109296271110354226e+00,1.484232730386910589e+03
5.123688518264583713e+00,1.486234770709048007e+03
5.138121306575004432e+00,1.488225472634223252e+03
5.152594750240969468e+00,1.490204890548069898e+03
5.167108963783520359e+00,1.492173079090968713e+03
5.181664062046288599e+00,1.494130093147051184e+03
5.196260160196407796e+00,1.496075987833332874e+03
5.210897373725418724e+00,1.498010818488997757e+03
5.225575818450192145e+00,1.499934640664807830e+03
5.240295610513837410e+00,1.501847510112670079e+03
5.255056866386625281e+00,1.503749482775338038e+03
5.269859702866908968e+00,1.505640614776244092e+03
5.284704237082048728e+00,1.507520962409491176e+03
5.299590586489334676e+00,1.509390582129971790e+03
5.314518868876922042e+00,1.511249530543625042e+03
5.329489202364761091e+00,1.513097864397854437e+03
5.344501705405529712e+00,1.514935640572053899e+03
5.359556496785573110e+00,1.516762916068306140e+03
5.374653695625841721e+00,1.518579748002198585e+03
5.389793421382836236e+00,1.520386193593785720e+03
5.404975793849548182e+00,1.522182310158691962e+03
5.420200933156415601e+00,1.523968155099347314e+03
5.435468959772265407e+00,1.525743785896372628e+03
5.450779994505270842e+00,1.527509260100081747e+03
5.466134158503908047e+00,1.529264635322147797e+03
5.481531573257910850e+00,1.531009969227376359e+03
5.496972360599236218e+00,1.532745319525636887e+03
5.512456642703026155e+00,1.534470743963918039e+03
5.527984542088574038e+00,1.536186300318519443e+03
5.543556181620296286e+00,1.537892046387380105e+03
5.559171684508700473e+00,1.539588039982530063e+03
5.574831174311366766e+00,1.541274338922689822e+03
5.590534774933916040e+00,1.542951001025984169e+03
5.606282610630999308e+00,1.544618084102798548e+03
5.622074806007276493e+00,1.546275645948755709e+03
5.637911486018404972e+00,1.547923744337832204e+03
5.653792775972023676e+00,1.549562437015584237e+03
5.669718801528750518e+00,1.551191781692528139e+03
5.685689688703169153e+00,1.552811836037614512e+03
5.701705563864836179e+00,1.554422657671853131e+03
5.717766553739270563e+00,1.556024304162048111e+03
5.733872785408964390e+00,1.557616833014661779e+03
5.750024386314382951e+00,1.559200301669783585e+03
5.766221484254977270e+00,1.560774767495265678e+03
5.782464207390191291e+00,1.562340287780909648e+03
5.798752684240479738e+00,1.563896919732829929e+03
5.815087043688323298e+00,1.565444720467920433e+03
5.831467414979247366e+00,1.566983747008405771e+03
5.847893927722846996e+00,1.568514056276555948e+03
5.864366711893810091e+00,1.570035705089482462e+03
5.880885897832949460e+00,1.571548750154054915e+03
5.897451616248226003e+00,1.573053248061944714e+03
5.914063998215794093e+00,1.574549255284747005e+03
5.930723175181030982e+00,1.576036828169249475e+03
5.947429278959580401e+00,1.577516022932786200e+03
5.964182441738392626e+00,1.578986895658702679e+03
5.980982796076772523e+00,1.580449502291927047e+03
5.997830474907427600e+00,1.581903898634663165e+03
6.014725611537522276e+00,1.583350140342148507e+03
6.031668339649726818e+00,1.584788282918565301e+03
6.048658793303282266e+00,1.586218381713004646e+03
6.065697106935054705e+00,1.587640491915569100e+03
6.082783415360605517e+00,1.589054668553541433e+03
6.099917853775250975e+00,1.590460966487687756e+03
6.117100557755138723e+00,1.591859440408617047e+03
6.134331663258315359e+00,1.593250144833267086e+03
6.151611306625804687e+00,1.594633134101480437e+03
6.168939624582687742e+00,1.596008462372644317e+03
6.186316754239179261e+00,1.597376183622466669e+03
6.203742833091721920e+00,1.598736351639810437e+03
6.221217999024061918e+00,1.600089020023623561e+03
6.238742390308351204e+00,1.601434242179969260e+03
6.256316145606235501e+00,1.602772071319131328e+03
6.273939403969954753e+00,1.604102560452807211e+03
6.291612304843439141e+00,1.605425762391385888e+03
6.309334988063416638e+00,1.606741729741317613e+03
6.327107593860517021e+00,1.608050514902539135e+03
6.344930262860382086e+00,1.609352170066030340e+03
6.362803136084779432e+00,1.610646747211394768e+03
6.380726354952715340e+00,1.611934298104539948e+03
6.398700061281557439e+00,1.613214874295468007e+03
6.416724397288155579e+00,1.614488527116079013e+03
6.434799505589964497e+00,1.615755307678104145e+03
6.452925529206175348e+00,1.617015266871089580e+03
6.471102611558848139e+00,1.618268455360453572e+03
6.489330896474042376e+00,1.619514923585610859e+03
6.507610528182957488e+00,1.620754721758189589e+03
6.525941651323077686e+00,1.621987899860288962e+03
6.544324410939309722e+00,1.623214507642826447e+03
6.562758952485132191e+00,1.624434594623941166e+03
6.581245421823750164e+00,1.625648210087470261e+03
6.599783965229248928e+00,1.626855403081478698e+03
6.618374729387746846e+00,1.628056222416875926e+03
6.637017861398557983e+00,1.629250716666063909e+03
6.655713508775359166e+00,1.630438934161670431e+03
6.674461819447354394e+00,1.631620922995343790e+03
6.693262941760443674e+00,1.632796731016590684e+03
6.712117024478400751e+00,1.633966405831678230e+03
6.731024216784047276e+00,1.635129994802616693e+03
6.749984668280434974e+00,1.636287545046152218e+03
6.768998528992027808e+00,1.637439103432865295e+03
6.788065949365891250e+00,1.638584716586285822e+03
6.807187080272878887e+00,1.639724430882085016e+03
6.826362073008830578e+00,1.640858292447307576e+03
6.845591079295767933e+00,1.641986347159662046e+03
6.864874251283092477e+00,1.643108640646857793e+03
6.884211741548792673e+00,1.644225218285991332e+03
6.903603703100651856e+00,1.645336125202985386e+03
6.923050289377451705e+00,1.646441406272073664e+03
6.942551654250197934e+00,1.647541106115333832e+03
6.962107952023327329e+00,1.648635269102257098e+03
6.981719337435936090e+00,1.649723939349381681e+03
7.001385965662998423e+00,1.650807160719950843e+03
7.021107992316598434e+00,1.651884976823634133e+03
7.040885573447160262e+00,1.652957431016257033e+03
7.060718865544679979e+00,1.654024566399622472e+03
7.080608025539970818e+00,1.655086425821328476e+03
7.100553210805895077e+00,1.656143051874648336e+03
7.120554579158619113e+00,1.657194486898436708e+03
7.140612288858855905e+00,1.658240772977094593e+03
7.160726498613119162e+00,1.659281951940541148e+03
7.180897367574978318e+00,1.660318065364256654e+03
7.201125055346319748e+00,1.661349154569330722e+03
7.221409721978607088e+00,1.662375260622564838e+03
7.241751527974149560e+00,1.663396424336596283e+03
7.262150634287370288e+00,1.664412686270074573e+03
7.282607202326085272e+00,1.665424086727844497e+03
7.303121393952767271e+00,1.666430665761175987e+03
7.323693371485843429e+00,1.667432463168039703e+03
7.344323297700968922e+00,1.668429518493368505e+03
7.365011335832315709e+00,1.669421871029408067e+03
7.385757649573869266e+00,1.670409559816040883e+03
7.406562403080717338e+00,1.671392623641180307e+03
7.427425760970354673e+00,1.672371101041162547e+03
7.448347888323981536e+00,1.673345030301193901e+03
7.469328950687810220e+00,1.674314449455788917e+03
7.490369114074377777e+00,1.675279396289273336e+03
7.511468544963856964e+00,1.676239908336285680e+03
7.532627410305375193e+00,1.677196022882301804e+03
7.553845877518332586e+00,1.678147776964206969e+03
7.575124114493730687e+00,1.679095207370867911e+03
7.596462289595498518e+00,1.680038350643739477e+03
7.617860571661823954e+00,1.680977243077475350e+03
7.639319130006493097e+00,1.681911920720604712e+03
7.660838134420225209e+00,1.682842419376160478e+03
7.682417755172022744e+00,1.683768774602404847e+03
7.704058163010508054e+00,1.684691021713502778e+03
7.725759529165285855e+00,1.685609195780269602e+03
7.747522025348293262e+00,1.686523331630907705e+03
7.769345823755156921e+00,1.687433463851768465e+03
7.791231097066557254e+00,1.688339626788139185e+03
7.813178018449594475e+00,1.689241854545024580e+03
7.835186761559158164e+00,1.690140180987981012e+03
7.857257500539304829e+00,1.691034639743926846e+03
7.879390410024628366e+00,1.691925264201995333e+03
7.901585665141650061e+00,1.692812087514405448e+03
7.923843441510199703e+00,1.693695142597314089e+03
7.946163915244805587e+00,1.694574462131718064e+03
7.968547262956088950e+00,1.695450078564359046e+03
7.990993661752161081e+00,1.696322024108634423e+03
8.013503289240023975e+00,1.697190330745518850e+03
8.036076323526977205e+00,1.698055030224508755e+03
8.058712943222024805e+00,1.698916154064587090e+03
8.081413327437294569e+00,1.699773733555167382e+03
8.104177655789444046e+00,1.700627799757073944e+03
8.127006108401092277e+00,1.701478383503540726e+03
8.149898865902239109e+00,1.702325515401180610e+03
8.172856109431698712e+00,1.703169225831018366e+03
8.195878020638531325e+00,1.704009544949483143e+03
8.218964781683474996e+00,1.704846502689446879e+03
8.242116575240396870e+00,1.705680128761247261e+03
8.265333584497732033e+00,1.706510452653729999e+03
8.288615993159931250e+00,1.707337503635302937e+03
8.311963985448924674e+00,1.708161310754988563e+03
8.335377746105564256e+00,1.708981902843482203e+03
8.358857460391098115e+00,1.709799308514234554e+03
8.382403314088634261e+00,1.710613556164514648e+03
8.406015493504602532e+00,1.711424673976507165e+03
8.429694185470239631e+00,1.712232689918392452e+03
8.453439577343061728e+00,1.713037631745436556e+03
8.477251857008345937e+00,1.713839527001115812e+03
8.501131212880617127e+00,1.714638403018188910e+03
8.525077833905145397e+00,1.715434286919836040e+03
8.549091909559434654e+00,1.716227205620752329e+03
8.573173629854716538e+00,1.717017185828281072e+03
8.597323185337469198e+00,1.717804254043531273e+03
8.621540767090909441e+00,1.718588436562506104e+03
8.645826566736518615e+00,1.719369759477227944e+03
8.670180776435545411e+00,1.720148248676875255e+03
8.694603588890537083e+00,1.720923929848926946e+03
8.719095197346856452e+00,1.721696828480282193e+03
8.743655795594214908e+00,1.722466969858418679e+03
8.768285577968208955e+00,1.723234379072529691e+03
8.792984739351849655e+00,1.723999081014666672e+03
8.817753475177109834e+00,1.724761100380897005e+03
8.842591981426473069e+00,1.725520461672432930e+03
8.867500454634475560e+00,1.726277189196808649e+03
8.892479091889271103e+00,1.727031307069004470e+03
8.917528090834185406e+00,1.727782839212619820e+03
8.942647649669275722e+00,1.728531809361016713e+03
8.967837967152913592e+00,1.729278241058466847e+03
8.993099242603339150e+00,1.730022157661316442e+03
9.018431675900254518e+00,1.730763582339138338e+03
9.043835467486387003e+00,1.731502538075882740e+03


==> evolution_k_best_tau_0.csv <==
Z,phi
1.036799999999999944e+00,2.000000000000000000e+00
1.088999999999999968e+00,4.000000000000000000e+00
1.092999999999999972e+00,6.000000000000000000e+00
1.110999999999999988e+00,8.000000000000000000e+00
1.116999999999999993e+00,1.066666666666666607e+01
1.121799999999999908e+00,1.333333333333333215e+01
1.127499999999999947e+00,1.599999999999999822e+01
1.247999999999999998e+00,1.999999999999999645e+01
1.257000000000000117e+00,2.399999999999999645e+01
1.257500000000000062e+00,2.799999999999999645e+01
1.281499999999999861e+00,3.199999999999999289e+01
1.286999999999999922e+00,3.599999999999999289e+01
1.312999999999999945e+00,3.999999999999999289e+01
1.346300000000000052e+00,4.444444444444443576e+01
1.356100000000000083e+00,4.938271604938270798e+01
1.383499999999999952e+00,5.432098765432098020e+01
1.399999999999999911e+00,5.925925925925924531e+01
1.409999999999999920e+00,6.419753086419751753e+01
1.421999999999999931e+00,6.913580246913578264e+01
1.423166666666666691e+00,7.407407407407404776e+01
1.459999999999999964e+00,7.901234567901231287e+01
1.479100000000000081e+00,8.395061728395057798e+01
1.540000000000000036e+00,8.888888888888884310e+01
1.540000000000000036e+00,9.411764705882347926e+01
1.542000000000000037e+00,9.934640522875811541e+01
1.544000000000000039e+00,1.045751633986927516e+02
1.551899999999999835e+00,1.098039215686273877e+02
1.555000000000000160e+00,1.150326797385620381e+02
1.556999999999999940e+00,1.202614379084966743e+02
1.558000000000000052e+00,1.254901960784313104e+02
1.587749999999999995e+00,1.307189542483659466e+02
1.588500000000000023e+00,1.359477124183005969e+02
1.596000000000000085e+00,1.411764705882352473e+02
1.598999999999999977e+00,1.464052287581698693e+02
1.616999999999999993e+00,1.516339869281045196e+02
1.645000000000000018e+00,1.568627450980391700e+02
1.659499999999999975e+00,1.622718052738336212e+02
1.666666666666666519e+00,1.676808654496281008e+02
1.689000000000000057e+00,1.730899256254225520e+02
1.713500000000000023e+00,1.784989858012170032e+02
1.714973999999999998e+00,1.839080459770114544e+02
1.714999999999999858e+00,1.893171061528058772e+02
1.717999999999999972e+00,1.947261663286002999e+02
1.725000000000000089e+00,2.001352265043947227e+02
1.725999999999999979e+00,2.055442866801891739e+02
1.735999999999999988e+00,2.109533468559836535e+02
1.758000000000000007e+00,2.165047507206148225e+02
1.793000000000000149e+00,2.222022441606310110e+02
1.800000000000000044e+00,2.278997376006471711e+02
1.803933333333333167e+00,2.335972310406633312e+02
1.818000000000000060e+00,2.392947244806795197e+02
1.823999999999999844e+00,2.449922179206956798e+02
1.830400000000000027e+00,2.506897113607118683e+02
1.838000000000000078e+00,2.565197046481703183e+02
1.839999999999999858e+00,2.623496979356287397e+02
1.844999999999999973e+00,2.681796912230871612e+02
1.862000000000000099e+00,2.740096845105455827e+02
1.886000000000000121e+00,2.798396777980040042e+02
1.889000000000000012e+00,2.856696710854624257e+02
1.903000000000000025e+00,2.914996643729208472e+02
1.903999999999999915e+00,2.973296576603792687e+02
1.915000000000000036e+00,3.031596509478376902e+02
1.919999999999999929e+00,3.089896442352961117e+02
1.936399999999999899e+00,3.148196375227545332e+02
1.937000000000000055e+00,3.206496308102129547e+02
1.958600000000000119e+00,3.265875869363280231e+02
1.969999999999999973e+00,3.325255430624430346e+02
1.970666666666666789e+00,3.384634991885580462e+02
1.999000000000000110e+00,3.444014553146731146e+02
2.000000000000000000e+00,3.503394114407881261e+02
2.022999999999999687e+00,3.562773675669031377e+02
2.046000000000000263e+00,3.622153236930181492e+02
2.059000000000000163e+00,3.681532798191332176e+02
2.060000000000000053e+00,3.740912359452482860e+02
2.063149999999999817e+00,3.800291920713632976e+02
2.070000000000000284e+00,3.859671481974783660e+02
2.091499999999999915e+00,3.919051043235933776e+02
2.100000000000000089e+00,3.976684146812932568e+02
2.100000000000000089e+00,4.035164796030769594e+02
2.100000000000000089e+00,4.094505454795927903e+02
2.117499999999999716e+00,4.153846113561086781e+02
2.145000000000000018e+00,4.213186772326245091e+02
2.155000000000000249e+00,4.272527431091403400e+02
2.158999999999999808e+00,4.331868089856561710e+02
2.166999999999999815e+00,4.391208748621720588e+02
2.171499999999999986e+00,4.450549407386879466e+02
2.207600000000000229e+00,4.509890066152038344e+02
2.209999999999999964e+00,4.569230724917196653e+02
2.232000000000000206e+00,4.628571383682354394e+02
2.237999999999999989e+00,4.687912042447512704e+02
2.240000000000000213e+00,4.747252701212671582e+02
2.250000000000000000e+00,4.806593359977829891e+02
2.252499999999999947e+00,4.865934018742988769e+02
2.266000000000000014e+00,4.925274677508147079e+02
2.284499999999999975e+00,4.984615336273305388e+02
2.288000000000000256e+00,5.043955995038463698e+02
2.294000000000000039e+00,5.103296653803622007e+02
2.296999999999999709e+00,5.162637312568780317e+02
2.303300000000000125e+00,5.221977971333939195e+02
2.319499999999999673e+00,5.281318630099098073e+02
2.328999999999999737e+00,5.340659288864256951e+02
2.347999999999999865e+00,5.399999947629414692e+02
2.370000000000000107e+00,5.459340606394572433e+02
2.380500000000000060e+00,5.518681265159731311e+02
2.389999999999999680e+00,5.578021923924890189e+02
2.394000000000000128e+00,5.637362582690049067e+02
2.397999999999999687e+00,5.696703241455207944e+02
2.407999999999999918e+00,5.756043900220366822e+02
2.408999999999999808e+00,5.815384558985524563e+02
2.439999999999999947e+00,5.875336977119395669e+02
2.445000000000000284e+00,5.935289395253266775e+02
2.447999999999999954e+00,5.995241813387139018e+02
2.448500000000000121e+00,6.055194231521010124e+02
2.451999999999999957e+00,6.115146649654881230e+02
2.459999999999999964e+00,6.175099067788752336e+02
2.464999999999999858e+00,6.235051485922623442e+02
2.469999999999999751e+00,6.295003904056494548e+02
2.479999999999999982e+00,6.354956322190365654e+02
2.489500000000000046e+00,6.414908740324237897e+02
2.494499999999999940e+00,6.474861158458109003e+02
2.496999999999999886e+00,6.534813576591980109e+02
2.504999999999999893e+00,6.594765994725851215e+02
2.509999999999999787e+00,6.654718412859722321e+02
2.516899999999999693e+00,6.714670830993593427e+02
2.532000000000000028e+00,6.774623249127464533e+02
2.567000000000000171e+00,6.834575667261335639e+02
2.572000000000000064e+00,6.894528085395206745e+02
2.600000000000000089e+00,6.954480503529077851e+02
2.608000000000000096e+00,7.014432921662948957e+02
2.611499999999999932e+00,7.074385339796820062e+02
2.663999999999999702e+00,7.134850171760895137e+02
2.690999999999999837e+00,7.195315003724970211e+02
2.709999999999999964e+00,7.255779835689045285e+02
2.721999999999999975e+00,7.316244667653120359e+02
2.727000000000000313e+00,7.376709499617195434e+02
2.728666666666666352e+00,7.437174331581270508e+02
2.735999999999999766e+00,7.497639163545345582e+02
2.749299999999999855e+00,7.558103995509420656e+02
2.770000000000000018e+00,7.618568827473495730e+02
2.772000000000000242e+00,7.679033659437570805e+02
2.798000000000000043e+00,7.739498491401645879e+02
2.833000000000000185e+00,7.799963323365720953e+02
2.859666666666666579e+00,7.860900536829515204e+02
2.868000000000000327e+00,7.921837750293309455e+02
2.870000000000000107e+00,7.982774963757103706e+02
2.883599999999999941e+00,8.043712177220897956e+02
2.937000000000000277e+00,8.104649390684692207e+02
2.950000000000000178e+00,8.165586604148487595e+02
2.953999999999999737e+00,8.226523817612281846e+02
2.959999999999999964e+00,8.287461031076076097e+02
2.967750000000000110e+00,8.348398244539870348e+02
2.967999999999999972e+00,8.409335458003665735e+02
3.000000000000000000e+00,8.470717468646029147e+02
3.005999999999999783e+00,8.532099479288391422e+02
3.009999999999999787e+00,8.593481489930753696e+02
3.011350000000000193e+00,8.654863500573115971e+02
3.029999999999999805e+00,8.716245511215477109e+02
3.040000000000000036e+00,8.777627521857839383e+02
3.076999999999999957e+00,8.839009532500202795e+02
3.085799999999999876e+00,8.900391543142565070e+02
3.087000000000000188e+00,8.961773553784927344e+02
3.092000000000000082e+00,9.023155564427289619e+02
3.100000000000000089e+00,9.084537575069651894e+02
3.140000000000000124e+00,9.145919585712015305e+02
3.169999999999999929e+00,9.207301596354378717e+02
3.197999999999999954e+00,9.268683606996740991e+02
3.198333333333333250e+00,9.330065617639103266e+02
3.200000000000000178e+00,9.391447628281465541e+02
3.202250000000000263e+00,9.452829638923827815e+02
3.259999999999999787e+00,9.515019307600957745e+02
3.271999999999999797e+00,9.577208976278087675e+02
3.297666666666666302e+00,9.639398644955218742e+02
3.298000000000000043e+00,9.701588313632348672e+02
3.305000000000000160e+00,9.763777982309478602e+02
3.310000000000000053e+00,9.825967650986608533e+02
3.338400000000000034e+00,9.888157319663739599e+02
3.338999999999999968e+00,9.950346988340869530e+02
3.346000000000000085e+00,1.001253665701800060e+03
3.351999999999999869e+00,1.007472632569513053e+03
3.366000000000000103e+00,1.013691599437226159e+03
3.374000000000000110e+00,1.019910566304939152e+03
3.419999999999999929e+00,1.026129533172652145e+03
3.425800000000000178e+00,1.032348500040365252e+03
3.429600000000000204e+00,1.038567466908078359e+03
3.431500000000000217e+00,1.044786433775791238e+03
3.451999999999999957e+00,1.050968602022985351e+03
3.451999999999999957e+00,1.057187351147381833e+03
3.452999999999999847e+00,1.063406100271778087e+03
3.464999999999999858e+00,1.069661430273376709e+03
3.486000000000000210e+00,1.075953556333808365e+03
3.487000000000000099e+00,1.082245682394240021e+03
3.499600000000000044e+00,1.088537808454671676e+03
3.512000000000000011e+00,1.094829934515103332e+03
3.527299999999999880e+00,1.101122060575534988e+03
3.580000000000000071e+00,1.107486927977705818e+03
3.589999999999999858e+00,1.113851795379876648e+03
3.608999999999999986e+00,1.120216662782047479e+03
3.613350000000000062e+00,1.126581530184218082e+03
3.620800000000000018e+00,1.132946397586388912e+03
3.640500000000000291e+00,1.139311264988559515e+03
3.670500000000000096e+00,1.145711890072764845e+03
3.689999999999999947e+00,1.152112515156970403e+03
3.693999999999999950e+00,1.158513140241175734e+03
3.694999999999999840e+00,1.164949324353626707e+03
3.706999999999999851e+00,1.171385508466077908e+03
3.709999999999999964e+00,1.177786522173542835e+03
3.709999999999999964e+00,1.184222514097988324e+03
3.746666666666666590e+00,1.190693675377212230e+03
3.751999999999999780e+00,1.197164836656436137e+03
3.779999999999999805e+00,1.203635997935660043e+03
3.811999999999999833e+00,1.210107159214883950e+03
3.822999999999999954e+00,1.216578320494107857e+03
3.826000000000000068e+00,1.223049481773331763e+03
3.830000000000000071e+00,1.229555064123189823e+03
3.854999999999999982e+00,1.236060646473048109e+03
3.892999999999999794e+00,1.242600649893540549e+03
3.903000000000000025e+00,1.249140653314032988e+03
3.938000000000000167e+00,1.255680656734525201e+03
3.954000000000000181e+00,1.262220660155017413e+03
3.992999999999999883e+00,1.268794726093324698e+03
4.000000000000000000e+00,1.275368792031632211e+03
4.035999999999999588e+00,1.281942857969939496e+03
4.038000000000000256e+00,1.288516923908246781e+03
4.081999999999999851e+00,1.295090989846554066e+03
4.129999999999999893e+00,1.301698596937607817e+03
4.140000000000000568e+00,1.308306204028661568e+03
4.151600000000000179e+00,1.314913811119715319e+03
4.200000000000000178e+00,1.321521418210769070e+03
4.209999999999999964e+00,1.328129025301822821e+03
4.240000000000000213e+00,1.334803040504344381e+03
4.259999999999999787e+00,1.341510593471702805e+03
4.288000000000000256e+00,1.348218146439061229e+03
4.345900000000000318e+00,1.355061893375300087e+03
4.349999999999999645e+00,1.361871249623417043e+03
4.349999999999999645e+00,1.368714823742127464e+03
4.359999999999999432e+00,1.375558397860837886e+03
4.384999999999999787e+00,1.382401971979548534e+03
4.429999999999999716e+00,1.389313981839446114e+03
4.503000000000000114e+00,1.396260551748643138e+03
4.519999999999999574e+00,1.403241854507386279e+03
4.599999999999999645e+00,1.410258063779923077e+03
4.599999999999999645e+00,1.417309354098822496e+03
4.625999999999999446e+00,1.424360644417722142e+03
4.700000000000000178e+00,1.431447015782984636e+03
4.757500000000000284e+00,1.438533387148246902e+03
4.795999999999999375e+00,1.445619758513509396e+03
4.810000000000000497e+00,1.452706129878771662e+03
4.875000000000000000e+00,1.459897744383122017e+03
4.910000000000000142e+00,1.467089358887472599e+03
4.955999999999999517e+00,1.474316400064258232e+03
4.968849999999999767e+00,1.481543441241043865e+03
5.047666666666667190e+00,1.488877814712534246e+03
5.059999999999999609e+00,1.496212188184024626e+03
5.104499999999999815e+00,1.503546561655515006e+03
5.108166666666666522e+00,1.510916887938140007e+03
5.110999999999999766e+00,1.518287214220765009e+03
5.269999999999999574e+00,1.525766461581458543e+03
5.410000000000000142e+00,1.533395293889365576e+03
5.500000000000000000e+00,1.541024126197273063e+03
5.612666666666666693e+00,1.548729246828259193e+03
5.674850000000000172e+00,1.556551111711230078e+03
5.700000000000000178e+00,1.564412480962296740e+03
5.706999999999999851e+00,1.572273850213363403e+03
5.772000000000000242e+00,1.580214627234642876e+03
5.900000000000000355e+00,1.588318291989692398e+03
5.961000000000000298e+00,1.596547920445597583e+03
5.967999999999999972e+00,1.604777548901502769e+03
5.990000000000000213e+00,1.613007177357407954e+03
5.994900000000000340e+00,1.621236805813312913e+03
6.110000000000000320e+00,1.629680747510257106e+03
6.177999999999999936e+00,1.638168668070206195e+03
6.281500000000000306e+00,1.646836227160524913e+03
6.299999999999999822e+00,1.655413499176985852e+03
6.299999999999999822e+00,1.664035444485199150e+03
6.299999999999999822e+00,1.672702295758559330e+03
6.584999999999999964e+00,1.681647227821439401e+03
6.599999999999999645e+00,1.690639993745618312e+03
6.911999999999999922e+00,1.699878463656796612e+03
7.320000000000000284e+00,1.709374991386722968e+03
7.570000000000000284e+00,1.719489636306171178e+03
7.782000000000000028e+00,1.729848007609220531e+03
9.050000000000000711e+00,1.742292957304250876e+03


==> evolution_k_high_tau_minus1.csv <==
Z,phi
1.036799999999999944e+00,2.000000000000000000e+00
1.088999999999999968e+00,4.000000000000000000e+00
1.092999999999999972e+00,6.000000000000000000e+00
1.110999999999999988e+00,8.000000000000000000e+00
1.116999999999999993e+00,1.066666666666666607e+01
1.121799999999999908e+00,1.333333333333333215e+01
1.127499999999999947e+00,1.599999999999999822e+01
1.247999999999999998e+00,1.866666666666666430e+01
1.257000000000000117e+00,2.177777777777777501e+01
1.257500000000000062e+00,2.488888888888888573e+01
1.281499999999999861e+00,2.844444444444443931e+01
1.286999999999999922e+00,3.199999999999999289e+01
1.312999999999999945e+00,3.555555555555555003e+01
1.346300000000000052e+00,3.950617283950617065e+01
1.356100000000000083e+00,4.345679012345679126e+01
1.383499999999999952e+00,4.780246913580247536e+01
1.399999999999999911e+00,5.214814814814815236e+01
1.409999999999999920e+00,5.649382716049382935e+01
1.421999999999999931e+00,6.083950617283950635e+01
1.423166666666666691e+00,6.518518518518519045e+01
1.459999999999999964e+00,6.953086419753087455e+01
1.479100000000000081e+00,7.387654320987655865e+01
1.540000000000000036e+00,7.798079561042526109e+01
1.540000000000000036e+00,8.231306203322667159e+01
1.542000000000000037e+00,8.664532845602806788e+01
1.544000000000000039e+00,9.097759487882947838e+01
1.551899999999999835e+00,9.530986130163088887e+01
1.555000000000000160e+00,9.964212772443228516e+01
1.556999999999999940e+00,1.039743941472336815e+02
1.558000000000000052e+00,1.083066605700350920e+02
1.587749999999999995e+00,1.126389269928365024e+02
1.588500000000000023e+00,1.169711934156379129e+02
1.596000000000000085e+00,1.213034598384393092e+02
1.598999999999999977e+00,1.256357262612407197e+02
1.616999999999999993e+00,1.301227164848564826e+02
1.645000000000000018e+00,1.346097067084722312e+02
1.659499999999999975e+00,1.390966969320879798e+02
1.666666666666666519e+00,1.435836871557037284e+02
1.689000000000000057e+00,1.480706773793194770e+02
1.713500000000000023e+00,1.525576676029352257e+02
1.714973999999999998e+00,1.570446578265509459e+02
1.714999999999999858e+00,1.615316480501666661e+02
1.717999999999999972e+00,1.660186382737823862e+02
1.725000000000000089e+00,1.705056284973981064e+02
1.725999999999999979e+00,1.749926187210138551e+02
1.735999999999999988e+00,1.794796089446295753e+02
1.758000000000000007e+00,1.840816501996200714e+02
1.793000000000000149e+00,1.888016925124308329e+02
1.800000000000000044e+00,1.935217348252415945e+02
1.803933333333333167e+00,1.982417771380523561e+02
1.818000000000000060e+00,2.029618194508631177e+02
1.823999999999999844e+00,2.076818617636739077e+02
1.830400000000000027e+00,2.124019040764846693e+02
1.838000000000000078e+00,2.172292200782229656e+02
1.839999999999999858e+00,2.220565360799612336e+02
1.844999999999999973e+00,2.268838520816995299e+02
1.862000000000000099e+00,2.317111680834377978e+02
1.886000000000000121e+00,2.365384840851760657e+02
1.889000000000000012e+00,2.413658000869143621e+02
1.903000000000000025e+00,2.461931160886526584e+02
1.903999999999999915e+00,2.510204320903909263e+02
1.915000000000000036e+00,2.558477480921291942e+02
1.919999999999999929e+00,2.606750640938674906e+02
1.936399999999999899e+00,2.655023800956058153e+02
1.937000000000000055e+00,2.703296960973440832e+02
1.958600000000000119e+00,2.751570120990823511e+02
1.969999999999999973e+00,2.799843281008206759e+02
1.970666666666666789e+00,2.848116441025589438e+02
1.999000000000000110e+00,2.896389601042972117e+02
2.000000000000000000e+00,2.944662761060354796e+02
2.022999999999999687e+00,2.992935921077737476e+02
2.046000000000000263e+00,3.041209081095120155e+02
2.059000000000000163e+00,3.089482241112502834e+02
2.060000000000000053e+00,3.137755401129885513e+02
2.063149999999999817e+00,3.186028561147268192e+02
2.070000000000000284e+00,3.234301721164650871e+02
2.091499999999999915e+00,3.282574881182034119e+02
2.100000000000000089e+00,3.329468808056063267e+02
2.100000000000000089e+00,3.377032648171149845e+02
2.100000000000000089e+00,3.425275971716451977e+02
2.117499999999999716e+00,3.473519295261754110e+02
2.145000000000000018e+00,3.521762618807056242e+02
2.155000000000000249e+00,3.570005942352358375e+02
2.158999999999999808e+00,3.618249265897661076e+02
2.166999999999999815e+00,3.667144526247629983e+02
2.171499999999999986e+00,3.716039786597598891e+02
2.207600000000000229e+00,3.764935046947567230e+02
2.209999999999999964e+00,3.813830307297535001e+02
2.232000000000000206e+00,3.862725567647503340e+02
2.237999999999999989e+00,3.911620827997472247e+02
2.240000000000000213e+00,3.960516088347440586e+02
2.250000000000000000e+00,4.009411348697408926e+02
2.252499999999999947e+00,4.058306609047377265e+02
2.266000000000000014e+00,4.107201869397345604e+02
2.284499999999999975e+00,4.156097129747313943e+02
2.288000000000000256e+00,4.204992390097282282e+02
2.294000000000000039e+00,4.253887650447250621e+02
2.296999999999999709e+00,4.302782910797219529e+02
2.303300000000000125e+00,4.351678171147188436e+02
2.319499999999999673e+00,4.400573431497156776e+02
2.328999999999999737e+00,4.449468691847125115e+02
2.347999999999999865e+00,4.498363952197093454e+02
2.370000000000000107e+00,4.547259212547062361e+02
2.380500000000000060e+00,4.596154472897030701e+02
2.389999999999999680e+00,4.645049733246999608e+02
2.394000000000000128e+00,4.693944993596967947e+02
2.397999999999999687e+00,4.742840253946936855e+02
2.407999999999999918e+00,4.791735514296905194e+02
2.408999999999999808e+00,4.840630774646872965e+02
2.439999999999999947e+00,4.889526034996841872e+02
2.445000000000000284e+00,4.938421295346810211e+02
2.447999999999999954e+00,4.987316555696778551e+02
2.448500000000000121e+00,5.036211816046746890e+02
2.451999999999999957e+00,5.085107076396715229e+02
2.459999999999999964e+00,5.134002336746683568e+02
2.464999999999999858e+00,5.182897597096651907e+02
2.469999999999999751e+00,5.231792857446621383e+02
2.479999999999999982e+00,5.280688117796589722e+02
2.489500000000000046e+00,5.329583378146558061e+02
2.494499999999999940e+00,5.378478638496526401e+02
2.496999999999999886e+00,5.427373898846494740e+02
2.504999999999999893e+00,5.476269159196463079e+02
2.509999999999999787e+00,5.525164419546431418e+02
2.516899999999999693e+00,5.574059679896399757e+02
2.532000000000000028e+00,5.622954940246368096e+02
2.567000000000000171e+00,5.671850200596336435e+02
2.572000000000000064e+00,5.720745460946304775e+02
2.600000000000000089e+00,5.769640721296273114e+02
2.608000000000000096e+00,5.818535981646241453e+02
2.611499999999999932e+00,5.867431241996209792e+02
2.663999999999999702e+00,5.916326502346178131e+02
2.690999999999999837e+00,5.965221762696146470e+02
2.709999999999999964e+00,6.014117023046114809e+02
2.721999999999999975e+00,6.063012283396083149e+02
2.727000000000000313e+00,6.111907543746051488e+02
2.728666666666666352e+00,6.160802804096019827e+02
2.735999999999999766e+00,6.209698064445988166e+02
2.749299999999999855e+00,6.258593324795956505e+02
2.770000000000000018e+00,6.307488585145924844e+02
2.772000000000000242e+00,6.356383845495893183e+02
2.798000000000000043e+00,6.405279105845861523e+02
2.833000000000000185e+00,6.454174366195829862e+02
2.859666666666666579e+00,6.503069626545798201e+02
2.868000000000000327e+00,6.551964886895766540e+02
2.870000000000000107e+00,6.600860147245734879e+02
2.883599999999999941e+00,6.649755407595702081e+02
2.937000000000000277e+00,6.698650667945670421e+02
2.950000000000000178e+00,6.747545928295639897e+02
2.953999999999999737e+00,6.796441188645608236e+02
2.959999999999999964e+00,6.845336448995576575e+02
2.967750000000000110e+00,6.894231709345544914e+02
2.967999999999999972e+00,6.943126969695512116e+02
3.000000000000000000e+00,6.992022230045480455e+02
3.005999999999999783e+00,7.040917490395449931e+02
3.009999999999999787e+00,7.089812750745418271e+02
3.011350000000000193e+00,7.138708011095386610e+02
3.029999999999999805e+00,7.187603271445354949e+02
3.040000000000000036e+00,7.236498531795323288e+02
3.076999999999999957e+00,7.285393792145291627e+02
3.085799999999999876e+00,7.334289052495261103e+02
3.087000000000000188e+00,7.383184312845229442e+02
3.092000000000000082e+00,7.432079573195197781e+02
3.100000000000000089e+00,7.480974833545166121e+02
3.140000000000000124e+00,7.529870093895134460e+02
3.169999999999999929e+00,7.578765354245102799e+02
3.197999999999999954e+00,7.627660614595070001e+02
3.198333333333333250e+00,7.676555874945038340e+02
3.200000000000000178e+00,7.725451135295006679e+02
3.202250000000000263e+00,7.774346395644975019e+02
3.259999999999999787e+00,7.823241655994943358e+02
3.271999999999999797e+00,7.872136916344912834e+02
3.297666666666666302e+00,7.921032176694880036e+02
3.298000000000000043e+00,7.969927437044848375e+02
3.305000000000000160e+00,8.018822697394816714e+02
3.310000000000000053e+00,8.067717957744785053e+02
3.338400000000000034e+00,8.116613218094753393e+02
3.338999999999999968e+00,8.165508478444722869e+02
3.346000000000000085e+00,8.214403738794691208e+02
3.351999999999999869e+00,8.263298999144659547e+02
3.366000000000000103e+00,8.312194259494627886e+02
3.374000000000000110e+00,8.361089519844596225e+02
3.419999999999999929e+00,8.409984780194564564e+02
3.425800000000000178e+00,8.458880040544532903e+02
3.429600000000000204e+00,8.507775300894501243e+02
3.431500000000000217e+00,8.556670561244469582e+02
3.451999999999999957e+00,8.605288007615175729e+02
3.451999999999999957e+00,8.654181689476624797e+02
3.452999999999999847e+00,8.703075371338075001e+02
3.464999999999999858e+00,8.751969053199524069e+02
3.486000000000000210e+00,8.801137418666936583e+02
3.487000000000000099e+00,8.850305784134350233e+02
3.499600000000000044e+00,8.899474149601762747e+02
3.512000000000000011e+00,8.948915672655106164e+02
3.527299999999999880e+00,8.998357195708450718e+02
3.580000000000000071e+00,9.047798718761794134e+02
3.589999999999999858e+00,9.097240241815137551e+02
3.608999999999999986e+00,9.146681764868479831e+02
3.613350000000000062e+00,9.196123287921822111e+02
3.620800000000000018e+00,9.245832062451128195e+02
3.640500000000000291e+00,9.295540836980435415e+02
3.670500000000000096e+00,9.345516862985706439e+02
3.689999999999999947e+00,9.395492888990977463e+02
3.693999999999999950e+00,9.445468914996247349e+02
3.694999999999999840e+00,9.495444941001519510e+02
3.706999999999999851e+00,9.545420967006790534e+02
3.709999999999999964e+00,9.595136701209950161e+02
3.709999999999999964e+00,9.645111371528751079e+02
3.746666666666666590e+00,9.695086041847553133e+02
3.751999999999999780e+00,9.745060712166355188e+02
3.779999999999999805e+00,9.795035382485157243e+02
3.811999999999999833e+00,9.845010052803958160e+02
3.822999999999999954e+00,9.894984723122759078e+02
3.826000000000000068e+00,9.944959393441559996e+02
3.830000000000000071e+00,9.994934063760360914e+02
3.854999999999999982e+00,1.004490873407916183e+03
3.892999999999999794e+00,1.009488340439796502e+03
3.903000000000000025e+00,1.014510670491735823e+03
3.938000000000000167e+00,1.019533000543675143e+03
3.954000000000000181e+00,1.024555330595614578e+03
3.992999999999999883e+00,1.029602401189681814e+03
4.000000000000000000e+00,1.034649471783748822e+03
4.035999999999999588e+00,1.039721282919943633e+03
4.038000000000000256e+00,1.044793094056138443e+03
4.081999999999999851e+00,1.049864905192333254e+03
4.129999999999999893e+00,1.054936716328528064e+03
4.140000000000000568e+00,1.060008527464722874e+03
4.151600000000000179e+00,1.065080338600917685e+03
4.200000000000000178e+00,1.070176416776041606e+03
4.209999999999999964e+00,1.075272494951165527e+03
4.240000000000000213e+00,1.080392840165218786e+03
4.259999999999999787e+00,1.085513185379271818e+03
4.288000000000000256e+00,1.090633530593325077e+03
4.345900000000000318e+00,1.095778028379142597e+03
4.349999999999999645e+00,1.100898486455680768e+03
4.349999999999999645e+00,1.106042871906408209e+03
4.359999999999999432e+00,1.111211296541484899e+03
4.384999999999999787e+00,1.116428250985341720e+03
4.429999999999999716e+00,1.121645205429198541e+03
4.503000000000000114e+00,1.126886538164849071e+03
4.519999999999999574e+00,1.132127870900499602e+03
4.599999999999999645e+00,1.137345050029073491e+03
4.599999999999999645e+00,1.142586271457779048e+03
4.625999999999999446e+00,1.147827492886484606e+03
4.700000000000000178e+00,1.153092756615321832e+03
4.757500000000000284e+00,1.158358020344158831e+03
4.795999999999999375e+00,1.163720788956863089e+03
4.810000000000000497e+00,1.169108385202033560e+03
4.875000000000000000e+00,1.174495981447204258e+03
4.910000000000000142e+00,1.179883577692374956e+03
4.955999999999999517e+00,1.185320829202478080e+03
4.968849999999999767e+00,1.190808425633970955e+03
5.047666666666667190e+00,1.196321427604498467e+03
5.059999999999999609e+00,1.201834429575026206e+03
5.104499999999999815e+00,1.207347431545553945e+03
5.108166666666666522e+00,1.212860433516081457e+03
5.110999999999999766e+00,1.218373435486609196e+03
5.269999999999999574e+00,1.224120479993621530e+03
5.410000000000000142e+00,1.229867524500633863e+03
5.500000000000000000e+00,1.235614569007646196e+03
5.612666666666666693e+00,1.241415576373879276e+03
5.674850000000000172e+00,1.247299062517831317e+03
5.700000000000000178e+00,1.253210432482370834e+03
5.706999999999999851e+00,1.259121802446910351e+03
5.772000000000000242e+00,1.265061056232037345e+03
5.900000000000000355e+00,1.271143080540845176e+03
5.961000000000000298e+00,1.277283868369544962e+03
5.967999999999999972e+00,1.283424656198244747e+03
5.990000000000000213e+00,1.289594967045351723e+03
5.994900000000000340e+00,1.295765277892458471e+03
6.110000000000000320e+00,1.302055400600674375e+03
6.177999999999999936e+00,1.308469466613485793e+03
6.281500000000000306e+00,1.314883532626296983e+03
6.299999999999999822e+00,1.321235626986810530e+03
6.299999999999999822e+00,1.327618407793510187e+03
6.299999999999999822e+00,1.334032023290097186e+03
6.584999999999999964e+00,1.340838309123209910e+03
6.599999999999999645e+00,1.347644594956322635e+03
6.911999999999999922e+00,1.354627209437961710e+03
7.320000000000000284e+00,1.361871205210357175e+03
7.570000000000000284e+00,1.369395355515386882e+03
7.782000000000000028e+00,1.377003107490472303e+03
9.050000000000000711e+00,1.386122333367892679e+03


==> evolution_k_low_tau_plus1.csv <==
Z,phi
1.036799999999999944e+00,2.000000000000000000e+00
1.088999999999999968e+00,4.000000000000000000e+00
1.092999999999999972e+00,6.000000000000000000e+00
1.110999999999999988e+00,8.000000000000000000e+00
1.116999999999999993e+00,1.066666666666666607e+01
1.121799999999999908e+00,1.333333333333333215e+01
1.127499999999999947e+00,1.599999999999999822e+01
1.247999999999999998e+00,1.999999999999999645e+01
1.257000000000000117e+00,2.399999999999999645e+01
1.257500000000000062e+00,2.799999999999999645e+01
1.281499999999999861e+00,3.199999999999999289e+01
1.286999999999999922e+00,3.599999999999999289e+01
1.312999999999999945e+00,3.999999999999999289e+01
1.346300000000000052e+00,4.499999999999999289e+01
1.356100000000000083e+00,4.999999999999999289e+01
1.383499999999999952e+00,5.500000000000000000e+01
1.399999999999999911e+00,5.999999999999999289e+01
1.409999999999999920e+00,6.545454545454543904e+01
1.421999999999999931e+00,7.090909090909089230e+01
1.423166666666666691e+00,7.636363636363634555e+01
1.459999999999999964e+00,8.181818181818179880e+01
1.479100000000000081e+00,8.727272727272725206e+01
1.540000000000000036e+00,9.240641711229945088e+01
1.540000000000000036e+00,9.784208870714059003e+01
1.542000000000000037e+00,1.032777603019817434e+02
1.544000000000000039e+00,1.087134318968228825e+02
1.551899999999999835e+00,1.144351914703398734e+02
1.555000000000000160e+00,1.201569510438568784e+02
1.556999999999999940e+00,1.258787106173738835e+02
1.558000000000000052e+00,1.316004701908908601e+02
1.587749999999999995e+00,1.373222297644078367e+02
1.588500000000000023e+00,1.430439893379248417e+02
1.596000000000000085e+00,1.487657489114418468e+02
1.598999999999999977e+00,1.544875084849588518e+02
1.616999999999999993e+00,1.602092680584758284e+02
1.645000000000000018e+00,1.659310276319928334e+02
1.659499999999999975e+00,1.716527872055098385e+02
1.666666666666666519e+00,1.773745467790268435e+02
1.689000000000000057e+00,1.830963063525438201e+02
1.713500000000000023e+00,1.888180659260608252e+02
1.714973999999999998e+00,1.945398254995778018e+02
1.714999999999999858e+00,2.002615850730947784e+02
1.717999999999999972e+00,2.059833446466117550e+02
1.725000000000000089e+00,2.118685830650863693e+02
1.725999999999999979e+00,2.177538214835609836e+02
1.735999999999999988e+00,2.236390599020355978e+02
1.758000000000000007e+00,2.298512560104254590e+02
1.793000000000000149e+00,2.362360131218261472e+02
1.800000000000000044e+00,2.426207702332268354e+02
1.803933333333333167e+00,2.490055273446275521e+02
1.818000000000000060e+00,2.553902844560282404e+02
1.823999999999999844e+00,2.617750415674289002e+02
1.830400000000000027e+00,2.681597986788295884e+02
1.838000000000000078e+00,2.745445557902302767e+02
1.839999999999999858e+00,2.809293129016309649e+02
1.844999999999999973e+00,2.873140700130316532e+02
1.862000000000000099e+00,2.936988271244323414e+02
1.886000000000000121e+00,3.000835842358330865e+02
1.889000000000000012e+00,3.064683413472337747e+02
1.903000000000000025e+00,3.128530984586344630e+02
1.903999999999999915e+00,3.192378555700351512e+02
1.915000000000000036e+00,3.256226126814358395e+02
1.919999999999999929e+00,3.320073697928365277e+02
1.936399999999999899e+00,3.383921269042372160e+02
1.937000000000000055e+00,3.447768840156379042e+02
1.958600000000000119e+00,3.512821082423480448e+02
1.969999999999999973e+00,3.577873324690582422e+02
1.970666666666666789e+00,3.642925566957683827e+02
1.999000000000000110e+00,3.707977809224785233e+02
2.000000000000000000e+00,3.773030051491887207e+02
2.022999999999999687e+00,3.838082293758988612e+02
2.046000000000000263e+00,3.903134536026090018e+02
2.059000000000000163e+00,3.968186778293191423e+02
2.060000000000000053e+00,4.033239020560292829e+02
2.063149999999999817e+00,4.098291262827394235e+02
2.070000000000000284e+00,4.163343505094495640e+02
2.091499999999999915e+00,4.229428322635677659e+02
2.100000000000000089e+00,4.293510569948339253e+02
2.100000000000000089e+00,4.358563760402101934e+02
2.100000000000000089e+00,4.424602605256679340e+02
2.117499999999999716e+00,4.490641450111256745e+02
2.145000000000000018e+00,4.558681472082639630e+02
2.155000000000000249e+00,4.627752403477830967e+02
2.158999999999999808e+00,4.696823334873022873e+02
2.166999999999999815e+00,4.766925175692023231e+02
2.171499999999999986e+00,4.837027016511023589e+02
2.207600000000000229e+00,4.908159766753832400e+02
2.209999999999999964e+00,4.979292516996641780e+02
2.232000000000000206e+00,5.050425267239450591e+02
2.237999999999999989e+00,5.121558017482259402e+02
2.240000000000000213e+00,5.192690767725068781e+02
2.250000000000000000e+00,5.263823517967878161e+02
2.252499999999999947e+00,5.334956268210687540e+02
2.266000000000000014e+00,5.406089018453496919e+02
2.284499999999999975e+00,5.477221768696305162e+02
2.288000000000000256e+00,5.548354518939113404e+02
2.294000000000000039e+00,5.619487269181922784e+02
2.296999999999999709e+00,5.690620019424732163e+02
2.303300000000000125e+00,5.761752769667541543e+02
2.319499999999999673e+00,5.832885519910350922e+02
2.328999999999999737e+00,5.904018270153160302e+02
2.347999999999999865e+00,5.975151020395968544e+02
2.370000000000000107e+00,6.046283770638777924e+02
2.380500000000000060e+00,6.117416520881587303e+02
2.389999999999999680e+00,6.189386127009605616e+02
2.394000000000000128e+00,6.261355733137623929e+02
2.397999999999999687e+00,6.333325339265643379e+02
2.407999999999999918e+00,6.405294945393662829e+02
2.408999999999999808e+00,6.477264551521681142e+02
2.439999999999999947e+00,6.549234157649699455e+02
2.445000000000000284e+00,6.621203763777717768e+02
2.447999999999999954e+00,6.693173369905737218e+02
2.448500000000000121e+00,6.765142976033755531e+02
2.451999999999999957e+00,6.837112582161774981e+02
2.459999999999999964e+00,6.909082188289794431e+02
2.464999999999999858e+00,6.981051794417813881e+02
2.469999999999999751e+00,7.053021400545832194e+02
2.479999999999999982e+00,7.124991006673850507e+02
2.489500000000000046e+00,7.196960612801869956e+02
2.494499999999999940e+00,7.268930218929888269e+02
2.496999999999999886e+00,7.340899825057906583e+02
2.504999999999999893e+00,7.412869431185924896e+02
2.509999999999999787e+00,7.485544621687747622e+02
2.516899999999999693e+00,7.558219812189570348e+02
2.532000000000000028e+00,7.631600587065197487e+02
2.567000000000000171e+00,7.704981361940824627e+02
2.572000000000000064e+00,7.778362136816451766e+02
2.600000000000000089e+00,7.852441776214703850e+02
2.608000000000000096e+00,7.926521415612957071e+02
2.611499999999999932e+00,8.000601055011208018e+02
2.663999999999999702e+00,8.075373027487947866e+02
2.690999999999999837e+00,8.150843803445778804e+02
2.709999999999999964e+00,8.226314579403610878e+02
2.721999999999999975e+00,8.302484158842534043e+02
2.727000000000000313e+00,8.378653738281456071e+02
2.728666666666666352e+00,8.455522121201469190e+02
2.735999999999999766e+00,8.532390504121482309e+02
2.749299999999999855e+00,8.609258887041495427e+02
2.770000000000000018e+00,8.686127269961508546e+02
2.772000000000000242e+00,8.762995652881521664e+02
2.798000000000000043e+00,8.840544286977818729e+02
2.833000000000000185e+00,8.918092921074115793e+02
2.859666666666666579e+00,8.996321806346695666e+02
2.868000000000000327e+00,9.074550691619275540e+02
2.870000000000000107e+00,9.152779576891855413e+02
2.883599999999999941e+00,9.231008462164435286e+02
2.937000000000000277e+00,9.309905970388062997e+02
2.950000000000000178e+00,9.388803478611690707e+02
2.953999999999999737e+00,9.467700986835318417e+02
2.959999999999999964e+00,9.546598495058946128e+02
2.967750000000000110e+00,9.625496003282573838e+02
2.967999999999999972e+00,9.704393511506200412e+02
3.000000000000000000e+00,9.783291019729826985e+02
3.005999999999999783e+00,9.862188527953454695e+02
3.009999999999999787e+00,9.941086036177082406e+02
3.011350000000000193e+00,1.001998354440071012e+03
3.029999999999999805e+00,1.009888105262433783e+03
3.040000000000000036e+00,1.017777856084796554e+03
3.076999999999999957e+00,1.025667606907159325e+03
3.085799999999999876e+00,1.033557357729521982e+03
3.087000000000000188e+00,1.041447108551884639e+03
3.092000000000000082e+00,1.049336859374247297e+03
3.100000000000000089e+00,1.057286381036173452e+03
3.140000000000000124e+00,1.065296126347053587e+03
3.169999999999999929e+00,1.073366551546652545e+03
3.197999999999999954e+00,1.081436976746251503e+03
3.198333333333333250e+00,1.089507401945850233e+03
3.200000000000000178e+00,1.097577827145448964e+03
3.202250000000000263e+00,1.105648252345047922e+03
3.259999999999999787e+00,1.113718677544646880e+03
3.271999999999999797e+00,1.121789102744245838e+03
3.297666666666666302e+00,1.129859527943844569e+03
3.298000000000000043e+00,1.137929953143443527e+03
3.305000000000000160e+00,1.146000378343042257e+03
3.310000000000000053e+00,1.154128040600794293e+03
3.338400000000000034e+00,1.162255702858546329e+03
3.338999999999999968e+00,1.170383365116298592e+03
3.346000000000000085e+00,1.178511027374050627e+03
3.351999999999999869e+00,1.186638689631802663e+03
3.366000000000000103e+00,1.194766351889554699e+03
3.374000000000000110e+00,1.202949683066880425e+03
3.419999999999999929e+00,1.211133014244206151e+03
3.425800000000000178e+00,1.219316345421531878e+03
3.429600000000000204e+00,1.227499676598857832e+03
3.431500000000000217e+00,1.235683007776183558e+03
3.451999999999999957e+00,1.243812501248395165e+03
3.451999999999999957e+00,1.251995478230292520e+03
3.452999999999999847e+00,1.260178455212189874e+03
3.464999999999999858e+00,1.268361432194087229e+03
3.486000000000000210e+00,1.276597545390152845e+03
3.487000000000000099e+00,1.284833658586218235e+03
3.499600000000000044e+00,1.293122907996451886e+03
3.512000000000000011e+00,1.301412157406685537e+03
3.527299999999999880e+00,1.309754543031087451e+03
3.580000000000000071e+00,1.318096928655489364e+03
3.589999999999999858e+00,1.326439314279891278e+03
3.608999999999999986e+00,1.334781699904293191e+03
3.613350000000000062e+00,1.343124085528695105e+03
3.620800000000000018e+00,1.351466471153096791e+03
3.640500000000000291e+00,1.359808856777498704e+03
3.670500000000000096e+00,1.368202738609458720e+03
3.689999999999999947e+00,1.376596620441418509e+03
3.693999999999999950e+00,1.384990502273378297e+03
3.694999999999999840e+00,1.393384384105338313e+03
3.706999999999999851e+00,1.401829137948401012e+03
3.709999999999999964e+00,1.410223324403181778e+03
3.709999999999999964e+00,1.418667775447512213e+03
3.746666666666666590e+00,1.427112226491842648e+03
3.751999999999999780e+00,1.435606942125722526e+03
3.779999999999999805e+00,1.444101657759602631e+03
3.811999999999999833e+00,1.452596373393482509e+03
3.822999999999999954e+00,1.461091089027362386e+03
3.826000000000000068e+00,1.469585804661242491e+03
3.830000000000000071e+00,1.478080520295122597e+03
3.854999999999999982e+00,1.486624338331510671e+03
3.892999999999999794e+00,1.495168156367898746e+03
3.903000000000000025e+00,1.503761076806794790e+03
3.938000000000000167e+00,1.512353997245690834e+03
3.954000000000000181e+00,1.520946917684586651e+03
3.992999999999999883e+00,1.529539838123482696e+03
4.000000000000000000e+00,1.538181306135479872e+03
4.035999999999999588e+00,1.546871596000652062e+03
4.038000000000000256e+00,1.555561885865824024e+03
4.081999999999999851e+00,1.564300997584171228e+03
4.129999999999999893e+00,1.573138856327584790e+03
4.140000000000000568e+00,1.581976715070998125e+03
4.151600000000000179e+00,1.590914436625071630e+03
4.200000000000000178e+00,1.599852158179144908e+03
4.209999999999999964e+00,1.608789879733218413e+03
4.240000000000000213e+00,1.617777532692621890e+03
4.259999999999999787e+00,1.626765185652025366e+03
4.288000000000000256e+00,1.635752838611429070e+03
4.345900000000000318e+00,1.644891122626018159e+03
4.349999999999999645e+00,1.653978918883620736e+03
4.349999999999999645e+00,1.663116923960325948e+03
4.359999999999999432e+00,1.672254929037030934e+03
4.384999999999999787e+00,1.681443142932838782e+03
4.429999999999999716e+00,1.690681841520381795e+03
4.503000000000000114e+00,1.699971302188076152e+03
4.519999999999999574e+00,1.709260762855770508e+03
4.599999999999999645e+00,1.718500010222558330e+03
4.599999999999999645e+00,1.727789199467004437e+03
4.625999999999999446e+00,1.737078388711450771e+03
4.700000000000000178e+00,1.746468001623404461e+03
4.757500000000000284e+00,1.755959675545270557e+03
4.795999999999999375e+00,1.765502934651494797e+03
4.810000000000000497e+00,1.775046193757719038e+03
4.875000000000000000e+00,1.784693183941184770e+03
4.910000000000000142e+00,1.794445605711355256e+03
4.955999999999999517e+00,1.804359669831307656e+03
4.968849999999999767e+00,1.814273733951259828e+03
5.047666666666667190e+00,1.824187798071212001e+03
5.059999999999999609e+00,1.834101862191164173e+03
5.104499999999999815e+00,1.844124276738656818e+03
5.108166666666666522e+00,1.854146691286149462e+03
5.110999999999999766e+00,1.864169105833642107e+03
5.269999999999999574e+00,1.874468382661452551e+03
5.410000000000000142e+00,1.884940273067382577e+03
5.500000000000000000e+00,1.895711360342053467e+03
5.612666666666666693e+00,1.906669229476978671e+03
5.674850000000000172e+00,1.917754515694868132e+03
5.700000000000000178e+00,1.928839801912757594e+03
5.706999999999999851e+00,1.939989164929594381e+03
5.772000000000000242e+00,1.951138527946431168e+03
5.900000000000000355e+00,1.962482356597282433e+03
5.961000000000000298e+00,1.974026370459619329e+03
5.967999999999999972e+00,1.985570384321956226e+03
5.990000000000000213e+00,1.997181907037289193e+03
5.994900000000000340e+00,2.008793429752622387e+03
6.110000000000000320e+00,2.020540759751175528e+03
6.177999999999999936e+00,2.032356787585977600e+03
6.281500000000000306e+00,2.044241914998760876e+03
6.299999999999999822e+00,2.055990431751627511e+03
6.299999999999999822e+00,2.067806468715717529e+03
6.299999999999999822e+00,2.079690413938221809e+03
6.584999999999999964e+00,2.091996274375725989e+03
6.599999999999999645e+00,2.104374950555464238e+03
6.911999999999999922e+00,2.117128738134588275e+03
7.320000000000000284e+00,2.130278606073312403e+03
7.570000000000000284e+00,2.144293596902742138e+03
7.782000000000000028e+00,2.158880628174189496e+03
9.050000000000000711e+00,2.175879688238553172e+03


==> h_taufit.csv <==
k,tau
0.000000000000000000e+00,5.698381316730515705e-02
3.700000000000006395e+00,5.698381316730515705e-02


==> h_taufit_full.csv <==
k,tau
0.000000000000000000e+00,1.461282530191632678e-01
2.800000000000006040e+00,1.461282530191632678e-01


==> h_tauhigh.csv <==
k,tau
0.000000000000000000e+00,1.047307677377094848e+00
2.900000000000005684e+00,1.047307677377094848e+00


==> h_tauhigh_full.csv <==
k,tau
0.000000000000000000e+00,1.019963183320027555e+00
2.300000000000006040e+00,1.019963183320027555e+00


==> h_taulow.csv <==
k,tau
0.000000000000000000e+00,-9.842227486122779867e-01
4.200000000000006395e+00,-9.842227486122779867e-01


==> h_taulow_full.csv <==
k,tau
0.000000000000000000e+00,-8.161695771393790988e-01
3.300000000000006040e+00,-8.161695771393790988e-01


==> kcorr_boundary_baseline.csv <==
Z,boundary_baseline,boundary_mc_p16,boundary_mc_p50,boundary_mc_p84,boundary_sys_plus,boundary_sys_minus
1.0368,1.4275034633630026e+47,1.3510980006567152e+47,1.416914108099821e+47,1.5430462490166459e+47,1.3144984491762933e+47,1.5502233107922618e+47
1.08,6.967053862181831e+47,6.581083477174395e+47,7.111669176727673e+47,7.554831852830514e+47,6.415523136868824e+47,7.565998669631988e+47
1.089,8.678016034822344e+47,7.899898476081822e+47,8.621731478372092e+47,9.35980784329275e+47,7.991040941383838e+47,9.424049113630541e+47
1.093,9.502168996509678e+47,8.719528891494379e+47,9.632827140244324e+47,1.0125945878294291e+48,8.749951737627952e+47,1.0319052989737634e+48
1.111,1.370449027583436e+48,1.2880762954296251e+48,1.3763835749743394e+48,1.4947919418916367e+48,1.2619605960111711e+48,1.4882640100973165e+48
1.117,1.5287437645787925e+48,1.4335318802024709e+48,1.5013816497461148e+48,1.639803586650433e+48,1.4077242958084113e+48,1.6601670545129302e+48
1.1218,1.6620344588965787e+48,1.5763907576056953e+48,1.6493176005387187e+48,1.7939956445720446e+48,1.5304633402080582e+48,1.8049165046868193e+48
1.1275,1.8280627207966922e+48,1.7280713016115266e+48,1.855374295563735e+48,1.9837688190412758e+48,1.6833483582751824e+48,1.985217910920556e+48
1.216901552,5.5821092413370863e+48,5.1531536133635115e+48,5.488242700833341e+48,6.001731115328753e+48,5.140214457752488e+48,6.061992906779478e+48
1.248,7.419780261979547e+48,6.998063167368031e+48,7.502332932344268e+48,8.173227676175652e+48,6.832410497011034e+48,8.057645125412957e+48
1.2570000000000001,8.005028502647148e+48,7.518386655142951e+48,7.998579649414726e+48,8.719061822017273e+48,7.371328912612165e+48,8.693206081002992e+48
1.2575,8.038253491017925e+48,7.53795406540383e+48,7.959804398327318e+48,8.729555919534579e+48,7.401923721527301e+48,8.729287360520057e+48
1.2814999999999999,9.721868556677934e+48,8.976584818769484e+48,9.481365526072578e+48,1.0281997194472003e+49,8.952259289614921e+48,1.0557639717044948e+49
1.287,1.0132389255343231e+49,9.369679810304805e+48,1.0057371978686528e+49,1.0832277779493835e+49,9.330282065460949e+48,1.1003452125187485e+49
1.297,1.0902602958119985e+49,9.808225430524526e+48,1.0524253371016159e+49,1.1387481644507968e+49,1.0039523579628063e+49,1.1839879683494936e+49
1.313,1.2199306631458764e+49,1.1455955622167897e+49,1.195561673107163e+49,1.2762363487276108e+49,1.1233576702013784e+49,1.3248058586867974e+49
1.3463,1.5155206808722652e+49,1.4110872521704335e+49,1.5026926856094858e+49,1.6639872795238254e+49,1.3955479869785823e+49,1.6458072066186738e+49
1.3561,1.6092015158504683e+49,1.4878792620866267e+49,1.5756714435831403e+49,1.764409273680207e+49,1.4818127950556705e+49,1.7475416106918945e+49
1.3835,1.8874654626609885e+49,1.774294124448922e+49,1.8806899220580432e+49,2.0224445676492387e+49,1.7380486192983535e+49,2.0497273972555749e+49
1.4,2.066740145228807e+49,1.838867936457553e+49,1.9891341335037709e+49,2.1815599357750576e+49,1.90313143573986e+49,2.2444139945803784e+49
1.41,2.1797065922770187e+49,1.98014430686441e+49,2.1719294687341315e+49,2.3074133926155433e+49,2.0071551549566234e+49,2.367091959325172e+49
1.422,2.319586152278257e+49,2.1799283090554012e+49,2.350665007241358e+49,2.520849087542767e+49,2.1359614727079754e+49,2.5189967078477633e+49
1.4231666666666667,2.3334376028379882e+49,2.1676080969753783e+49,2.3129384480979023e+49,2.4260955811772616e+49,2.1487164051805827e+49,2.5340389421379656e+49
1.457,2.754660062717906e+49,2.562171116714906e+49,2.855482601972882e+49,3.094380969283852e+49,2.5365937620354253e+49,2.9914731222251744e+49
1.46,2.793839329999078e+49,2.582115717109895e+49,2.7238773683493573e+49,2.891863789758314e+49,2.5726714931252226e+49,3.034020559060072e+49
1.4791,3.0503054361718675e+49,2.7107181946211916e+49,2.9831869738127734e+49,3.340439246750515e+49,2.808835052431899e+49,3.3125345847147194e+49
1.483,3.1041688804877653e+49,2.831793100717189e+49,3.0583419771760526e+49,3.381211764843865e+49,2.858434521601478e+49,3.371028570278404e+49
1.54,3.9496302355812053e+49,3.631794001284137e+49,3.8546869019455627e+49,4.2218359351162405e+49,3.6369668815094585e+49,4.2891726831845424e+49
1.54,3.9496302355812053e+49,3.5474294390359477e+49,3.9580411944912024e+49,4.178826018119125e+49,3.6369668815094585e+49,4.2891726831845424e+49
1.542,3.981282387204486e+49,3.715271236437271e+49,3.923777811037723e+49,4.207768429822782e+49,3.666113363665009e+49,4.323545912071528e+49
1.544,4.01306967062093e+49,3.831007314635381e+49,4.045258193803734e+49,4.269568472832975e+49,3.6953842802174676e+49,4.3580658897834155e+49
1.5518999999999998,4.139951216313819e+49,3.862033604426993e+49,4.132478034890989e+49,4.5947279086988465e+49,3.8122215414381647e+49,4.495855208612165e+49
1.5550000000000002,4.190316797034242e+49,3.8847050603640856e+49,4.2052760789750483e+49,4.547320545720715e+49,3.858600047303844e+49,4.5505506256799794e+49
1.557,4.22298329005277e+49,3.8528360015370916e+49,4.174253868373654e+49,4.5385455256905946e+49,3.8886805728611853e+49,4.586025397026491e+49
1.558,4.239367304563286e+49,4.0173386044096303e+49,4.307185948575866e+49,4.5977383600839704e+49,3.903767584709561e+49,4.603817915132698e+49
1.58775,4.742290702442946e+49,4.416281511734038e+49,4.571931587150005e+49,4.888016241295746e+49,4.3668782135341254e+49,5.149976712603611e+49
1.5885,4.755357384642175e+49,4.4849665440515946e+49,4.708479201652004e+49,5.150013822079313e+49,4.378910502020699e+49,5.164166713440623e+49
1.596,4.887074660667598e+49,4.3981656403425096e+49,4.892797297055079e+49,5.228029261914516e+49,4.500200684152548e+49,5.307207481445222e+49
1.599,4.940296489664687e+49,4.649891818009574e+49,4.978701229371398e+49,5.470589216489319e+49,4.549209329997921e+49,5.365004693201133e+49
1.617,5.266050289057312e+49,4.935583117888543e+49,5.29423426783468e+49,5.770263450606303e+49,4.849175582343188e+49,5.718762947634999e+49
1.645,5.794680267019125e+49,5.347556356084811e+49,5.856045908155659e+49,6.352615114216308e+49,5.335957789219137e+49,6.292838272600856e+49
1.659414458,6.077222560686475e+49,5.564769373339222e+49,6.097907128361317e+49,6.437763391699911e+49,5.596133274872583e+49,6.599670207632357e+49
1.6595,6.078920404794039e+49,5.514029716904871e+49,6.152801578209505e+49,6.768378351074189e+49,5.59769671307334e+49,6.601514012275348e+49
1.6666666666666665,6.222049468188676e+49,5.818243718395238e+49,6.179262267116557e+49,6.581136326824106e+49,5.729495294788209e+49,6.756947618021921e+49
1.689,6.679291008429585e+49,6.231109720719476e+49,6.82421302927319e+49,7.233649881796953e+49,6.150540364710265e+49,7.253497372566206e+49
1.7135,7.200410483658549e+49,6.795097838554711e+49,7.136765644238648e+49,7.769053271935262e+49,6.630406620453174e+49,7.819416530691807e+49
1.714262645,7.21695965806442e+49,6.890828165130672e+49,7.35400251224319e+49,7.941272865152767e+49,6.645645717695304e+49,7.837388407185829e+49
1.714974,7.232413675646594e+49,6.471803437691987e+49,6.943125026939257e+49,7.530057225526502e+49,6.659876353673903e+49,7.854170978238118e+49
1.7149999999999999,7.232978845272754e+49,6.790917682563136e+49,7.43876996605228e+49,8.042032083362782e+49,6.660396782952133e+49,7.854784734457636e+49
1.718,7.298345004711595e+49,6.882179710681938e+49,7.302029792072022e+49,7.728281205175189e+49,6.720588381372878e+49,7.925770302408787e+49
1.720620284,7.355687894691593e+49,6.950980470620762e+49,7.521617948247667e+49,7.856181107752716e+49,6.773391853927974e+49,7.98804285518128e+49
1.7235789110000002,7.420715609254582e+49,6.854428149193042e+49,7.210923372687113e+49,7.776896374096315e+49,6.833271799679665e+49,8.058660882773032e+49
1.725,7.452055486737274e+49,6.899993012765608e+49,7.542768957909917e+49,8.16569362674501e+49,6.862130728155622e+49,8.092694991885864e+49
1.726,7.47415003751543e+49,7.112495679623029e+49,7.440918704780891e+49,7.872238308702417e+49,6.882476214859178e+49,8.116688970560416e+49
1.736,7.696963687395922e+49,7.21349150528654e+49,7.917587596762404e+49,8.525029262737826e+49,7.087651336839767e+49,8.358657500145419e+49
1.758,8.199101502707784e+49,7.734473828469185e+49,8.144342160686139e+49,9.211960937498905e+49,7.550038571925842e+49,8.903963179959942e+49
1.779716483,8.710859154039051e+49,8.073000220560357e+49,8.748557513528705e+49,9.40972517446178e+49,8.02128411093438e+49,9.459715695404654e+49
1.790974936,8.982451750161304e+49,8.226921306692203e+49,9.217036146525283e+49,9.929503733225065e+49,8.271376706555412e+49,9.754656607530652e+49
1.7930000000000001,9.03175799107726e+49,8.099481573802611e+49,8.931420924854904e+49,9.554475548475886e+49,8.3167797328052e+49,9.808201615299237e+49
1.8,9.20326116973479e+49,8.95321795409572e+49,9.366198081069674e+49,1.0010195247110233e+50,8.474706258491535e+49,9.994448606815129e+49
1.8039333333333332,9.300355783069544e+49,8.731343544433541e+49,9.306494900372156e+49,9.892359730111423e+49,8.564114601047304e+49,1.0099890265491946e+50
1.818,9.6518640914061e+49,8.93225307715522e+49,9.743779957824058e+49,1.0513535215715262e+50,8.887796566128103e+49,1.0481617096638634e+50
1.8239999999999998,9.80382595266014e+49,9.111868177354283e+49,9.884047285337772e+49,1.0743527514956474e+50,9.027728717663336e+49,1.0646642839632218e+50
1.83,9.957000191283751e+49,9.151224305185374e+49,9.900329544049526e+49,1.052866372196557e+50,9.16877727151423e+49,1.0812985185848156e+50
1.8304,9.967254892651043e+49,9.276764396142175e+49,1.022078709351492e+50,1.092249702506768e+50,9.178220183135836e+49,1.0824121465032612e+50
1.838,1.0163116914984518e+50,9.416079608389617e+49,1.004862599056436e+50,1.0887846015286653e+50,9.35857724090671e+49,1.1036821385217014e+50
1.8399999999999999,1.0214982375420418e+50,9.304540127134834e+49,9.988289231194167e+49,1.1302187196400323e+50,9.406336891974869e+49,1.1093145623901022e+50
1.845,1.0345234144511492e+50,9.416840840840494e+49,1.0662028794414632e+50,1.1331997962338433e+50,9.52627758064355e+49,1.1234594898035335e+50
1.85845389,1.0699880934083635e+50,9.965727039007455e+49,1.039843476933866e+50,1.125922200060817e+50,9.85284957634272e+49,1.1619730019877464e+50
1.862,1.079436807821529e+50,9.87817758004992e+49,1.0888588540878656e+50,1.15277394313729e+50,9.939856863971679e+49,1.1722340050019183e+50
1.885113804,1.1420558329345295e+50,1.0254192112579948e+50,1.1238924078937711e+50,1.2423437566120097e+50,1.051647621035178e+50,1.240236272541478e+50
1.8860000000000001,1.1444922406311213e+50,1.0844093425288098e+50,1.150226167878087e+50,1.2958440297416504e+50,1.053891156144498e+50,1.242882133726958e+50
1.889,1.1527595701507517e+50,1.061025268449175e+50,1.1470872373654993e+50,1.2315227175213976e+50,1.0615040216199916e+50,1.2518601903609774e+50
1.903,1.191737478811205e+50,1.0748623135866277e+50,1.1983665871368176e+50,1.2662786493236846e+50,1.0973963341791467e+50,1.29418895814485e+50
1.904,1.194546615585402e+50,1.1310398421325383e+50,1.192840565710689e+50,1.2922278905910739e+50,1.0999830921296364e+50,1.297239591241252e+50
1.909206218,1.2092253902301905e+50,1.0953841740775983e+50,1.1975964006168468e+50,1.2898906931231522e+50,1.1134998554872017e+50,1.3131802731465758e+50
1.915,1.225666827061094e+50,1.0769490842739505e+50,1.2634311753851677e+50,1.348873093914948e+50,1.1286397439506154e+50,1.3310351500644496e+50
1.92,1.2399454135827681e+50,1.1694051781517122e+50,1.2391236414827762e+50,1.3440243790437659e+50,1.14178799915341e+50,1.3465412404096992e+50
1.922275958,1.246472417297745e+50,1.1946696727334704e+50,1.2912853409673826e+50,1.3610958335891568e+50,1.1477983076964748e+50,1.3536293586302656e+50
1.9364,1.2873617841124683e+50,1.2407536745113876e+50,1.2883274115372395e+50,1.3940584225843753e+50,1.1854507622405284e+50,1.3980339091105756e+50
1.937,1.2891134412351062e+50,1.1650642427121078e+50,1.3030962326201302e+50,1.402768517088965e+50,1.1870637534733284e+50,1.399936152974581e+50
1.9586000000000001,1.3529664235108434e+50,1.2025813540722614e+50,1.306693844112775e+50,1.3821327552734758e+50,1.2458619619056912e+50,1.4692784587047922e+50
1.97,1.3872877902596819e+50,1.2896232722262895e+50,1.418319743513226e+50,1.5153526213278545e+50,1.2774663569371915e+50,1.5065503702327364e+50
1.9706666666666668,1.3893081444051843e+50,1.2811479439062166e+50,1.3714271330877035e+50,1.5535181286817928e+50,1.279326774413723e+50,1.5087444105085021e+50
1.999,1.476523936056493e+50,1.3946922839907535e+50,1.4958722944631817e+50,1.5914058588190424e+50,1.3596383293848332e+50,1.6034579833698512e+50
2.0,1.4796502725597554e+50,1.3738151031358253e+50,1.5220071561632746e+50,1.5940625283144988e+50,1.3625171766805589e+50,1.6068530852726658e+50
2.0229999999999997,1.5524587924610375e+50,1.4805168188732514e+50,1.5689188911162642e+50,1.742888597991748e+50,1.4295619782893652e+50,1.6859208197279958e+50
2.033845183,1.5873891378767445e+50,1.4627623772574691e+50,1.5889376964956104e+50,1.7444977381466697e+50,1.4617271435982939e+50,1.723854062698829e+50
2.0460000000000003,1.6269923918342379e+50,1.4985247075384858e+50,1.6227234915561936e+50,1.7570736945958872e+50,1.4981952974385778e+50,1.766861935564858e+50
2.0565409370000003,1.6617255868896354e+50,1.524359074425924e+50,1.613699435232166e+50,1.7539757671434974e+50,1.5301789193400596e+50,1.8045810795214846e+50
2.059,1.6698801923849542e+50,1.5932078387641469e+50,1.7029321949276072e+50,1.7937311052435489e+50,1.5376879843282369e+50,1.8134367214541327e+50
2.06,1.6732019359250836e+50,1.5503933087361153e+50,1.6541132606517621e+50,1.7942791241198152e+50,1.5407467697141403e+50,1.8170440291774016e+50
2.06315,1.6836865826693575e+50,1.5643128308797473e+50,1.668151785891019e+50,1.7924857369729605e+50,1.5504014236181252e+50,1.8284300217200075e+50
2.0700000000000003,1.7065972955713242e+50,1.5815269175124919e+50,1.6536413672561014e+50,1.8648931396757957e+50,1.571498462856271e+50,1.8533103264751533e+50
2.0788583970000003,1.7364500729964198e+50,1.6011176885237565e+50,1.7367694215892305e+50,1.8472095847587556e+50,1.5989880141155343e+50,1.8857294922733578e+50
2.0915,1.7794903144263374e+50,1.6112045155332576e+50,1.7647956913284716e+50,1.8974267757206676e+50,1.6386210742543264e+50,1.932469824103865e+50
2.1,1.8087188767321196e+50,1.678873711008966e+50,1.8068835871516624e+50,1.9217797509710264e+50,1.6655358249422786e+50,1.9642111121569406e+50
2.1,1.8087188767321196e+50,1.6193513795161843e+50,1.8267780468327604e+50,1.9980891780151934e+50,1.6655358249422786e+50,1.9642111121569406e+50
2.1,1.8087188767321196e+50,1.6294413501506748e+50,1.7923373595628473e+50,1.9836526342781283e+50,1.6655358249422786e+50,1.9642111121569406e+50
2.1136999999999997,1.8563164109378395e+50,1.7285760722292523e+50,1.8444891661607636e+50,2.069867292417172e+50,1.7093654103014869e+50,2.0159005188418865e+50
2.116941309,1.8676655441606375e+50,1.6563947115976375e+50,1.8800914565852763e+50,2.0578007945374438e+50,1.7198161156088614e+50,2.0282253161757016e+50
2.1174999999999997,1.8696251430063108e+50,1.7365076937305792e+50,1.8936821711352417e+50,2.035167513672355e+50,1.7216205873385318e+50,2.0303533781302467e+50
2.1256243120000002,1.898233761637459e+50,1.7842631280865928e+50,1.876027856476866e+50,2.023972019064254e+50,1.7479644707608008e+50,2.0614214270911157e+50
2.145,1.967312313587146e+50,1.8046883520592763e+50,1.935214673554324e+50,2.1386988361058437e+50,1.8115745787147852e+50,2.1364385351098212e+50
2.1550000000000002,2.0034317164787744e+50,1.7712826900312986e+50,2.0233384714355876e+50,2.1639990495211564e+50,1.8448346725112416e+50,2.17566305664099e+50
2.15878236,2.0171760855038293e+50,1.8556977305050594e+50,2.0076630847753204e+50,2.201616221928416e+50,1.8574910003115104e+50,2.190589003793913e+50
2.159,2.0179683272392703e+50,1.8644973027665828e+50,2.0071814947634678e+50,2.1300177890815684e+50,1.8582205260600202e+50,2.1914493530943418e+50
2.167,2.047193613837937e+50,1.8197538363473319e+50,2.0326128520025434e+50,2.126990134840819e+50,1.8851322603546437e+50,2.223187083833785e+50
2.1715,2.0637218286424284e+50,1.8763992745107774e+50,2.0551308055917368e+50,2.2482569012200742e+50,1.9003520572138212e+50,2.241136198868043e+50
2.1932086660000003,2.144354200354896e+50,2.020358509778764e+50,2.1391602603014642e+50,2.2740020887937565e+50,1.9746013534780447e+50,2.328700387285951e+50
2.2076000000000002,2.198625157177572e+50,1.9523687472993778e+50,2.2169855054147052e+50,2.410671925109303e+50,2.024576075368145e+50,2.387636918457167e+50
2.21,2.207738975818206e+50,2.0181580319347936e+50,2.202688672721444e+50,2.2993599789123423e+50,2.0329684196087424e+50,2.397534235325148e+50
2.215681273,2.229385073485186e+50,2.093207970640051e+50,2.209534451498101e+50,2.3375903207550883e+50,2.0529009539557557e+50,2.421041208199304e+50
2.2178758380000003,2.2377735824890483e+50,1.9938378633985433e+50,2.1480982901699673e+50,2.3922586175124408e+50,2.060625406021533e+50,2.430150861894954e+50
2.222811379,2.256694210143827e+50,2.1642705352998e+50,2.278259521387365e+50,2.496124885308789e+50,2.0780482258941064e+50,2.4506980611123613e+50
2.2301826399999998,2.2850939263146216e+50,2.133041095242045e+50,2.240985321395841e+50,2.52221141134322e+50,2.1041997441367373e+50,2.481539248652552e+50
2.232,2.2921218271924094e+50,2.08111249892087e+50,2.305048987024536e+50,2.5601762130974853e+50,2.110671297475777e+50,2.4891713252438185e+50
2.237966297,2.3152664002339368e+50,2.006204923600273e+50,2.3735223049141297e+50,2.5316579246380036e+50,2.1319836838557452e+50,2.514305594664632e+50
2.238,2.31539745638529e+50,2.2490481105662057e+50,2.3518159782437618e+50,2.4807344059378697e+50,2.132104365249612e+50,2.514447917472292e+50
2.24,2.323180905773345e+50,2.107069676087423e+50,2.332252958800748e+50,2.5616914565816965e+50,2.1392716558463976e+50,2.522900495689727e+50
2.25,2.362284689056846e+50,2.22229807763801e+50,2.334927651876084e+50,2.5212320362227513e+50,2.1752798784548338e+50,2.565365959306495e+50
2.2525,2.3721091572248964e+50,2.21161196994466e+50,2.366586085007628e+50,2.619182582192154e+50,2.1843266152945883e+50,2.576035018934811e+50
2.266,2.4254959914373663e+50,2.192280431371644e+50,2.3971688995898924e+50,2.6355042774852092e+50,2.233487204098623e+50,2.6340114211010086e+50
2.280421039,2.4831475950998177e+50,2.3196188297428607e+50,2.5155900998334256e+50,2.693158907323885e+50,2.2865749517306215e+50,2.696619227103481e+50
2.2845,2.4995705912290902e+50,2.2303374117015894e+50,2.4510781104993694e+50,2.7391652775621783e+50,2.3016978593079513e+50,2.7144540780065186e+50
2.2880000000000003,2.5137033666775804e+50,2.3730536688953146e+50,2.45602710654264e+50,2.5844650315044955e+50,2.3147118462343516e+50,2.7298018221687833e+50
2.294,2.5380186282410685e+50,2.3473854479378518e+50,2.531275603913688e+50,2.656823421995487e+50,2.3371022462836946e+50,2.7562074220507818e+50
2.2969999999999997,2.5502177346980863e+50,2.2888884162337927e+50,2.551383515528885e+50,2.7781274507071756e+50,2.3483356386576148e+50,2.76945526325458e+50
2.299962356,2.5622908732241336e+50,2.3956948570958647e+50,2.620091589924362e+50,2.7893968568603926e+50,2.3594530350608375e+50,2.78256630729605e+50
2.3033,2.5759257512870956e+50,2.391384708318819e+50,2.6900404465782973e+50,2.816326928123794e+50,2.3720085394981073e+50,2.797373350750234e+50
2.3194999999999997,2.6425901892851633e+50,2.44735911245725e+50,2.581067418830217e+50,2.858289053916366e+50,2.433395641254921e+50,2.869768807880687e+50
2.32010331,2.6450883572805237e+50,2.4538775524058644e+50,2.6317307992111544e+50,2.815563306935539e+50,2.435696047551622e+50,2.8724817387842378e+50
2.3263792739999998,2.6711415447340482e+50,2.4289496002102355e+50,2.671484197433509e+50,2.9794049408222543e+50,2.4596867946024746e+50,2.900774670848826e+50
2.3289999999999997,2.6820564139220526e+50,2.499213206773803e+50,2.685176651200303e+50,2.9577652536196717e+50,2.4697376133842323e+50,2.91262787126743e+50
2.338654313,2.7224453339403363e+50,2.504304907838965e+50,2.7672296275770537e+50,2.9920035404847466e+50,2.50692923784647e+50,2.95648895246058e+50
2.348,2.761812923981846e+50,2.510759739659144e+50,2.7369732031907583e+50,2.9589201737965173e+50,2.543180383560302e+50,2.9992409018171764e+50
2.361569952,2.819445992270936e+50,2.5370691140628317e+50,2.771596157553345e+50,2.919684510808862e+50,2.5962510631289547e+50,3.061828578994328e+50
2.3662763360000003,2.839564585923505e+50,2.7110813466585574e+50,2.8374392427371974e+50,2.9962987214581276e+50,2.6147770147883696e+50,3.0836767311431815e+50
2.37,2.855529684350362e+50,2.591598355457643e+50,2.8626741289476134e+50,3.1338176625879047e+50,2.6294782730771655e+50,3.1010143197204453e+50
2.3749642460000002,2.876878771654675e+50,2.6385890922880334e+50,2.8349693219820348e+50,2.975479174865616e+50,2.6491373092007878e+50,3.124198748797287e+50
2.3805,2.9007732108417504e+50,2.6999071989098033e+50,2.9515971214175594e+50,3.08511373663587e+50,2.67114020030506e+50,3.1501473489771046e+50
2.3899999999999997,2.94199363789453e+50,2.8321837864065062e+50,3.0441422009222245e+50,3.1317804149420612e+50,2.709097507468163e+50,3.194911420335285e+50
2.390729351,2.9451694903497046e+50,2.737596723351268e+50,2.975378448279006e+50,3.1004215761384305e+50,2.7120219508998484e+50,3.1983602949853334e+50
2.392320567,2.9521037479764867e+50,2.7772095600763556e+50,2.915294667885658e+50,3.1448846040745415e+50,2.7184072740395342e+50,3.2058906779875234e+50
2.394,2.9594306789421644e+50,2.7453488422649833e+50,2.9387360571319365e+50,3.223458725572399e+50,2.7251541854403066e+50,3.2138474917333906e+50
2.396836596,2.971825215362969e+50,2.829397867190829e+50,3.013622655081456e+50,3.2614863500565283e+50,2.7365675370163673e+50,3.227307563655548e+50
2.3979999999999997,2.9769156943509075e+50,2.792055017368989e+50,3.057164281474113e+50,3.3676127956969984e+50,2.7412550399940806e+50,3.232835661760199e+50
2.4071254900000003,3.016984846953006e+50,2.7743840354947464e+50,3.0084444935584797e+50,3.1704184923267657e+50,2.778152210688981e+50,3.276349485720478e+50
2.408,3.0208378141435562e+50,2.7856276551783723e+50,3.0428743095809784e+50,3.1978105130776476e+50,2.781700166632131e+50,3.2805336854144226e+50
2.409,3.0252464731593133e+50,2.8884635513146554e+50,3.0700942980447113e+50,3.3029718961679506e+50,2.7857598243407763e+50,3.285321348737817e+50
2.41158355,3.0366502917177524e+50,2.8115651629708415e+50,2.9675962200519673e+50,3.1863878931830033e+50,2.796260885945517e+50,3.297705532605007e+50
2.411882117,3.037969454578537e+50,2.7788983466604663e+50,3.0031531985811294e+50,3.248870422150407e+50,2.7974756203256546e+50,3.2991381014708657e+50
2.412787079,3.041969486835047e+50,2.866068964944307e+50,3.1076068999108794e+50,3.2995211469779214e+50,2.801158999268533e+50,3.303482009144024e+50
2.413786499,3.0463898742391854e+50,2.78670620789517e+50,2.985145407307813e+50,3.2210393719610834e+50,2.805229456914786e+50,3.308282409123779e+50
2.416,3.0561906941363798e+50,2.8201501062785872e+50,3.0788233997250103e+50,3.273667201666176e+50,2.814254417544421e+50,3.3189257874828856e+50
2.416,3.0561906941363798e+50,2.853182583721927e+50,3.066541688804848e+50,3.3400641306412073e+50,2.814254417544421e+50,3.3189257874828856e+50
2.4232292209999997,3.088301598866924e+50,2.8734001421355935e+50,3.0558502124851243e+50,3.3107038382563926e+50,2.843823336677204e+50,3.353797207638075e+50
2.44,3.163393066360068e+50,2.9150289447613733e+50,3.1244046275212703e+50,3.3183841154572154e+50,2.9129703616053032e+50,3.4353441504911796e+50
2.4450000000000003,3.185942182437847e+50,2.9005318688466565e+50,3.1215223955726993e+50,3.446874726834099e+50,2.93373442899657e+50,3.459831772608173e+50
2.448,3.1995071930539854e+50,2.9090820489805616e+50,3.152249841871289e+50,3.5195672860878627e+50,2.9462255968820522e+50,3.4745629422396227e+50
2.4485,3.2017706178866433e+50,2.9020638684859993e+50,3.1804071162835894e+50,3.456690508654161e+50,2.9483098429162763e+50,3.4770209495424883e+50
2.452,3.217635297707735e+50,2.9299171908729817e+50,3.111794649518622e+50,3.3931643681797703e+50,2.962918632006268e+50,3.494249486711128e+50
2.456637749,3.238712906415666e+50,2.924121034387205e+50,3.151354887211849e+50,3.4378691220260403e+50,2.9823276805094837e+50,3.5171390986759323e+50
2.46,3.2540333575794917e+50,2.982161182586065e+50,3.1960613380899865e+50,3.497748525296581e+50,2.9964353235467107e+50,3.5337766208505303e+50
2.465,3.27687805623558e+50,2.9936814882263348e+50,3.2702105189116713e+50,3.492697324314009e+50,3.0174715744042617e+50,3.5585852362364858e+50
2.465507632,3.279201517130499e+50,3.016328492278256e+50,3.2628876561874224e+50,3.6900136108338383e+50,3.0196111038845604e+50,3.5611084407914737e+50
2.4699999999999998,3.299796424199412e+50,3.065880548399247e+50,3.3153555169517507e+50,3.566709971335223e+50,3.038575662708984e+50,3.5834738541450877e+50
2.472577286,3.311638605888066e+50,3.0933531161967085e+50,3.341366747923796e+50,3.5323791076919837e+50,3.049480385439342e+50,3.5963340864146054e+50
2.48,3.3458538065988422e+50,3.048279147572533e+50,3.3235769298177686e+50,3.5323617964761886e+50,3.0809870188219424e+50,3.6334907050054442e+50
2.4813339919999997,3.3520200352006785e+50,3.1569392105850758e+50,3.3699085808715664e+50,3.5823974407017476e+50,3.0866651121803187e+50,3.6401870329398936e+50
2.4895,3.389880272165828e+50,3.1126553252126265e+50,3.3724451082378093e+50,3.5742768109863867e+50,3.12152823094214e+50,3.681302044848322e+50
2.494184535,3.4116874706477225e+50,3.105928967351458e+50,3.3545915572167247e+50,3.717139588746867e+50,3.1416091129301934e+50,3.7049839680781713e+50
2.4945,3.4131583147871515e+50,3.2365402825748413e+50,3.4186934676653444e+50,3.762626674449016e+50,3.142963521090931e+50,3.706581257983244e+50
2.4956843319999997,3.418682817878672e+50,3.125508461681501e+50,3.511040997578963e+50,3.775458946556572e+50,3.1480506896566486e+50,3.71258069244545e+50
2.497,3.4248247681850365e+50,3.171515054131741e+50,3.378568830622791e+50,3.5410375001037476e+50,3.1537064266547314e+50,3.7192506549240157e+50
2.5040381739999997,3.4577670789302076e+50,3.3207097464382647e+50,3.527309141324689e+50,3.6880059805699212e+50,3.1840409354655166e+50,3.755024955539874e+50
2.505,3.4622801587628707e+50,3.306397380701301e+50,3.532980948552707e+50,3.816063135686802e+50,3.188196747758306e+50,3.759926016545763e+50
2.507920481,3.4760001787983707e+50,3.1735585814631585e+50,3.447651591723683e+50,3.711169937536084e+50,3.2008306541005334e+50,3.774825521471281e+50
2.51,3.4857846344037665e+50,3.261629989377104e+50,3.5719551985239586e+50,3.796422951427988e+50,3.2098405458797284e+50,3.7854511287305175e+50
2.5168999999999997,3.5183404410773735e+50,3.2450401717349927e+50,3.4630154250899724e+50,3.655712723088639e+50,3.2398191473209617e+50,3.820805698230597e+50
2.532,3.590068685875998e+50,3.3508218716525673e+50,3.6513447530170456e+50,3.921672008832419e+50,3.3058691913102094e+50,3.898700288319424e+50
2.540889227,3.6326036411177066e+50,3.3671659479126403e+50,3.6277864464025854e+50,3.839860715821635e+50,3.345036965074686e+50,3.944891895437392e+50
2.554701436,3.6991483324579197e+50,3.3588962095449543e+50,3.5826980612167424e+50,3.8532141177022375e+50,3.4063137996412033e+50,4.017157311510041e+50
2.56015161,3.7255576812027385e+50,3.486569719308538e+50,3.6870075376921557e+50,4.125495223840603e+50,3.430632513297446e+50,4.045837023397121e+50
2.561839095,3.7337518953495246e+50,3.4578085343708227e+50,3.6454725915597627e+50,4.023056407590385e+50,3.438178051409692e+50,4.054735679064159e+50
2.567,3.758863433427083e+50,3.5694639622340076e+50,3.771171239628161e+50,4.150290272111128e+50,3.461301692582245e+50,4.082006009887713e+50
2.571801694,3.782295888396396e+50,3.430106750868059e+50,3.7193383561132438e+50,4.068514296312165e+50,3.4828791713821846e+50,4.107452909916202e+50
2.572,3.783265053011647e+50,3.519489234245308e+50,3.744694055700476e+50,4.256712975197762e+50,3.4837716143194103e+50,4.108505391831039e+50
2.587205668,3.8579141933700004e+50,3.592647358032311e+50,3.930910412658386e+50,4.124892086265195e+50,3.5525113279185824e+50,4.189571981499056e+50
2.58974212,3.870430798126174e+50,3.511718717034595e+50,3.929062277493043e+50,4.309896113171484e+50,3.5640370845722174e+50,4.20316461574688e+50
2.591280019,3.878028807075822e+50,3.523248856552625e+50,3.796435063498146e+50,4.209293008353031e+50,3.57103361469454e+50,4.211415811552459e+50
2.6,3.921237666244263e+50,3.6169378005948275e+50,3.840310349288843e+50,4.288953531746164e+50,3.610821944338087e+50,4.258339256878367e+50
2.602615058,3.934237952798392e+50,3.746950996275018e+50,3.896467725790361e+50,4.175903472953466e+50,3.6227930932374333e+50,4.272457154158778e+50
2.608,3.961069561300378e+50,3.5851296702959744e+50,3.898244308282987e+50,4.309256208434578e+50,3.647500639432574e+50,4.301595426697772e+50
2.6115,3.978553290379729e+50,3.872804600032694e+50,4.0188879786904366e+50,4.249001593264455e+50,3.6636003094862517e+50,4.320582199811819e+50
2.612139538,3.981751770716052e+50,3.758019698318519e+50,3.979902530055062e+50,4.356236535148732e+50,3.666545589515144e+50,4.324055647620342e+50
2.620378549,4.0230608902543576e+50,3.8157670865099736e+50,4.0360836456914624e+50,4.393385336160354e+50,3.7045845680280333e+50,4.368916036193915e+50
2.62503784,4.046507101173301e+50,3.881150997868046e+50,4.150551351149009e+50,4.328354497640589e+50,3.7261747138196273e+50,4.394377874745725e+50
2.625175464,4.047200580081709e+50,3.836635922481454e+50,4.183123643229969e+50,4.4431245108703034e+50,3.7268132950721665e+50,4.395130970760515e+50
2.6421511449999997,4.133150927923654e+50,3.977478379530645e+50,4.141562035455003e+50,4.434618774971891e+50,3.805959582169944e+50,4.488470311935482e+50
2.645112816,4.148229687019715e+50,3.8082272262932436e+50,4.07055841238879e+50,4.434317111673599e+50,3.819844666133649e+50,4.504845364219743e+50
2.6639999999999997,4.244970942704734e+50,3.8659831839468275e+50,4.270529158674631e+50,4.579081462929892e+50,3.908927623781778e+50,4.609903287739537e+50
2.675780819,4.305820187947544e+50,3.975277836309188e+50,4.291163592526532e+50,4.626411451238337e+50,3.9649598790848836e+50,4.675983630688262e+50
2.691,4.385003668985435e+50,4.048926364901926e+50,4.2983854497498465e+50,4.726426144285235e+50,4.037874982757888e+50,4.761974369964949e+50
2.694581437,4.403731372482104e+50,4.013086571792904e+50,4.2665584412683665e+50,4.640974272753958e+50,4.05512015086768e+50,4.7823120596891795e+50
2.71,4.484764195875792e+50,4.117494223362189e+50,4.457857519451045e+50,4.834113380435933e+50,4.129738197980812e+50,4.870311125882874e+50
2.710766848,4.488811633609483e+50,4.034024714499771e+50,4.531681665580493e+50,4.907929332031784e+50,4.133465229655776e+50,4.874706514394903e+50
2.717125235,4.522434129603999e+50,4.201539545697685e+50,4.5194761967245135e+50,4.969844996709518e+50,4.164426078421848e+50,4.911219474535066e+50
2.722,4.548287232092028e+50,4.265964341385323e+50,4.557714267808221e+50,4.878859315784777e+50,4.188232579771308e+50,4.939295120697651e+50
2.7270000000000003,4.574872810692304e+50,4.335626376301481e+50,4.647852006880154e+50,5.185991839707126e+50,4.212713572453588e+50,4.968166212596759e+50
2.7286666666666664,4.58375002559299e+50,4.306899715444349e+50,4.654827286907829e+50,4.856683544111248e+50,4.220888043142762e+50,4.977806585336405e+50
2.7359999999999998,4.622900878449882e+50,4.295341255749808e+50,4.775306801323543e+50,5.1497616134739765e+50,4.25693960917054e+50,5.020323165011223e+50
2.748378957,4.6893253297966275e+50,4.380676299680735e+50,4.770462569725656e+50,5.208026892954507e+50,4.318105722264923e+50,5.092458004279298e+50
2.7493,4.694284422139952e+50,4.251221326055319e+50,4.61997126072323e+50,5.13591979495878e+50,4.322672239518243e+50,5.097843420671132e+50
2.7518397649999997,4.7079711362262365e+50,4.439388273455109e+50,4.771897866190196e+50,5.015112631609239e+50,4.335275476499789e+50,5.112706756396232e+50
2.757861357,4.740492084169281e+50,4.325664994863951e+50,4.849712028306155e+50,5.302633679330851e+50,4.365221978721341e+50,5.1480234704247905e+50
2.763820014,4.772771028708061e+50,4.581005392574251e+50,4.880662142279322e+50,5.08330761575693e+50,4.394945635179108e+50,5.183077376461488e+50
2.767681686,4.793742225562286e+50,4.5115410536822234e+50,4.9165244546059646e+50,5.174414791746881e+50,4.414256695677208e+50,5.205851428541225e+50
2.77,4.806351664360844e+50,4.43239497429455e+50,4.6892594005257895e+50,5.20891861083748e+50,4.425867937380706e+50,5.2195448776033255e+50
2.7708690330000003,4.811082170790297e+50,4.333732298967415e+50,4.7807462624181684e+50,5.109658390810416e+50,4.430223964196e+50,5.224682056970662e+50
2.7720000000000002,4.817241584345492e+50,4.358898570699614e+50,4.64626306382764e+50,5.169776218369779e+50,4.43589578200516e+50,5.231370983981444e+50
2.784781795,4.8870959224600674e+50,4.313004618371008e+50,4.718202612062493e+50,5.420499877609314e+50,4.500220262804331e+50,5.307230571074888e+50
2.791737305,4.925295897392826e+50,4.674432555683817e+50,4.9584103534217e+50,5.330197134405325e+50,4.5353962249623406e+50,5.34871452759919e+50
2.7973556530000003,4.956248210363817e+50,4.615879760882233e+50,5.001862880414073e+50,5.420446737991364e+50,4.5638982695759026e+50,5.38232775399202e+50
2.798,4.959803496755481e+50,4.643778580593465e+50,4.921294907959852e+50,5.236486337300892e+50,4.567172109932977e+50,5.386188681816262e+50
2.8,4.970845994171114e+50,4.434389697259107e+50,4.928172124779979e+50,5.171495864117324e+50,4.5773404535485405e+50,5.398180482426503e+50
2.8240523470000003,5.1044940311952756e+50,4.767574463918339e+50,5.0464685208012235e+50,5.530702570531044e+50,4.7004085524446634e+50,5.543317995402047e+50
2.832574909,5.1522251861972035e+50,4.646935458649968e+50,5.0950039911132924e+50,5.404334191140726e+50,4.744361180818409e+50,5.59515251001731e+50
2.833,5.1546110614172384e+50,4.793317827244602e+50,5.086637443893353e+50,5.636230663681978e+50,4.74655818373795e+50,5.5977434945421576e+50
2.838964412,5.18813834964809e+50,4.613645418800797e+50,5.1211000953724045e+50,5.503941736210684e+50,4.777431361643043e+50,5.63415306208231e+50
2.841826972,5.204263422785283e+50,4.861195668315231e+50,5.154431104262282e+50,5.654569711648464e+50,4.792279930613767e+50,5.651664378101548e+50
2.846425826,5.230215309119358e+50,4.7999947180327134e+50,5.239812625566399e+50,5.709031824029432e+50,4.8161773958142886e+50,5.679847300375751e+50
2.857077334,5.290540985481052e+50,5.013853342165389e+50,5.40598031878253e+50,5.930860328068098e+50,4.871727529357322e+50,5.7453590641895434e+50
2.8596666666666666,5.305251812915384e+50,5.0619930099145955e+50,5.484508623291917e+50,5.93725060289692e+50,4.8852738081193876e+50,5.7613345544037794e+50
2.8673475699999997,5.348994990593243e+50,4.99406120259235e+50,5.363758806259667e+50,5.701217964311391e+50,4.925554158181815e+50,5.8088382526186965e+50
2.8680000000000003,5.352717881770961e+50,5.060986217093303e+50,5.4111711811668724e+50,5.691911927584369e+50,4.928982335279217e+50,5.812881193904208e+50
2.869717139,5.362521640492324e+50,5.014369715048212e+50,5.434643836055101e+50,5.77570559910647e+50,4.938010002087792e+50,5.8235277637327915e+50
2.87,5.3641373500112165e+50,5.163165125446095e+50,5.436101331052112e+50,5.836475401380283e+50,4.9394978076948625e+50,5.825282372827578e+50
2.883511435,5.4415635322227074e+50,4.9348652271156214e+50,5.308307770682836e+50,5.779511966169617e+50,5.010794725043753e+50,5.909364741529602e+50
2.8836,5.4420726509784154e+50,5.1083926836305705e+50,5.463052120162798e+50,5.922823236489824e+50,5.011263540589213e+50,5.90991762828842e+50
2.887507212,5.464554149623129e+50,4.88030300775277e+50,5.395222529073056e+50,5.804372650869907e+50,5.031965343325311e+50,5.934331820025983e+50
2.909497743,5.59184018072593e+50,5.067668963505755e+50,5.3891850613074275e+50,5.794704517708544e+50,5.149175069802793e+50,6.072560397131447e+50
2.918295069,5.643119544724776e+50,5.162881274578311e+50,5.617851249777653e+50,5.9191164981471465e+50,5.196395021404473e+50,6.128248153745595e+50
2.91932779,5.6491526494433565e+50,5.291434519565695e+50,5.726606365813923e+50,6.215840702616238e+50,5.201950529324297e+50,6.134799913381373e+50
2.922331087,5.666713748740786e+50,5.295835725058912e+50,5.6277974575276384e+50,6.150666963206953e+50,5.218121444761462e+50,6.153870708088853e+50
2.9370000000000003,5.752828309372233e+50,5.156671143798156e+50,5.817412760482226e+50,6.025610748598203e+50,5.297418945122587e+50,6.247388379124832e+50
2.941347083,5.778456750713357e+50,5.320860979105974e+50,5.747274152479855e+50,6.246649092547005e+50,5.321018570105877e+50,6.275220050434887e+50
2.9417036210000003,5.7805609394725795e+50,5.226727833993827e+50,5.707949712577265e+50,6.213290517420104e+50,5.322956185622588e+50,6.277505132431935e+50
2.95,5.829618017464919e+50,5.408235944415313e+50,6.062267008909201e+50,6.749462562895915e+50,5.3681297733560504e+50,6.330779557198594e+50
2.9520717149999998,5.841896359799922e+50,5.268401271618128e+50,5.725827235759449e+50,6.228933401273718e+50,5.379436129082708e+50,6.344113446043086e+50
2.9539999999999997,5.8533347384641865e+50,5.356618772458029e+50,5.823157027591645e+50,6.2869845740500425e+50,5.3899690149223295e+50,6.356535161084839e+50
2.9555658940000002,5.8626306119610465e+50,5.500381328088191e+50,5.711524365938459e+50,6.365540033225808e+50,5.398529002067e+50,6.366630183730219e+50
2.96,5.888988311983912e+50,5.54301554359569e+50,5.921743189681613e+50,6.368030353769693e+50,5.422800155653058e+50,6.395253806749708e+50
2.96775,5.935180055592923e+50,5.512922332587685e+50,5.823722758655113e+50,6.21224449733456e+50,5.465335236580811e+50,6.445416569605729e+50
2.968,5.936672721733129e+50,5.682165632351303e+50,6.068954086784903e+50,6.569929241692124e+50,5.466709739254042e+50,6.447037557508852e+50
2.975751363,5.983034345088632e+50,5.511887214661326e+50,5.882153858631761e+50,6.308485133913867e+50,5.509401251790573e+50,6.497384804360747e+50
2.976658575,5.988470695281478e+50,5.667915007102641e+50,6.077307343843635e+50,6.676386165250668e+50,5.51440724587821e+50,6.503288507581702e+50
2.976909751,5.98997621355991e+50,5.52068131595473e+50,5.951727253043161e+50,6.28758799001323e+50,5.515793583279832e+50,6.504923452497737e+50
2.980086377,6.009030689261189e+50,5.408317734251121e+50,5.906786456420493e+50,6.44233011455765e+50,5.53333965542749e+50,6.5256160064320435e+50
2.9876540780000003,6.05453001596664e+50,5.791910800607841e+50,6.236967421997046e+50,6.6713837441052605e+50,5.575237133036391e+50,6.575026826576728e+50
3.0,6.129076488657891e+50,5.760076397171165e+50,6.180581290534032e+50,6.704863994270887e+50,5.643882306417168e+50,6.6559819224271175e+50
3.004346412,6.155414723646412e+50,5.884435288715944e+50,6.230052018878596e+50,6.974532928582386e+50,5.66813553587336e+50,6.684584407039057e+50
3.006,6.165447909974569e+50,5.634865903843243e+50,6.148505058364494e+50,6.621608825458584e+50,5.67737446818221e+50,6.695480127943852e+50
3.01,6.189747234469702e+50,5.891724813482928e+50,6.471317636766003e+50,6.712785323405995e+50,5.6997501927844e+50,6.721868420677038e+50
3.01135,6.1979575851898915e+50,5.5448498217182114e+50,6.090001493243337e+50,6.795146891478256e+50,5.707310590055491e+50,6.730784600149018e+50
3.022961876,6.268772158339679e+50,5.77339509304608e+50,6.22264616771194e+50,6.730028691191973e+50,5.772519291101428e+50,6.807686971917687e+50
3.03,6.311862936612615e+50,5.921004419426666e+50,6.4236515106209985e+50,6.735424279674118e+50,5.8121988874508e+50,6.8544821851506655e+50
3.036800649,6.3536207493912935e+50,5.861274113119127e+50,6.534143504030808e+50,6.793873629725314e+50,5.8506510394401555e+50,6.899829840297296e+50
3.04,6.373306694157185e+50,6.0930012969746e+50,6.451973047951894e+50,6.768335915673053e+50,5.868778591862601e+50,6.921208149530367e+50
3.071818499,6.570514979535519e+50,5.849621895952585e+50,6.4742176555159784e+50,7.019990382786256e+50,6.050375338874216e+50,7.135370068517687e+50
3.077,6.6028740237894e+50,6.071038252654254e+50,6.459729641117916e+50,7.314663941866911e+50,6.080172754138166e+50,7.170510960294682e+50
3.0858,6.657987387650059e+50,6.270271285596509e+50,6.542724694622338e+50,7.067371631310604e+50,6.130923195859022e+50,7.2303623186876686e+50
3.087,6.665518082052188e+50,6.373821132060672e+50,6.720420655686635e+50,7.49706435717109e+50,6.1378577402344864e+50,7.238540413037878e+50
3.092,6.696935289102368e+50,6.053907256226016e+50,6.527287206712803e+50,7.092861498776038e+50,6.166787876661349e+50,7.272658499598899e+50
3.09685132,6.727478831826744e+50,6.202015054297042e+50,6.808019139387663e+50,7.386586670893286e+50,6.194913510380622e+50,7.305827814518779e+50
3.097669805,6.7326378267357935e+50,6.148866246501718e+50,6.60455476895993e+50,7.33360604665621e+50,6.199664105374823e+50,7.311430318732273e+50
3.1,6.747334568439006e+50,6.208397812585298e+50,6.6545262044768736e+50,7.507656680753101e+50,6.213197413470135e+50,7.32739051229099e+50
3.110928946,6.816447534342038e+50,6.595577060281468e+50,6.8848130455332084e+50,7.687592530773887e+50,6.276839211076343e+50,7.4024449927673194e+50
3.118424993,6.864025671274228e+50,6.278482096183544e+50,6.648428082277531e+50,7.267264078667159e+50,6.320650934702373e+50,7.454113334630802e+50
3.121476099,6.88343188066604e+50,6.404757113082525e+50,6.826770102562166e+50,7.364568391378328e+50,6.3385208963554474e+50,7.475187860154145e+50
3.125997408,6.912232233176132e+50,6.450269668031816e+50,6.835861255713332e+50,7.816787230887474e+50,6.3650413354870336e+50,7.506464126002913e+50
3.14,7.001753434654406e+50,6.448279214140163e+50,7.048831704821375e+50,7.63565079097671e+50,6.447475797841585e+50,7.603681300534181e+50
3.14458944,7.031201603062482e+50,6.49121460600028e+50,7.122976801827249e+50,7.596327500832647e+50,6.474592770022027e+50,7.635661073822289e+50
3.159638098,7.128131109254341e+50,6.6569505800548565e+50,7.00495066915698e+50,8.118553435625438e+50,6.563849075760476e+50,7.740923431398785e+50
3.17,7.1952015234424265e+50,6.447209284826247e+50,7.230207956238932e+50,7.550713609506223e+50,6.625610015540018e+50,7.813759765745682e+50
3.185378345,7.295234883554539e+50,6.696754606809752e+50,7.194663784952145e+50,7.718558193581041e+50,6.717724465772932e+50,7.92239280985567e+50
3.198,7.377774967215189e+50,6.850950365668734e+50,7.4172839166961874e+50,8.321414210639631e+50,6.793730454375718e+50,8.01202871270948e+50
3.1983333333333333,7.379960167577313e+50,7.052996326242079e+50,7.4724783797452045e+50,7.806809225581967e+50,6.795742668398922e+50,8.014401770727942e+50
3.199572925,7.388088847587071e+50,6.91756891781187e+50,7.289263038892518e+50,7.879638037035637e+50,6.803227860232717e+50,8.023229258408715e+50
3.2,7.3908902919902835e+50,7.031353951459423e+50,7.459399953965081e+50,7.808944178153079e+50,6.805807534761001e+50,8.026271537835146e+50
3.2022500000000003,7.405656855616547e+50,6.839388445949148e+50,7.237868761964368e+50,8.155864256651117e+50,6.819405137488113e+50,8.042307555779231e+50
3.202471195,7.407109215699835e+50,6.7732259698604194e+50,7.368713819872586e+50,7.911014769593763e+50,6.820742524840316e+50,8.043884772587849e+50
3.20679127,7.435498941806387e+50,6.908929167301711e+50,7.475066178528365e+50,7.81078387977733e+50,6.846884843859064e+50,8.074715111236346e+50
3.207983035,7.443338834459746e+50,6.6293675154215396e+50,7.353946847282183e+50,7.856947958456488e+50,6.8541041095204374e+50,8.0832289850428e+50
3.231649785,7.599752810050455e+50,7.010826665107273e+50,7.669146367704258e+50,8.260251752344137e+50,6.998135934045128e+50,8.253089582454708e+50
3.237739805,7.640224640885918e+50,7.342439103592347e+50,7.800632908975426e+50,8.242845212878155e+50,7.035403905881223e+50,8.297040702155509e+50
3.243544471,7.678884778657561e+50,7.284541495471351e+50,7.771647634366593e+50,8.368681255572537e+50,7.071003603149939e+50,8.339024380871672e+50
3.26,7.78892979344358e+50,7.581942542974447e+50,8.159707880798193e+50,8.845477421122886e+50,7.172337158541124e+50,8.458529763195487e+50
3.266382888,7.831792820967108e+50,7.048947681942154e+50,7.64264332325262e+50,8.477374794945234e+50,7.211807033503067e+50,8.505077646365985e+50
3.272,7.869595555588394e+50,7.236690142544181e+50,7.890856693390322e+50,8.462606424203088e+50,7.2466172019612495e+50,8.546130212559802e+50
3.278577869,7.913961712291445e+50,7.124696301668018e+50,7.681341079042164e+50,8.16754953574712e+50,7.287471214353401e+50,8.594310446160986e+50
3.281814048,7.935827566319837e+50,7.665672501075671e+50,7.981214982745082e+50,8.867326736358893e+50,7.307606108557107e+50,8.618056067446794e+50
3.2976666666666663,8.04330585166557e+50,7.447591316267603e+50,8.001897911047427e+50,8.770409842754962e+50,7.4065761237150774e+50,8.734774063320804e+50
3.298,8.045572335193964e+50,7.607554925765867e+50,8.192607682346686e+50,8.896332857986392e+50,7.408663186310456e+50,8.737235392269852e+50
3.305,8.093230564880309e+50,7.352514484563871e+50,8.074154548977077e+50,8.694328687093408e+50,7.4525486623327705e+50,8.788990712314268e+50
3.307850147,8.112669197592953e+50,7.57271320810035e+50,8.239452633569297e+50,8.611879753819267e+50,7.470448480589379e+50,8.810100448531704e+50
3.31,8.127344648049134e+50,7.3714078373553776e+50,8.03582182472195e+50,8.644403330401627e+50,7.48396218291005e+50,8.82603752047404e+50
3.311272666,8.136037450336691e+50,7.529031974664168e+50,8.200554821239136e+50,8.867749897360322e+50,7.491966839584626e+50,8.835477626987358e+50
3.329552183,8.261324257782365e+50,7.667257315047843e+50,8.206019043863566e+50,8.656596403872428e+50,7.607335606327652e+50,8.971535110854658e+50
3.333296042,8.287083636493888e+50,7.310378862848255e+50,8.287569855812864e+50,8.809148460553934e+50,7.631055803326874e+50,8.999508975980038e+50
3.337953503,8.319175967696663e+50,7.98139438761997e+50,8.283579632461986e+50,8.635774447958881e+50,7.66060761926231e+50,9.034360225875435e+50
3.3384,8.322255298510554e+50,7.673715786344091e+50,8.368345485207333e+50,8.972287649137034e+50,7.66344318196548e+50,9.03770428109621e+50
3.339,8.326394037836264e+50,8.049882215439606e+50,8.542008063462605e+50,9.1632371557091e+50,7.667254287552833e+50,9.042198820230211e+50
3.343175757,8.35522189345131e+50,7.558117688797299e+50,8.316791244430694e+50,8.984980330562997e+50,7.693800052569603e+50,9.073504953575286e+50
3.344324015,8.363156360035483e+50,7.869917622166819e+50,8.481066666240785e+50,9.315583516669778e+50,7.70110640543502e+50,9.082121531659453e+50
3.34475874,8.366161135467529e+50,7.526193443344064e+50,8.70678255880517e+50,9.519896139039531e+50,7.70387331476093e+50,9.085384622109322e+50
3.346,8.374743090813803e+50,7.73866398266652e+50,8.598448741760506e+50,9.238055246078456e+50,7.711775899436278e+50,9.094704352373674e+50
3.347477005,8.38495977173231e+50,7.75336539633916e+50,8.344288809006888e+50,8.991295701973905e+50,7.7211838004101e+50,9.10579934256129e+50
3.352,8.416278528180159e+50,7.60322343371394e+50,8.33047787976305e+50,9.242174043535331e+50,7.750023279849147e+50,9.139810514902754e+50
3.352114688,8.41707330309109e+50,7.915684066700054e+50,8.328297762355278e+50,8.970964734471957e+50,7.75075513824016e+50,9.140673615151112e+50
3.357824474,8.45668122374936e+50,7.664250643053315e+50,8.276703711744544e+50,8.842708320165547e+50,7.787227589352633e+50,9.1836865559056e+50
3.358836608,8.463710371350614e+50,7.99395928005553e+50,8.612515509150969e+50,9.270584955828363e+50,7.793700290721157e+50,9.191319986398856e+50
3.366,8.513529148311282e+50,7.840266235453828e+50,8.471428019162743e+50,9.223600933534791e+50,7.839575279283622e+50,9.245421591993314e+50
3.37335036,8.564775389470462e+50,7.646596834390864e+50,8.358868284039371e+50,9.194065602845211e+50,7.886764730138723e+50,9.301073378258186e+50
3.374,8.569310826613156e+50,8.018060498050623e+50,8.599140714715422e+50,9.357695165597052e+50,7.89094112987674e+50,9.305998718590933e+50
3.38,8.611247060888065e+50,7.646413513998055e+50,8.465013291673333e+50,9.479226817124968e+50,7.929557579036728e+50,9.351540133801692e+50
3.390917149,8.68777049920993e+50,8.277348722068976e+50,8.871024720284982e+50,9.3430729640837e+50,8.000023216130701e+50,9.43464215138213e+50
3.40381113,8.778514462748893e+50,8.27439015921744e+50,8.620530515107897e+50,9.45255270786179e+50,8.083583643411953e+50,9.533187206579668e+50
3.408162241,8.809225051238449e+50,8.172299933947627e+50,8.627192233477291e+50,9.375264017667002e+50,8.111863099104276e+50,9.566537927881945e+50
3.42,8.893003435964295e+50,8.14466175474711e+50,8.861119490943057e+50,9.779880516078256e+50,8.18900936152887e+50,9.657518586266171e+50
3.4258,8.934171885672738e+50,8.33285273001409e+50,9.049981633177029e+50,9.62335125958784e+50,8.226918806014033e+50,9.702226211883316e+50
3.428480077,8.953221848098491e+50,8.452393305594405e+50,9.016168847761894e+50,9.682238891635869e+50,8.2444607221692e+50,9.7229138645441e+50
3.4296,8.961187256480753e+50,8.403459150345876e+50,9.172543883906538e+50,9.74773624755712e+50,8.251795567396734e+50,9.731564044435832e+50
3.4315,8.974707678763534e+50,8.376621270107009e+50,8.859550516175173e+50,9.525197631643207e+50,8.264245676681272e+50,9.746246792556908e+50
3.441128466,9.043354359719835e+50,8.349946897031382e+50,9.313475475727394e+50,1.0249050365336653e+51,8.327458101711452e+50,9.820794902427179e+50
3.445745314,9.07634760902692e+50,8.495187142720343e+50,8.805705237136088e+50,9.825456998894573e+50,8.357839516650564e+50,9.856624520699437e+50
3.452,9.121124970061293e+50,7.996823383371602e+50,8.916744424035194e+50,9.844215242135585e+50,8.39907218133302e+50,9.905251309112064e+50
3.452,9.121124970061293e+50,8.341764171389289e+50,8.737336328646236e+50,9.648618332356923e+50,8.39907218133302e+50,9.905251309112064e+50
3.453,9.128292473833684e+50,7.946257770842048e+50,8.925383125851664e+50,9.502905206849484e+50,8.405672286225988e+50,9.91303499000204e+50
3.459619659,9.175797899801173e+50,8.243088725649361e+50,9.06363731734214e+50,1.0019622630957231e+51,8.449417054882877e+50,9.96462437007291e+50
3.465,9.214484910643054e+50,8.738992965004922e+50,9.242273308287294e+50,9.717415537919322e+50,8.485041497877302e+50,1.0006637232087738e+51
3.46796495,9.235833084484132e+50,8.658669394608896e+50,9.131529352707878e+50,9.856385370190481e+50,8.504699692849897e+50,1.002982066917259e+51
3.474259719,9.281224524854995e+50,8.482027166945957e+50,9.148615544224146e+50,9.90091937509772e+50,8.546497824696675e+50,1.0079114328192914e+51
3.481196606,9.33135317564429e+50,8.740157088312093e+50,9.404497737939988e+50,1.0115887108602642e+51,8.592658156641925e+50,1.013355244689916e+51
3.486,9.36612997686691e+50,8.680482523659608e+50,9.417830971766563e+50,1.0292896657632994e+51,8.624681932729128e+50,1.0171318945765009e+51
3.487,9.373376769599122e+50,8.683526223750818e+50,9.446844055313656e+50,9.947356191392627e+50,8.631355049854568e+50,1.0179188731940858e+51
3.495505902,9.43511116128546e+50,8.936467858524903e+50,9.619000142814644e+50,1.0429320826117387e+51,8.688202381027662e+50,1.0246230315744993e+51
3.4996,9.464885268570682e+50,8.526422736405774e+50,9.255510318816721e+50,1.0356690387364944e+51,8.715619489886948e+50,1.0278564048276081e+51
3.5043,9.49911365314608e+50,8.878318807056365e+50,9.610701611426487e+50,1.0296881408204167e+51,8.747138263463984e+50,1.0315734984124136e+51
3.512,9.555300438728463e+50,8.80046006108734e+50,9.410055735905947e+50,1.0241110795829015e+51,8.798877151955535e+50,1.0376752044330139e+51
3.514753756,9.57542783453745e+50,9.076252303430856e+50,9.533883487549118e+50,1.0331042835568551e+51,8.817411208968988e+50,1.039860975534061e+51
3.5273,9.667350768814775e+50,8.806308779909255e+50,9.813049966185759e+50,1.052121530001458e+51,8.902057276493483e+50,1.0498435135222645e+51
3.537908204,9.745357200477305e+50,9.252964184922836e+50,9.931259095556645e+50,1.0499489099914761e+51,8.973888509185983e+50,1.0583147636353878e+51
3.539,9.753400312264729e+50,9.018270143329824e+50,9.899979150091775e+50,1.0603473718887514e+51,8.981294906608102e+50,1.0591882199669612e+51
3.545520394,9.801492179694388e+50,8.95459767343908e+50,9.59605283839608e+50,1.036122220399347e+51,9.025579692443472e+50,1.0644108436496634e+51
3.560109948,9.909452254453689e+50,8.883854943858257e+50,9.672371940923476e+50,1.0538495995507676e+51,9.124993357269005e+50,1.0761349640334038e+51
3.564487644,9.941941486152984e+50,9.197470209491265e+50,9.84704246986933e+50,1.0697736393995693e+51,9.154910653989982e+50,1.0796631911531703e+51
3.570161867,9.9841181344388e+50,9.229454276010436e+50,9.950443567620198e+50,1.088759657882065e+51,9.19374848534105e+50,1.0842434408703742e+51
3.571908049,9.997112349445019e+50,9.31952487498432e+50,1.0008607169375036e+51,1.0652860327715183e+51,9.205714043332551e+50,1.0856545712476434e+51
3.58,1.005741943467402e+51,9.405972631086624e+50,1.0118514017401411e+51,1.0702532323015394e+51,9.261247057466967e+50,1.0922037286912048e+51
3.582776468,1.0078146083899358e+51,9.163696535587116e+50,1.0034684478935229e+51,1.0928577151593126e+51,9.280332929384323e+50,1.0944545768052987e+51
3.59,1.0132152809000653e+51,9.332124682350306e+50,1.0210851410452512e+51,1.0848307663831788e+51,9.330064336846895e+50,1.1003195351987681e+51
3.592583371,1.0151496196124881e+51,9.64383270689409e+50,1.0040812463026233e+51,1.0975513947132779e+51,9.347876449412084e+50,1.1024201654528633e+51
3.604388841,1.0240084402159808e+51,9.288146929944796e+50,1.0122621893713343e+51,1.1336466611210877e+51,9.429451774752368e+50,1.1120405625714157e+51
3.609,1.027477239216424e+51,9.472043125998208e+50,1.0346579975795134e+51,1.1134291428081331e+51,9.461393770156322e+50,1.1158075678424722e+51
3.61335,1.0307539937635296e+51,9.447744797472304e+50,1.0070842806527894e+51,1.1087351724184183e+51,9.491567348582215e+50,1.119366018951726e+51
3.6208,1.0363758534337713e+51,9.578903301220857e+50,1.0408518484244185e+51,1.1273385389279136e+51,9.543335529939965e+50,1.1254711795586782e+51
3.6405000000000003,1.051302098197313e+51,1.0038477267700125e+51,1.0838515572736336e+51,1.1865790618670609e+51,9.680781960700128e+50,1.141680606133743e+51
3.6705,1.0742001113430631e+51,9.606694722551e+50,1.0644642099260109e+51,1.174985530533712e+51,9.89163540898807e+50,1.1665471193579866e+51
3.672440125,1.0756878901459309e+51,9.86882011792136e+50,1.0515714352619267e+51,1.2089643380208681e+51,9.905335431294704e+50,1.1681627997683686e+51
3.672750953,1.0759263258740982e+51,9.899536674123074e+50,1.0681622506624273e+51,1.146083700091246e+51,9.907531036439968e+50,1.1684217333775801e+51
3.679449954,1.0810703687364492e+51,9.755315773499291e+50,1.0497623142290854e+51,1.1430734781997883e+51,9.954899302357352e+50,1.1740080001444184e+51
3.689614451,1.0888946398201977e+51,9.972221608196286e+50,1.1045785168366931e+51,1.1621020066145563e+51,1.0026948109729717e+51,1.1825049094236503e+51
3.69,1.089191875408261e+51,1.0259446094423553e+51,1.0838505849283683e+51,1.1746190928231702e+51,1.0029685165923111e+51,1.1828276978085743e+51
3.694,1.0922775942229755e+51,1.0234419510521884e+51,1.1232200600855658e+51,1.2144852804508488e+51,1.0058099616049772e+51,1.1861786901948565e+51
3.695,1.0930495807343274e+51,9.771328341373018e+50,1.0628655613490758e+51,1.1754575207124696e+51,1.0065208355874238e+51,1.1870170429668321e+51
3.707,1.1023307715688387e+51,1.0384836611620124e+51,1.110601018248657e+51,1.1932521506406879e+51,1.015067302388795e+51,1.1970961207083842e+51
3.71,1.1046560695263348e+51,1.0265540241879076e+51,1.091656817740185e+51,1.1820997149517064e+51,1.0172085235048548e+51,1.19962132025484e+51
3.71,1.1046560695263348e+51,1.0513282499801876e+51,1.1214217703432687e+51,1.2167017576037777e+51,1.0172085235048548e+51,1.19962132025484e+51
3.71679731,1.1099320489975609e+51,1.0488789919370495e+51,1.1292384088281387e+51,1.211970876455525e+51,1.0220668422485966e+51,1.205350865978174e+51
3.729279313,1.1196470710898245e+51,1.0346746191493953e+51,1.1183934557753408e+51,1.1896826104250158e+51,1.0310127970583374e+51,1.21590107065285e+51
3.7466666666666666,1.1332374369870111e+51,1.0699149041175433e+51,1.1314229303818242e+51,1.2022634103011902e+51,1.0435273130326132e+51,1.2306597753122291e+51
3.74688385,1.1334076143369036e+51,1.0803025341572518e+51,1.143089082595367e+51,1.2184214860439416e+51,1.043684018685706e+51,1.2308445824959194e+51
3.752,1.1374194577785029e+51,1.1040286644059567e+51,1.1799163277999009e+51,1.257826668821983e+51,1.0473782738084899e+51,1.2352013167400275e+51
3.752529381,1.1378349024142369e+51,1.0814759722108942e+51,1.14758467501049e+51,1.2163980868222456e+51,1.0477608307293007e+51,1.2356524763870528e+51
3.761604275,1.1449662328440836e+51,1.060850811639883e+51,1.1295423083124693e+51,1.2143287484733213e+51,1.054327625858829e+51,1.2433968741787512e+51
3.78,1.1594776378003512e+51,1.0651742083571226e+51,1.1503656355981092e+51,1.2761791496399686e+51,1.0676902689626464e+51,1.2591557979312408e+51
3.785941634,1.1641805161465524e+51,1.0902699187367813e+51,1.1545227758181892e+51,1.250522311540696e+51,1.0720208548080793e+51,1.2642629740798198e+51
3.800103603,1.1754210031684643e+51,1.0905778022907436e+51,1.1677226789436329e+51,1.264523798610101e+51,1.0823715146400913e+51,1.2764697850986695e+51
3.807365573,1.1812018663491469e+51,1.0957303128311557e+51,1.1561456161009108e+51,1.265754238768449e+51,1.0876947491406967e+51,1.2827476184554324e+51
3.812,1.1848970874608382e+51,1.0928069013582973e+51,1.1711285761882853e+51,1.241983677646252e+51,1.0910974466089315e+51,1.2867605109302292e+51
3.823,1.1936865430664163e+51,1.0810715563771906e+51,1.170553737894621e+51,1.2430701237178774e+51,1.0991911052648742e+51,1.2963055798695653e+51
3.826,1.1960882283487836e+51,1.134596107143644e+51,1.1940357632031106e+51,1.268362003005059e+51,1.1014026666796844e+51,1.2989137336187279e+51
3.83,1.1992935125291967e+51,1.1225435561562705e+51,1.1614534334278148e+51,1.2264320910917838e+51,1.104354211942066e+51,1.3023945701853053e+51
3.835047817,1.2033433846350551e+51,1.1104969517599489e+51,1.1849524817338431e+51,1.3010937667465144e+51,1.1080834852777477e+51,1.3067926023480003e+51
3.855,1.2194050162889371e+51,1.1238390528489733e+51,1.2057534924018358e+51,1.2991242545350204e+51,1.1228736349636404e+51,1.3242350229362824e+51
3.857906782,1.221752169228209e+51,1.1390616141775019e+51,1.2083111380900131e+51,1.3441212186260606e+51,1.125034980962328e+51,1.3267839562971036e+51
3.868155328,1.2300421390359486e+51,1.1197308044741733e+51,1.239688336364053e+51,1.3748998215910646e+51,1.1326686944598208e+51,1.3357865995631634e+51
3.893,1.2502325251664152e+51,1.111758339398274e+51,1.2317493644410556e+51,1.3374986290822114e+51,1.1512607553114589e+51,1.3577127160572056e+51
3.89372618,1.2508246574706552e+51,1.1536406711635958e+51,1.2453405999999979e+51,1.3454450838418266e+51,1.1518060128296416e+51,1.3583557528866529e+51
3.903,1.2583965197788536e+51,1.1415648536126778e+51,1.259405574341695e+51,1.3257425311144492e+51,1.1587784661489876e+51,1.3665785542721046e+51
3.938,1.2871385684630996e+51,1.217226876817867e+51,1.269920081481124e+51,1.3896152820717028e+51,1.1852452169424205e+51,1.3977915040223456e+51
3.939510763,1.2883850778029321e+51,1.1833650300103056e+51,1.2996236984750382e+51,1.3615007132535637e+51,1.1863930492497644e+51,1.3991451734776733e+51
3.954,1.3003645297680543e+51,1.1964476300713598e+51,1.305392288561516e+51,1.4242148534566206e+51,1.1974241755722445e+51,1.4121544768968734e+51
3.964721891,1.3092578238406758e+51,1.2197967424578464e+51,1.27723154726007e+51,1.4086128240603936e+51,1.205613452562851e+51,1.4218123111052955e+51
3.993,1.3328295299634963e+51,1.2421398248634105e+51,1.324251081085906e+51,1.4272144397164204e+51,1.2273191590203966e+51,1.4474104334528621e+51
4.0,1.3386904836329532e+51,1.226621093653345e+51,1.3253073714746184e+51,1.4325245063284064e+51,1.232716143831239e+51,1.4537752425304253e+51
4.003200661,1.3413737571252785e+51,1.2171010789469841e+51,1.3244361308481392e+51,1.4443662492602347e+51,1.2351870021758263e+51,1.4566891921100879e+51
4.036,1.3689946842555995e+51,1.2645922118940676e+51,1.4081760526500487e+51,1.525022457470814e+51,1.2606213824133931e+51,1.486684639548263e+51
4.038,1.3706861897753437e+51,1.268280469052566e+51,1.3591560657838838e+51,1.522020180656237e+51,1.262178983805994e+51,1.4885215606866983e+51
4.038332312,1.370967324335442e+51,1.2583928603431967e+51,1.3882340258580447e+51,1.4580110123130893e+51,1.2624378629980547e+51,1.488826863867895e+51
4.054912276,1.3850230915393999e+51,1.3031401771472024e+51,1.4156557856937083e+51,1.5408451447399857e+51,1.275380937859714e+51,1.5040909795284703e+51
4.066879237,1.3952036526382025e+51,1.2749265623942465e+51,1.3702395620194003e+51,1.4938732558034557e+51,1.2847555783559223e+51,1.5151467447419068e+51
4.082,1.4081096674259444e+51,1.331486458394581e+51,1.3973558593427284e+51,1.490240041856889e+51,1.296639918295502e+51,1.5291622658855492e+51
4.13,1.4493916048942688e+51,1.309149279358148e+51,1.4159513097078767e+51,1.5073939623598016e+51,1.3346538665441908e+51,1.5739931355965754e+51
4.140000000000001,1.4580515712197108e+51,1.3692760639296831e+51,1.4204469035318004e+51,1.5803360085659823e+51,1.3426282866397431e+51,1.5833975833005052e+51
4.1516,1.4681227550252544e+51,1.3573974695356383e+51,1.500321491550433e+51,1.6326146489879817e+51,1.351902208443455e+51,1.5943345682559365e+51
4.2,1.5104396248283216e+51,1.3725598953269264e+51,1.522478805192184e+51,1.6545197424967563e+51,1.3908691609992693e+51,1.640289341531183e+51
4.21,1.519242001675337e+51,1.4504840238548653e+51,1.5414335995400424e+51,1.661143082995134e+51,1.3989747180164188e+51,1.6498484425273193e+51
4.223769949999999,1.5313958798669816e+51,1.4252226142553817e+51,1.527100680968153e+51,1.6581560091457774e+51,1.4101664625161181e+51,1.6630471672749495e+51
4.225997453,1.5333655507166964e+51,1.4889772448239348e+51,1.5364510179443206e+51,1.58986131711451e+51,1.4119802089228961e+51,1.6651861671052002e+51
4.24,1.5457701823127592e+51,1.4014365074222969e+51,1.5108887770769025e+51,1.62332286112748e+51,1.4234028565129858e+51,1.678657202066267e+51
4.26,1.5635561537308523e+51,1.4443862498177311e+51,1.5675966667891767e+51,1.701188599091724e+51,1.4397808425888287e+51,1.697972200737063e+51
4.288,1.588590990399446e+51,1.4758378772611278e+51,1.6034775575158074e+51,1.693449210740628e+51,1.4628338542422796e+51,1.725159236272585e+51
4.329355037,1.6258520691348726e+51,1.5666928074159458e+51,1.6619340193644878e+51,1.8312675638826604e+51,1.4971452457515964e+51,1.7656235814201912e+51
4.3459,1.640854032175057e+51,1.5869032611585612e+51,1.6718306293317157e+51,1.8148246799249152e+51,1.510959613041792e+51,1.781915235632889e+51
4.35,1.6445800151240126e+51,1.5445672243623377e+51,1.6268555386859958e+51,1.756029351270755e+51,1.514390637157503e+51,1.7859615344835255e+51
4.35,1.6445800151240126e+51,1.5972663626025436e+51,1.684479085144441e+51,1.787078022847753e+51,1.514390637157503e+51,1.7859615344835255e+51
4.359999999999999,1.6536816683744892e+51,1.6055189507941936e+51,1.700038528804989e+51,1.826567503867666e+51,1.522771779052953e+51,1.7958456401251303e+51
4.3765,1.6687423941829016e+51,1.4819825018076643e+51,1.6308734210008552e+51,1.8236379942610448e+51,1.53664025729257e+51,1.8122011088331698e+51
4.385,1.6765218046348276e+51,1.5675496127609977e+51,1.6550101006907963e+51,1.7721349845914773e+51,1.5438038286862753e+51,1.8206493008945643e+51
4.43,1.7179422480081004e+51,1.573502266100549e+51,1.6923849277306737e+51,1.8988337036244636e+51,1.5819453183398916e+51,1.8656305836084616e+51
4.437787216,1.725150065557933e+51,1.5658055929377927e+51,1.7565212210779446e+51,1.9012343895701536e+51,1.588582545663235e+51,1.873458043977184e+51
4.4399999999999995,1.7272003587394986e+51,1.6141275408695227e+51,1.760533746955806e+51,1.8569149056528324e+51,1.5904705321211984e+51,1.8756845970928824e+51
4.452596606,1.7388900528737714e+51,1.606311198696679e+51,1.7363176778607204e+51,1.8715581332731996e+51,1.6012348386221763e+51,1.888379232733408e+51
4.475031362999999,1.759785644699586e+51,1.5788126793044822e+51,1.698424594003883e+51,1.8998941767700653e+51,1.620476279189294e+51,1.9110711801594863e+51
4.500205442,1.783348220981653e+51,1.6726564940935908e+51,1.7914048152615484e+51,1.9525951252395734e+51,1.6421735785488395e+51,1.9366593877906803e+51
4.503,1.7859714044684378e+51,1.6552003164501604e+51,1.7664590171750536e+51,1.9145201854036352e+51,1.644589103774369e+51,1.9395080815375376e+51
4.5164740089999995,1.7986401623367582e+51,1.6508487298421923e+51,1.823735402718472e+51,1.8925158174486195e+51,1.6562549686904963e+51,1.9532659492207343e+51
4.52,1.8019611740024366e+51,1.6812950247951425e+51,1.8124058370217596e+51,2.0156466572774945e+51,1.659313080139099e+51,1.9568724621516517e+51
4.529999999999999,1.811392781156935e+51,1.6654602985150273e+51,1.8287898157848816e+51,1.9383766238801236e+51,1.667998055899943e+51,1.9671148872275903e+51
4.542343971,1.823061489220515e+51,1.6707930470035048e+51,1.825640985636387e+51,2.000496014733458e+51,1.6787430376440372e+51,1.9797867326635203e+51
4.6,1.8779475256489354e+51,1.7974326240465024e+51,1.92503628983566e+51,2.1431630952310437e+51,1.729284147783709e+51,2.0393912207029962e+51
4.6,1.8779475256489354e+51,1.6936814698169732e+51,1.865786466520247e+51,1.9890368693272523e+51,1.729284147783709e+51,2.0393912207029962e+51
4.6259999999999994,1.9029042641178063e+51,1.675525032327648e+51,1.9072730838450812e+51,2.0464036738319754e+51,1.752265243701013e+51,2.0664934440801955e+51
4.7,1.9746294023805377e+51,1.770388369168357e+51,1.989428739264818e+51,2.215387765065293e+51,1.818312427076105e+51,2.1443846605699515e+51
4.701866935,1.9764521637958022e+51,1.898487234942528e+51,2.0065650167721737e+51,2.1610818421515756e+51,1.819990893794455e+51,2.1463641214318527e+51
4.7575,2.031065339400319e+51,1.8070483062671283e+51,1.95608570977016e+51,2.1672679506493346e+51,1.870280743507047e+51,2.205672291304212e+51
4.76,2.0335329335554416e+51,1.8853364594976527e+51,2.0201440888581962e+51,2.2181156713469317e+51,1.872552996270948e+51,2.2083520199907072e+51
4.795999999999999,2.0691936861062358e+51,1.879002509133615e+51,2.072560355658706e+51,2.2594115112680775e+51,1.9053907477213333e+51,2.2470784618547424e+51
4.8100000000000005,2.083125920837147e+51,1.9559989389955735e+51,2.1282780695451056e+51,2.2657086414422348e+51,1.9182200692728185e+51,2.2622084251827508e+51
4.875,2.1482791652999907e+51,1.9421979033334872e+51,2.1230011089880178e+51,2.2621085859343234e+51,1.9782156076398126e+51,2.3329627742489876e+51
4.9,2.1735420069964967e+51,1.9924567343907297e+51,2.1138261552056616e+51,2.328011295704007e+51,2.001478574829826e+51,2.3603974159853487e+51
4.91,2.1836786981759113e+51,1.9241591230473342e+51,2.099502547958786e+51,2.3578888517625438e+51,2.0108128182674762e+51,2.3714055398631078e+51
4.93,2.2040060214249424e+51,1.9630330509747856e+51,2.1086653274633127e+51,2.3398664787640372e+51,2.0295309759270083e+51,2.3934803657079575e+51
4.9559999999999995,2.230538756430359e+51,2.0994133530229624e+51,2.2876201176688146e+51,2.4714153930426172e+51,2.0539633082555474e+51,2.42229407114554e+51
4.96885,2.2436966689690533e+51,2.0701098424521417e+51,2.2151564361802493e+51,2.4317770181076234e+51,2.0660796050425015e+51,2.4365831452265205e+51
5.047666666666667,2.3250438428621114e+51,2.151119008150933e+51,2.3111022411043365e+51,2.5422317724393467e+51,2.140987117823861e+51,2.5249235860538937e+51
5.06,2.3378725108635978e+51,2.1904989805461853e+51,2.304429196134628e+51,2.5508115279724976e+51,2.1528002339568504e+51,2.538855111050315e+51
5.1045,2.3843817478623488e+51,2.2551006569398516e+51,2.4641531667754525e+51,2.6238453424038505e+51,2.1956276746435452e+51,2.5893626616188916e+51
5.1081666666666665,2.3882294270121094e+51,2.2257372346515543e+51,2.43681911561719e+51,2.583623221356359e+51,2.1991707611614392e+51,2.5935411186689055e+51
5.111,2.3912042414312115e+51,2.184861616666511e+51,2.4049022487796783e+51,2.662500971152532e+51,2.2019100812687857e+51,2.5967716724126485e+51
5.141194642,2.4229935436645362e+51,2.2347907225014474e+51,2.4082795307511994e+51,2.640167562057303e+51,2.231182856823149e+51,2.6312938424953902e+51
5.197075064,2.4822424932611987e+51,2.3115656714197274e+51,2.4967798182650494e+51,2.6592622934905592e+51,2.2857415001882985e+51,2.695636315324365e+51
5.224340125,2.5113467286069063e+51,2.3075243791836112e+51,2.5530895371977295e+51,2.7869905961396242e+51,2.312541765972779e+51,2.7272425882572576e+51
5.27,2.560372133567496e+51,2.3560304844833546e+51,2.5077229331586798e+51,2.67965998628382e+51,2.3576861879968862e+51,2.780482617119878e+51
5.41,2.712897670087169e+51,2.481213150710315e+51,2.7302557852264928e+51,2.8697898030897137e+51,2.4981373927474195e+51,2.946120493505027e+51
5.470000025,2.779272643929674e+51,2.6499706399820785e+51,2.8242103309099364e+51,3.018227777041319e+51,2.5592579451098923e+51,3.0182016017788164e+51
5.5,2.812684213975156e+51,2.6377545745749736e+51,2.7770153741089776e+51,3.005334612484501e+51,2.5900245653924544e+51,3.0544855030540206e+51
5.612666666666667,2.9394852536244943e+51,2.8485319105541093e+51,3.037535097376644e+51,3.343138734654044e+51,2.7067876936445722e+51,3.192187394882714e+51
5.622233333333333,2.950347594275947e+51,2.765201232158489e+51,2.9616873288322448e+51,3.196997283675546e+51,2.7167901421900356e+51,3.203983550983084e+51
5.67485,3.0103555978344654e+51,2.8614828764589873e+51,3.087242792683239e+51,3.345680758489778e+51,2.7720477507635422e+51,3.269150332247043e+51
5.7,3.039196419299689e+51,2.680625620889713e+51,2.8974764615974214e+51,3.132689330483761e+51,2.798605455218909e+51,3.3004705460925894e+51
5.707,3.04724178284983e+51,2.9242098580233786e+51,3.054825778194287e+51,3.203575502751677e+51,2.8060139261481525e+51,3.309207554750939e+51
5.772,3.122323456137801e+51,2.8346220159575382e+51,3.1712402100569904e+51,3.472724823158682e+51,2.8751519322067074e+51,3.390743861409064e+51
5.813,3.17002892653653e+51,2.9282631431261306e+51,3.1341495909764314e+51,3.3643239576119944e+51,2.9190809092395345e+51,3.442550483363026e+51
5.827925472,3.187461584661084e+51,2.888189748442013e+51,3.0823041024788466e+51,3.5457524964103216e+51,2.9351335512525786e+51,3.461481795046215e+51
5.9,3.2721374301816347e+51,3.01813590192524e+51,3.2026353264479214e+51,3.5139591919375184e+51,3.013106229061173e+51,3.55343706727915e+51
5.961,3.3444382436651925e+51,3.155308799553148e+51,3.269943830911247e+51,3.6221607751608294e+51,3.079683515658027e+51,3.631953448729744e+51
5.968,3.3527721145502385e+51,3.059391557393576e+51,3.29037929911467e+51,3.623434227355679e+51,3.087357654905452e+51,3.641003767167989e+51
5.99,3.379013758762804e+51,3.0418822039588425e+51,3.337921486097407e+51,3.656806022363836e+51,3.1115219399713446e+51,3.6695013572726026e+51
5.9949,3.384868696198927e+51,3.093534133496219e+51,3.370696700223737e+51,3.635163277106675e+51,3.116913384810068e+51,3.6758596329123166e+51
6.11,3.523463257226315e+51,3.1347915657235135e+51,3.504996718765864e+51,3.802929692195913e+51,3.244536427563025e+51,3.8263689134625124e+51
6.178,3.60629464791428e+51,3.370509653269455e+51,3.65786836421805e+51,3.995873949696913e+51,3.3208106625452196e+51,3.916321166473034e+51
6.2815,3.733708822496831e+51,3.426944686479676e+51,3.765191071427206e+51,4.0275771561583725e+51,3.4381383883198854e+51,4.054688903317535e+51
6.3,3.756652402282824e+51,3.342739609365674e+51,3.719021987898078e+51,4.1025749297452526e+51,3.4592656926111056e+51,4.079604900462281e+51
6.3,3.756652402282824e+51,3.332546461060398e+51,3.697162786688096e+51,3.91130343214589e+51,3.4592656926111056e+51,4.079604900462281e+51
6.3,3.756652402282824e+51,3.31702281064142e+51,3.6996013068203596e+51,3.97340572669707e+51,3.4592656926111056e+51,4.079604900462281e+51
6.585,4.1164827621686514e+51,3.721571322483151e+51,4.0855580653508336e+51,4.394791416940573e+51,3.7906109132539694e+51,4.470369214624879e+51
6.6,4.135748754305351e+51,3.844828526150153e+51,4.2578250144660613e+51,4.7837212199845095e+51,3.808351757627035e+51,4.4912914686735614e+51
6.828356103,4.433012978428986e+51,4.138918219564784e+51,4.375345502549361e+51,4.7690310634893126e+51,4.0820837461194136e+51,4.814110951447628e+51
6.912,4.543735759104604e+51,4.144559572329274e+51,4.447531795941808e+51,4.796205008788848e+51,4.184041413629167e+51,4.934352365948094e+51
7.024089409,4.6936347822965537e+51,4.317063037897523e+51,4.6115374370512817e+51,4.907105896316648e+51,4.322074026912399e+51,5.097137932485146e+51
7.195,4.925507116354262e+51,4.5280725156049086e+51,5.083454885193699e+51,5.3328316002853165e+51,4.5355907232626046e+51,5.34894390466629e+51
7.318,5.094818854185772e+51,4.601744491778917e+51,5.0211744363377784e+51,5.3425828950944333e+51,4.691499288473747e+51,5.532811061218618e+51
7.32,5.097588584122079e+51,4.6526657834552856e+51,4.945366062734715e+51,5.6655949587909225e+51,4.69404975913764e+51,5.535818899743749e+51
7.57,5.4479578157442626e+51,4.9999351121841255e+51,5.461796144651941e+51,5.897528686979669e+51,5.016682819880928e+51,5.916308729845803e+51
7.782,5.7514274983161476e+51,5.343118652465921e+51,5.753725395638562e+51,6.341341636904133e+51,5.296129026037925e+51,6.245867142918481e+51
9.05,7.681826845587387e+51,7.167454323423562e+51,7.628611693947503e+51,8.359030233598398e+51,7.073712768147351e+51,8.34221937188471e+51


==> kcorr_boundary_samples.csv <==
Z,boundary_sample_1,boundary_sample_2,boundary_sample_3,boundary_sample_4,boundary_sample_5,boundary_sample_6,boundary_sample_7,boundary_sample_8
1.0368,1.6053674151189605e+47,1.5295313936750542e+47,1.3663503826381348e+47,1.3831330816895822e+47,1.4146583558986603e+47,1.6238133333818476e+47,1.397063525433701e+47,1.3598533096106e+47
1.08,6.27749085870097e+47,5.350689863183113e+47,7.104694310148609e+47,7.123133456106274e+47,6.709433472040849e+47,7.714747122944912e+47,7.218250506453247e+47,7.062142927199408e+47
1.089,9.32405915750421e+47,7.269248981553405e+47,9.562327769212608e+47,8.69444104056468e+47,8.398397644105949e+47,7.479854757043687e+47,8.097047135669408e+47,8.618491944484843e+47
1.093,9.707459377283964e+47,9.586126861860278e+47,8.60325540397213e+47,1.0579949844973678e+48,7.944286280413625e+47,8.694718878666049e+47,1.0056284355977408e+48,8.733484523710316e+47
1.111,1.3789911063329059e+48,1.4797158736624504e+48,1.2916669113046032e+48,1.3370576493466767e+48,1.4907610236210123e+48,1.501958018817191e+48,1.4710834003835555e+48,1.5566466080069366e+48
1.117,1.6250661077287752e+48,1.583104133042017e+48,1.9078717605768274e+48,1.4895882491021805e+48,1.745686642709891e+48,1.5519953684495795e+48,1.4701503917874463e+48,1.4784160583983912e+48
1.1218,1.8605030293804778e+48,1.6239655645250753e+48,1.9384215520237985e+48,1.6903490188200438e+48,1.6160337714415458e+48,1.651178899927593e+48,1.5181645996270668e+48,1.5848276034372404e+48
1.1275,1.7328047858150092e+48,1.665183955074253e+48,1.8611396343011497e+48,2.100321249830152e+48,2.03024746691225e+48,1.885664435450256e+48,1.676292015788086e+48,1.8496089568263202e+48
1.216901552,5.418340324778172e+48,5.1532100182609906e+48,6.235809222571715e+48,4.983926242295922e+48,5.7019344568695363e+48,5.614277368838895e+48,5.15323396336559e+48,5.4831083102814007e+48
1.248,8.716395358777463e+48,7.158066637401303e+48,6.700504242035579e+48,7.503835547761273e+48,7.500830316927262e+48,6.421037885584174e+48,7.523807213651692e+48,8.12529941377733e+48
1.2570000000000001,6.596073613725904e+48,8.169852349881065e+48,7.880872521631971e+48,7.994013019660232e+48,8.59181747761669e+48,8.471674219760982e+48,8.003146279169219e+48,7.870963553653626e+48
1.2575,7.421179812631703e+48,7.927528147996864e+48,7.662681605613689e+48,8.22287631113147e+48,7.564174651048223e+48,8.605186282909183e+48,7.254372433970084e+48,7.59396897070718e+48
1.2814999999999999,1.0350201048101666e+49,9.97413891730815e+48,8.988446553516553e+48,1.0181726282091731e+49,9.261790343426735e+48,9.793025785051329e+48,8.12563966036247e+48,9.073394662510779e+48
1.287,9.405843461468668e+48,1.0073287528406813e+49,9.060101098836065e+48,1.0445673825981295e+49,1.0061415533124002e+49,1.0763201328819656e+49,1.248369982043798e+49,1.0689673465657015e+49
1.297,1.1330657228691483e+49,1.0995948368665938e+49,1.1143489288846078e+49,1.191569556439927e+49,1.0419710318743429e+49,1.1359760696554844e+49,9.769576768295615e+48,1.0152187350994925e+49
1.313,1.2260519421234305e+49,1.168206244704529e+49,1.1570786597981767e+49,1.2763562852014905e+49,1.1410470309376708e+49,1.2710387954667915e+49,1.185293495245978e+49,1.184342078858096e+49
1.3463,1.4200634719190386e+49,1.7700840357458054e+49,1.4823188337568332e+49,1.274395130329001e+49,1.5615411483799528e+49,1.6549395926728935e+49,1.506179398782027e+49,1.4274784359213116e+49
1.3561,1.7849277100804234e+49,1.6557379924931194e+49,1.5041206891725572e+49,1.4552237365394492e+49,1.5395580354888936e+49,1.4590056139338614e+49,1.691351890584161e+49,1.6075414446859477e+49
1.3835,1.7999211147373027e+49,1.9333605919990044e+49,1.8001244136585748e+49,1.5950843250971286e+49,1.8747871678269694e+49,2.0047016889832077e+49,1.9671739399522225e+49,1.7832241161308416e+49
1.4,1.8415288005483088e+49,2.2687260281261858e+49,1.8341375114073203e+49,2.1686946500221114e+49,2.076910603084304e+49,1.8563444101686571e+49,2.2571826946790303e+49,2.0243479743866804e+49
1.41,1.9545067097639565e+49,2.2109785708626823e+49,2.0818737506465034e+49,2.540158490036768e+49,2.2752129982033827e+49,2.3522633350158786e+49,2.111533812858133e+49,1.773158256035374e+49
1.422,2.3776330930062403e+49,2.5301445326416174e+49,2.410410126469713e+49,2.588005188095102e+49,2.0199880570839778e+49,2.5172036610597537e+49,2.487192634993774e+49,2.3691178291536396e+49
1.4231666666666667,2.1659889991614357e+49,2.4648957359482064e+49,2.307100033185491e+49,2.891965747576051e+49,2.2826155939846657e+49,2.2952851406140045e+49,2.346395036209778e+49,2.114603539388548e+49
1.457,3.148824032904345e+49,2.8212630408691256e+49,3.02258575625746e+49,2.511044595022748e+49,3.110446299061828e+49,2.829672807807186e+49,3.0853442212837406e+49,2.7489846841413166e+49
1.46,2.8305270278080647e+49,2.8527867148036724e+49,2.716838758997028e+49,2.5170003139919025e+49,2.6959418204788256e+49,2.613242577109448e+49,2.5114244926030925e+49,3.151694413823723e+49
1.4791,2.939301397517937e+49,3.198118658601117e+49,2.686917780864424e+49,3.0139771972152877e+49,3.7800179745474296e+49,2.894560752909775e+49,2.8595863825280306e+49,2.921468505309243e+49
1.483,3.467921232345291e+49,2.834145146321438e+49,3.259321435025479e+49,2.9997101258722626e+49,3.0514823470206093e+49,2.563629073536714e+49,3.3841561817057066e+49,2.793517863996458e+49
1.54,3.9763284533262e+49,3.884644584992257e+49,4.5236731222129965e+49,3.8194625958442495e+49,3.7274214388876067e+49,5.092714273774163e+49,3.77095112118115e+49,3.695514447566016e+49
1.54,3.4259519624872474e+49,3.846013002015042e+49,3.9701552692309594e+49,3.9751465249642895e+49,3.533365560875894e+49,4.334549300747185e+49,4.0436301789724224e+49,3.687213602858716e+49
1.542,3.208101676485437e+49,3.90547873768467e+49,4.1459346015346665e+49,3.7368490601739733e+49,3.9339280921194665e+49,4.015241986981486e+49,4.23818348780695e+49,4.2444795631907125e+49
1.544,3.763863599084182e+49,4.240380746226846e+49,4.007636128871137e+49,4.350290250172063e+49,4.2733081498642356e+49,4.1059977891140247e+49,3.956475888177134e+49,3.898720265850152e+49
1.5518999999999998,3.866481991486574e+49,4.452762799214683e+49,4.342008959713311e+49,4.280424605083807e+49,3.548392110086828e+49,4.1790312608146287e+49,3.832579963639211e+49,4.628363339206627e+49
1.5550000000000002,4.5351852441268677e+49,3.9099698210879427e+49,4.157020673826974e+49,4.22853768313491e+49,3.8686831451179863e+49,3.381840672100006e+49,3.6735218429684167e+49,3.6011490379986527e+49
1.557,4.665907610973956e+49,4.3477602404647073e+49,4.5886358338936344e+49,4.845120975619701e+49,3.817293365387436e+49,5.139331066982589e+49,4.09722384467058e+49,3.6988838299281937e+49
1.558,4.763051088474086e+49,4.906118579759596e+49,3.7210510475880335e+49,4.5929736220928423e+49,4.3507033904436846e+49,4.021565129286299e+49,3.8208055313064456e+49,4.606209005401532e+49
1.58775,4.535148787464328e+49,5.685155314480061e+49,4.825151348134928e+49,4.5604870082287494e+49,4.525397799650941e+49,4.859086829221841e+49,4.449275669080037e+49,4.882235702494961e+49
1.5885,4.469417021174681e+49,4.66917720349201e+49,4.5498179957636176e+49,4.607251503777807e+49,5.524503077860987e+49,4.775327228097739e+49,4.462590612926816e+49,5.251442699068978e+49
1.596,5.159930513137387e+49,5.193366072163451e+49,4.581190377322299e+49,5.973221854708937e+49,4.724515602938708e+49,4.4793879050270327e+49,4.4742574839158984e+49,5.1838404338178e+49
1.599,5.467144835087869e+49,4.967909443810162e+49,4.995695677846267e+49,4.566791831181881e+49,5.903653666641363e+49,4.989493014932634e+49,5.476712561203007e+49,5.108518239098036e+49
1.617,5.155372276350343e+49,5.509168492326469e+49,5.063943962381325e+49,5.099861625184752e+49,5.760562443097162e+49,4.948196997120269e+49,5.396576728862303e+49,5.787509686178108e+49
1.645,5.647057438206741e+49,5.992691008451567e+49,5.905597060108493e+49,5.421415801379946e+49,6.572411291687118e+49,5.21709578456109e+49,5.086840745759555e+49,6.002498887181572e+49
1.659414458,6.143140325021933e+49,6.164418295667626e+49,6.297180580150706e+49,6.091481807638218e+49,5.562763558146003e+49,5.517295664033451e+49,6.727975027152632e+49,5.744003609755799e+49
1.6595,5.474435635355308e+49,6.737595932520119e+49,6.183113063660178e+49,5.773634889371262e+49,5.666594123099442e+49,7.158657642344345e+49,6.462171788973885e+49,6.205433430702846e+49
1.6666666666666665,6.269935953240001e+49,6.231684748745298e+49,5.965292315169586e+49,6.90233285407207e+49,6.565313846227277e+49,6.609265181218469e+49,5.292315806181477e+49,5.8416139447262e+49
1.689,6.715830060214932e+49,6.1575831597951e+49,7.408516062915476e+49,6.778297287556127e+49,6.067290490463716e+49,7.499242336276774e+49,7.208792837918841e+49,6.752664939571948e+49
1.7135,7.889514444928361e+49,6.798924613628409e+49,7.750694828664048e+49,7.838419953476866e+49,7.193614411527981e+49,7.737207087424017e+49,7.076945938699291e+49,7.117926024767104e+49
1.714262645,7.136490607694243e+49,8.330337057475821e+49,7.702061853217517e+49,7.509731171196013e+49,8.541656431173979e+49,7.37551736561973e+49,7.010976880192104e+49,7.995235299869265e+49
1.714974,6.471945475505276e+49,8.078612225579534e+49,7.568074688519454e+49,6.545372690122245e+49,7.508672402592966e+49,6.093515979744477e+49,7.357254760038596e+49,6.674068339218356e+49
1.7149999999999999,7.196597172150541e+49,8.073375656200061e+49,6.560042992665499e+49,6.304749256528326e+49,8.381979436694544e+49,7.681631406912773e+49,6.657647901370427e+49,7.92880329686588e+49
1.718,7.255785486039333e+49,7.449197573290215e+49,7.305355675629228e+49,7.255804139876001e+49,7.296081148900412e+49,7.528494425905707e+49,6.755699807394387e+49,7.500053434571117e+49
1.720620284,7.097265451046296e+49,6.854970604366045e+49,7.532353941600959e+49,7.60637424075555e+49,7.181466517657809e+49,7.50586337569909e+49,7.739390454795924e+49,8.164260816061846e+49
1.7235789110000002,7.252823854876927e+49,7.225658433877959e+49,7.320183556592054e+49,6.937021498106783e+49,7.930450123489514e+49,6.570849665205446e+49,6.392916318575242e+49,7.095167592767514e+49
1.725,7.133193105321451e+49,8.611651922151891e+49,6.813007277077814e+49,7.15349931379324e+49,7.012153572952565e+49,7.861507804458579e+49,7.922839995370331e+49,8.109982022717186e+49
1.726,7.150526608870664e+49,7.44039464409913e+49,7.939335505613029e+49,6.360804839662631e+49,6.893881593556099e+49,7.234789459388912e+49,7.709926720265212e+49,7.106732629873499e+49
1.736,7.314286000679453e+49,7.201124210000331e+49,7.058064979670089e+49,7.284830980585383e+49,8.331213723591788e+49,7.220448108885032e+49,7.747214488198718e+49,6.533245215173901e+49
1.758,8.754704195124344e+49,8.508414481219409e+49,9.927955686886432e+49,9.916742160227439e+49,7.868861727938499e+49,7.857394306029371e+49,8.025525258081014e+49,7.944789188041546e+49
1.779716483,8.497961428280937e+49,7.44489901976526e+49,9.3576434878763e+49,8.641999722697486e+49,8.83126388405259e+49,1.041516009656754e+50,9.492620536151743e+49,1.0478206608859161e+50
1.790974936,1.0251773543012203e+50,9.478259472730189e+49,7.932534438795663e+49,9.197274891434176e+49,9.244535962716831e+49,1.0104597810212867e+50,8.769836269833056e+49,8.244918619876917e+49
1.7930000000000001,8.835198955973093e+49,8.199311472657987e+49,7.92200619805972e+49,9.62209578372017e+49,7.907296477224387e+49,8.586051512793411e+49,1.077570761479769e+50,8.872578822974075e+49
1.8,1.021243822041671e+50,7.581019888455978e+49,9.035917674288776e+49,9.073521377715032e+49,9.806974109945216e+49,1.0779328830112043e+50,9.55628287412993e+49,8.715665814184801e+49
1.8039333333333332,9.355182751549078e+49,1.033278385488792e+50,9.610155540993692e+49,9.228497766896942e+49,9.630226651893053e+49,9.558099321702068e+49,9.988163596648137e+49,8.954515774172986e+49
1.818,9.281798048633633e+49,9.91299099345409e+49,8.990537312205819e+49,9.907651265018083e+49,9.757733113582873e+49,1.1064007259443505e+50,1.0207123975500573e+50,8.729475449480127e+49
1.8239999999999998,1.0145055988546397e+50,9.350000745281762e+49,1.0114975880325005e+50,8.63247609564567e+49,9.404631051005937e+49,9.560311148315038e+49,9.86004467616867e+49,8.973266429166659e+49
1.83,9.877080527010794e+49,7.640202552285732e+49,8.733784248569615e+49,9.62577545477802e+49,9.393335338757099e+49,1.0086898940511358e+50,9.757127309655877e+49,9.967296689637952e+49
1.8304,1.1411180159548567e+50,1.1551362168604128e+50,9.009939590562068e+49,9.61042914341636e+49,1.0827226541791934e+50,1.1482346270545519e+50,1.0592658192941904e+50,1.1013084357362259e+50
1.838,1.0907656184473666e+50,9.699573724323238e+49,9.506640090280806e+49,1.0000918782419954e+50,9.12815936023038e+49,1.0481983662188867e+50,1.01451275284461e+50,1.0193903607423404e+50
1.8399999999999999,9.651290083467297e+49,9.97785169422653e+49,1.0919804612510354e+50,9.210441015508871e+49,8.831839657460901e+49,1.1292034686663971e+50,1.155824490733709e+50,9.540790301244257e+49
1.845,1.137868873536677e+50,1.071195178686931e+50,9.512874877127685e+49,1.1305734402509992e+50,8.811562140668469e+49,1.0956005436384345e+50,1.0679565093510875e+50,1.2037157690636665e+50
1.85845389,1.0141019821384063e+50,1.1462541790157784e+50,1.0885914958905408e+50,9.655471042000369e+49,1.0607249955716533e+50,9.71680493513816e+49,9.929668219256765e+49,1.0521619411185974e+50
1.862,1.2103869703224835e+50,1.1272857358390592e+50,1.0966624506258847e+50,1.0974462800991953e+50,1.1311812892747819e+50,1.0646963375242454e+50,1.1435919193722202e+50,1.2493753071842845e+50
1.885113804,1.2307990084084245e+50,1.1709594012378094e+50,1.1784137812691787e+50,1.0072296113149174e+50,1.253464780715589e+50,1.1211111108365672e+50,1.1735202391005872e+50,1.035650861225976e+50
1.8860000000000001,1.2527020905711671e+50,1.2708536123012262e+50,1.151488928888212e+50,1.0147861288391115e+50,1.1177018187769111e+50,1.0148559946090979e+50,1.148963406867962e+50,9.759512752383412e+49
1.889,1.1520804270975505e+50,1.012300475574019e+50,1.1017841640999362e+50,1.103013614811157e+50,1.1655117079694019e+50,1.1541649880455257e+50,1.081643595195601e+50,1.066334675856545e+50
1.903,1.140358435667252e+50,1.3058162154515545e+50,1.1066449953733572e+50,1.2334201267216789e+50,1.2033347184654617e+50,1.0771534920167912e+50,1.1591074376383317e+50,1.2286643818431686e+50
1.904,1.3042992376273712e+50,1.2374156447223027e+50,1.109004104723492e+50,1.1635757322487145e+50,1.2633776372340215e+50,1.1668873235004377e+50,1.2138511004540112e+50,1.1129316715994684e+50
1.909206218,1.227459251168918e+50,1.2770255504896595e+50,9.088858654836891e+49,1.1708359693012395e+50,1.4579273292503638e+50,1.1940003886380292e+50,1.315220232800791e+50,1.0762841774921951e+50
1.915,1.0722074841923795e+50,1.2681598123183568e+50,1.2552821892465067e+50,1.3781105070077892e+50,1.2611790224982901e+50,1.2769457155034117e+50,1.2052262351056667e+50,1.060270999653054e+50
1.92,1.272830645774992e+50,1.2304737905221375e+50,1.1211948753723663e+50,1.2696691116728602e+50,1.2637426154132717e+50,1.3441828344406404e+50,1.5716132128438226e+50,1.0955174694737364e+50
1.922275958,1.3332229862138358e+50,1.3268370707485065e+50,1.3105109127453942e+50,1.3163354960355528e+50,1.2908957973115916e+50,1.3742946422157162e+50,1.208206486161801e+50,1.1317239415169161e+50
1.9364,1.2469656102189668e+50,1.312677676486089e+50,1.301838707319496e+50,1.1461926838857808e+50,1.4536449738306268e+50,1.4071635940505552e+50,1.3725384256869752e+50,1.3903877895352686e+50
1.937,1.3131103751650565e+50,1.118216710334067e+50,1.4123550028048397e+50,1.1171101288269304e+50,1.3248292776315601e+50,1.2459341082166634e+50,1.2274651616980107e+50,1.2930820900752042e+50
1.9586000000000001,1.4335721107991348e+50,1.2401008161868516e+50,1.217586170993778e+50,1.4319949993215571e+50,1.3761031534521727e+50,1.3201990547194701e+50,1.3644437749592969e+50,1.2936991227471288e+50
1.97,1.6087323271600971e+50,1.4206363580827321e+50,1.350564179628187e+50,1.444406081839291e+50,1.5295134978881192e+50,1.5042797227279024e+50,1.247684590048607e+50,1.3745720268360592e+50
1.9706666666666668,1.298639286831555e+50,1.2891579095609398e+50,1.3669486105358564e+50,1.5440490725707167e+50,1.3235242554521426e+50,1.2648568264452274e+50,1.4685484171937104e+50,1.626935033345521e+50
1.999,1.5477229769354168e+50,1.573133990434056e+50,1.4827191354999783e+50,1.4406794019910683e+50,1.487549612608851e+50,1.5738527770357388e+50,1.740220973573582e+50,1.4898745741131192e+50
2.0,1.4795544183757612e+50,1.4523352499732226e+50,1.3630296888287337e+50,1.3798818986835645e+50,1.4698295278029914e+50,1.5445907678240616e+50,1.482173949982371e+50,1.5619140245125396e+50
2.0229999999999997,1.6947930366106175e+50,1.7465713000151444e+50,1.6086198453797308e+50,1.3353241513073552e+50,1.5093890130398106e+50,1.7610286950600127e+50,1.6214924993220673e+50,1.5178282417843652e+50
2.033845183,1.425803825204634e+50,1.7444655944438407e+50,1.5267060190058487e+50,1.759171214913597e+50,1.6277957470598396e+50,1.720630567297959e+50,1.6060446932588434e+50,1.5345393768879098e+50
2.0460000000000003,1.5296740095634177e+50,1.74752361170782e+50,1.3127962202893595e+50,1.5026072712281207e+50,1.644545128484167e+50,1.526354376042333e+50,1.483348248926083e+50,1.8254102948794109e+50
2.0565409370000003,1.5325942219957131e+50,1.5004943873065385e+50,1.6713130032802697e+50,1.677174074578472e+50,1.5973300511724359e+50,1.616803638761376e+50,1.7950782502224059e+50,1.7616528348824717e+50
2.059,1.6851563050438825e+50,1.6384101104549593e+50,1.7478057236873367e+50,1.766553807638134e+50,1.5750834983488218e+50,1.7785776671394212e+50,1.5873293195886018e+50,1.6398712575969899e+50
2.06,1.6098628447762392e+50,1.5992968399145217e+50,1.8082611175510972e+50,1.7167576944047285e+50,1.5610038418151786e+50,1.5223436277080257e+50,1.5633424370622568e+50,1.8175849025298935e+50
2.06315,1.5644521783888746e+50,1.6627596771376084e+50,1.564065101974632e+50,1.7877380986202878e+50,1.7167103946968826e+50,1.7092567141419304e+50,1.5498680960135094e+50,1.6807896289673508e+50
2.0700000000000003,1.5685191739162533e+50,1.6557309245308462e+50,1.686225688704152e+50,1.6404270417610896e+50,1.6083739435362056e+50,1.71170137479574e+50,2.0145504258040748e+50,1.8227301936833656e+50
2.0788583970000003,1.6922855108503957e+50,1.6774044297699666e+50,1.8362697231235431e+50,1.7316426410596544e+50,1.5868085792454401e+50,1.6038116292369577e+50,1.7224460280609762e+50,1.834325870070471e+50
2.0915,1.7885985501823878e+50,1.6706445131817315e+50,1.894209002794685e+50,1.6096465706395225e+50,2.0056397477714707e+50,1.7280003423965878e+50,1.889775782245507e+50,1.6466508062202718e+50
2.1,1.8631447064177173e+50,1.7848237064853658e+50,1.7924536289070154e+50,1.88403402573405e+50,1.8779076570009176e+50,1.8775694059944678e+50,1.8506369472135361e+50,1.8213135453963094e+50
2.1,1.923912525024967e+50,1.9506563917497044e+50,1.9523130242439053e+50,2.103916249948216e+50,1.8195365601814568e+50,1.9956522315501893e+50,1.9400307678784724e+50,1.8867220117455176e+50
2.1,1.9586269163647306e+50,1.930631953760992e+50,1.5100917390529378e+50,1.957231355884259e+50,1.8153432260707294e+50,1.6381642540205253e+50,1.8648032386238513e+50,1.585177961854436e+50
2.1136999999999997,1.8020075634168746e+50,1.6794375273062092e+50,1.8736805948156946e+50,1.800285555364694e+50,1.606978890259969e+50,2.2847594302755054e+50,1.727036931991709e+50,1.8987368257478405e+50
2.116941309,1.9057163824928273e+50,1.6623880658874855e+50,1.8829307120821712e+50,2.1032826106727674e+50,1.70021679834882e+50,1.98640591916465e+50,1.6316361586509527e+50,1.8655525508496203e+50
2.1174999999999997,2.2041458096796155e+50,1.7853350547838495e+50,1.8714140534303774e+50,1.9838141427312353e+50,1.8974158418097416e+50,2.1864463750437377e+50,1.7738477371221566e+50,1.859987358342185e+50
2.1256243120000002,1.9226941798771837e+50,2.1740282485819307e+50,2.1911008459379077e+50,1.8120537614712836e+50,1.923001326743825e+50,2.013228847541191e+50,2.105355969108411e+50,1.4687813758897708e+50
2.145,1.8020630480135183e+50,1.7276480720982578e+50,2.2037471367220313e+50,2.1968799770556704e+50,2.215078830301897e+50,1.8492762656187043e+50,1.7850831271680062e+50,1.8592131432768362e+50
2.1550000000000002,2.0494172640323092e+50,1.950778365653117e+50,2.0507235833765978e+50,1.8648382319144274e+50,2.1802662213836644e+50,2.080121274070501e+50,2.223011697354863e+50,1.8574327298430962e+50
2.15878236,2.3503087382305737e+50,2.0296117677362486e+50,2.0078143554287056e+50,1.9571682491288033e+50,1.8118832102797377e+50,2.1106217315789358e+50,2.0876730220063497e+50,2.0724892269234044e+50
2.159,2.0387684858016965e+50,2.0146998993358184e+50,2.2210658828252534e+50,2.112341858245969e+50,2.3336200021383745e+50,2.0456213218248855e+50,1.8486211284956739e+50,1.873427650793969e+50
2.167,1.918860544550831e+50,2.111092985398606e+50,1.766872082690751e+50,2.0499078481438877e+50,1.950239463306275e+50,1.7523393518700233e+50,2.1552535401404647e+50,1.8562873052144357e+50
2.1715,2.029626643847652e+50,1.7851403771933258e+50,1.973733506596605e+50,2.1453606007782914e+50,2.1940730286227297e+50,1.855882389659985e+50,1.954654475351836e+50,2.2671109704526115e+50
2.1932086660000003,2.2214109321133893e+50,1.8665068347722087e+50,1.9135400743596193e+50,2.210511961943202e+50,2.206321388282503e+50,2.123299050814361e+50,2.199416771951704e+50,2.0599445182304606e+50
2.2076000000000002,1.8877777306113344e+50,2.4004345758322653e+50,1.9817080563089576e+50,2.25363464135341e+50,2.2237472536568425e+50,2.342010804891196e+50,2.423243536016202e+50,1.908623486222817e+50
2.21,1.8875433574138065e+50,2.242568252378078e+50,2.2339096099856366e+50,2.1997156234142797e+50,1.9042809548878933e+50,2.3037687444645036e+50,2.178169924304761e+50,1.8886113180466325e+50
2.215681273,2.247555307685467e+50,2.1742929609067146e+50,1.8094491185110033e+50,2.2412069663113825e+50,2.1741217318922465e+50,2.1863500088416357e+50,2.337107648158162e+50,2.1748321452570463e+50
2.2178758380000003,2.0925743230542297e+50,2.0142953437694084e+50,2.1999269003845252e+50,2.3740562643543804e+50,2.151943799374114e+50,2.303827201916261e+50,1.947577558524594e+50,1.8375985816799573e+50
2.222811379,2.1848151912329814e+50,2.757363242087862e+50,2.6203262854607096e+50,2.4410323968412192e+50,2.080901818734372e+50,2.3004913144089865e+50,1.9514471132261746e+50,2.3781165849769493e+50
2.2301826399999998,2.142471449851153e+50,2.116276020381408e+50,2.7540942765786413e+50,1.9236532130795543e+50,2.750575750402588e+50,2.5165409286037206e+50,2.01953345472189e+50,2.083775047247818e+50
2.232,2.0332263829943423e+50,1.9975633788212167e+50,2.275881578337761e+50,2.504156053672508e+50,1.9695688703959655e+50,2.5924821288361905e+50,2.498015883187254e+50,2.180903941329672e+50
2.237966297,2.163835740019827e+50,2.379945997844637e+50,2.139211674139098e+50,2.3397943136886407e+50,2.6641436683780266e+50,2.561214259269281e+50,1.992044970426831e+50,2.5150324864079104e+50
2.238,2.2987100862116544e+50,2.325254600603604e+50,2.286047759258246e+50,2.093843410818709e+50,2.462405189313882e+50,2.28978905184942e+50,2.265124284796333e+50,2.1173346850933e+50
2.24,2.4518263144205055e+50,2.0967812870219998e+50,1.9983753882225007e+50,2.137236871489198e+50,2.199641248676174e+50,2.531934342817046e+50,2.236905540643006e+50,2.5707349949397773e+50
2.25,2.525873884027001e+50,2.2918493002363264e+50,2.4049331491801667e+50,2.5027471241839797e+50,2.619848194863944e+50,1.9261249810160257e+50,2.3324613216805386e+50,2.4815838046515703e+50
2.2525,2.3771105151219332e+50,2.6506425216697445e+50,2.248090006515966e+50,2.0077052992960544e+50,2.745063494737809e+50,2.2819550967636976e+50,2.4874210291755704e+50,2.3779748014043035e+50
2.266,2.2045388580605386e+50,2.673819875094989e+50,2.26647031718514e+50,2.0937237366151037e+50,2.2074805958759324e+50,2.31360460783527e+50,2.407454343183129e+50,2.667243473367214e+50
2.280421039,2.422360356865974e+50,2.7066466836429634e+50,2.685572033144403e+50,2.543181887926081e+50,2.55292981732693e+50,2.30053134820953e+50,2.3187419483753662e+50,2.2391603822235034e+50
2.2845,2.4886571579894175e+50,2.8129929097607847e+50,2.4199927424110334e+50,2.761535876370458e+50,2.3171516776304585e+50,2.7470769726621997e+50,2.2108620807804567e+50,2.5812257175168374e+50
2.2880000000000003,2.4609302734491935e+50,2.5178713887863915e+50,2.4220734455686016e+50,2.381977362434374e+50,2.4185726893243446e+50,2.791796679019675e+50,2.4071774665844162e+50,2.7727589983990925e+50
2.294,2.5305481190119893e+50,2.652327224755378e+50,2.302191758278033e+50,2.5712684333818115e+50,2.582652616957419e+50,2.603721997466949e+50,2.5422329701890853e+50,2.4700749464699283e+50
2.2969999999999997,2.4376807881389278e+50,2.5445715137947893e+50,2.2912025774062146e+50,2.607157590785741e+50,2.220510192846074e+50,2.441129487177805e+50,2.658603710070067e+50,2.5380225568528436e+50
2.299962356,2.8109275264951706e+50,2.420007834433043e+50,2.3455179539259545e+50,2.7328810541247596e+50,2.6206015984388107e+50,2.4598254870968275e+50,2.6363867928952293e+50,2.790456710793967e+50
2.3033,3.031663319564308e+50,2.2252200497509676e+50,2.724638937995027e+50,2.700432083141814e+50,2.183445429041557e+50,2.2554232479811135e+50,2.2640684096382943e+50,2.6807942291656716e+50
2.3194999999999997,2.7368907197813796e+50,2.5989008513919314e+50,2.4699695261066543e+50,2.602257297050946e+50,2.847634738359153e+50,2.3609197416353437e+50,2.5060630029237446e+50,2.4387447358145115e+50
2.32010331,2.9080151668523853e+50,3.0889199474731915e+50,2.4042488513014726e+50,2.4518384848764436e+50,2.8750040578942284e+50,2.4313276027954693e+50,2.603248647297816e+50,2.4550245278911633e+50
2.3263792739999998,2.338015321880257e+50,2.3840360211605395e+50,2.6454808570413594e+50,3.1606703398709393e+50,2.8291944631838567e+50,2.436185918485223e+50,3.0614775041436497e+50,3.0308490927011527e+50
2.3289999999999997,2.7173406700178496e+50,2.7117819070064065e+50,2.5038032803312734e+50,3.25441864534511e+50,2.6328103175813717e+50,2.6278607431407283e+50,3.1047600156992153e+50,2.4585754596015483e+50
2.338654313,2.7798179566776036e+50,2.4757580647146555e+50,2.5376651087034827e+50,2.5100546305531575e+50,2.9920534946875214e+50,2.5373983120386852e+50,2.5842415480141067e+50,2.4940831785692903e+50
2.348,3.1353531379453593e+50,2.8701212700024385e+50,2.487913987523581e+50,2.9548054655384677e+50,2.9280269604607424e+50,2.8283963895687854e+50,2.6313026666804003e+50,2.4933967206455644e+50
2.361569952,2.7546110059685165e+50,2.7531396588458136e+50,2.7833376119674816e+50,2.6587541045488333e+50,2.505092874025042e+50,2.9197283332425328e+50,2.5821667327089337e+50,2.915554130264354e+50
2.3662763360000003,2.9894254305679443e+50,2.8751847259049505e+50,2.712121534926163e+50,2.809057849376398e+50,2.7981129076010574e+50,2.6232638997894817e+50,2.8020660990634083e+50,3.008517905262898e+50
2.37,2.6031923982946184e+50,2.865462107636668e+50,2.79133494605682e+50,2.5722987923794836e+50,2.596795419777044e+50,3.2741267066031523e+50,3.0202782831662658e+50,2.859886150258559e+50
2.3749642460000002,2.6840553660384087e+50,2.592484230717373e+50,2.842961132350285e+50,2.66452307692153e+50,2.791267274078507e+50,2.5553322063669206e+50,3.316156757596417e+50,3.0178371251765447e+50
2.3805,3.0924601960207594e+50,3.0662533837518804e+50,3.0327179286174565e+50,2.9618886353337912e+50,3.044728823057225e+50,2.4784047421478496e+50,3.1351419441613333e+50,2.9435224652036167e+50
2.3899999999999997,2.8440096160989353e+50,2.9064108614759702e+50,3.0055361608168804e+50,2.975448445260777e+50,3.1342211524299193e+50,3.0547534376386764e+50,3.5628580407202907e+50,3.072763251711994e+50
2.390729351,3.6865431567738225e+50,2.896077509521115e+50,3.211106228964243e+50,2.8631831553626518e+50,2.900220129821747e+50,2.756313392351597e+50,2.8833308905034177e+50,2.9960697077699628e+50
2.392320567,3.1206670572326293e+50,3.0526793869283882e+50,2.982203471952053e+50,2.7716166645294223e+50,2.934558358473192e+50,2.8986629883860537e+50,2.8489818842848494e+50,3.0558571734698687e+50
2.394,2.670374300875709e+50,3.55461655767596e+50,2.779018828503939e+50,3.1099623881977854e+50,3.088793378113796e+50,3.1968108902158486e+50,2.653563423295831e+50,2.9308443910843565e+50
2.396836596,2.7843274513728882e+50,2.891603451688393e+50,2.8068088544191698e+50,3.3602074434172117e+50,3.1111397289825703e+50,2.8673315601872505e+50,3.4590731919085018e+50,2.9119178394778743e+50
2.3979999999999997,2.934177178214486e+50,3.7689730538421595e+50,2.7819631988770263e+50,2.9462175507740872e+50,2.6411109806471108e+50,2.8326994971369154e+50,3.3508757860917657e+50,3.021442576378946e+50
2.4071254900000003,3.024282638809005e+50,3.4208864462919026e+50,3.0270264171970137e+50,3.0220575102245944e+50,2.7678973706089644e+50,2.756763293852552e+50,2.87889053560488e+50,3.1367087879542773e+50
2.408,3.3960203385357876e+50,3.1422947232677978e+50,2.677411346354578e+50,3.0540158067110372e+50,2.9456882074078702e+50,3.0865488994687624e+50,2.950674201094223e+50,2.6249836819473916e+50
2.409,3.3843151880355996e+50,2.924021631048104e+50,3.123261564888696e+50,3.277819607145292e+50,3.1096294590053354e+50,2.9715673531950083e+50,3.574877187844969e+50,2.7800615604130696e+50
2.41158355,2.9812117748576416e+50,2.831910003171649e+50,2.8339186680691868e+50,2.8835341537208925e+50,3.141964386327822e+50,3.1749830206425286e+50,3.228544368319176e+50,2.895699955221573e+50
2.411882117,2.6271301343196642e+50,2.8411638105970722e+50,2.9181639099322815e+50,3.494636416517801e+50,2.574534961812102e+50,2.775556528487944e+50,3.0249317271833856e+50,3.2471961735138422e+50
2.412787079,3.6383947466244514e+50,2.899741809041415e+50,3.216450957102077e+50,3.159257990154086e+50,3.1937111263822883e+50,3.047500029084937e+50,3.1513204312058747e+50,2.8672449630622967e+50
2.413786499,2.8925099675706865e+50,3.143651641095847e+50,3.210171458854119e+50,2.7336149300410183e+50,2.5175114361842564e+50,2.81657005168813e+50,2.965924581168494e+50,3.0670885105539393e+50
2.416,2.8257066053985384e+50,3.1285591104971005e+50,3.0290876889529202e+50,2.9473976866974623e+50,3.4528729007396767e+50,3.0057356037435996e+50,3.211641553043608e+50,2.978027931366025e+50
2.416,2.908354471426206e+50,2.7679887746583723e+50,2.8569935918046913e+50,3.3416844791605225e+50,3.22492525542465e+50,3.211967058783951e+50,3.0596367494491655e+50,2.888709091484106e+50
2.4232292209999997,3.3178259115362533e+50,2.818814086242415e+50,3.0024123077859712e+50,2.9695970157993713e+50,2.6140438418584744e+50,3.306697672036471e+50,3.00516670656745e+50,2.486043675298454e+50
2.44,3.304461174962829e+50,3.8103084633247856e+50,2.4405754218150544e+50,3.0477880240289633e+50,3.1915603200796316e+50,3.343136009669457e+50,3.1963385502733247e+50,3.1382198917045e+50
2.4450000000000003,3.173961237838888e+50,3.4518102202118385e+50,3.0227333960272385e+50,3.648665509543366e+50,2.8086614436139237e+50,2.8851664169133675e+50,2.909174935559132e+50,3.4440985118091203e+50
2.448,3.4824669955727947e+50,3.359844949737805e+50,3.149063821630904e+50,2.93814708314895e+50,3.084412544896976e+50,3.227518279925815e+50,3.615969288852545e+50,2.9047220167755042e+50
2.4485,3.5433967572987862e+50,3.2065532029500685e+50,2.9953097557710312e+50,3.1572948678529257e+50,3.2644959112669156e+50,3.2035193647142534e+50,3.276637940305086e+50,2.8903430414998366e+50
2.452,3.460797191364982e+50,3.926037726474444e+50,3.360576046826959e+50,3.08285773699602e+50,2.9763543500824165e+50,3.007412592727054e+50,3.4154937360855568e+50,2.8595404189227893e+50
2.456637749,3.257704214643731e+50,3.032120735057342e+50,3.2660052088586674e+50,3.1510796286368772e+50,3.316420662301791e+50,3.4420321639529277e+50,3.3179659025910254e+50,4.0034597773373115e+50
2.46,3.1551825921329235e+50,3.0023397577331164e+50,3.1178533663942976e+50,3.2304885977590486e+50,3.1385746181078384e+50,2.7499179801775604e+50,3.161347269241593e+50,3.498861306576265e+50
2.465,3.2835312681816105e+50,3.074470768050324e+50,3.4837269188273777e+50,2.957061952407022e+50,3.314097843351456e+50,3.472333812176726e+50,3.1214311401526395e+50,3.489038462318677e+50
2.465507632,3.258373417962265e+50,3.4266234114686542e+50,3.2674018944125798e+50,2.9065724267574562e+50,3.7897589095536824e+50,3.3659928168131157e+50,3.923408000921695e+50,3.7412145859784127e+50
2.4699999999999998,3.491265932161282e+50,2.9299294406612347e+50,3.3298754075803912e+50,3.83610336877287e+50,3.193518450070202e+50,2.7343606330093668e+50,3.0139013314260447e+50,3.2492740312069493e+50
2.472577286,3.5144813760133886e+50,3.4693100607868497e+50,3.261847749786339e+50,3.522153820202071e+50,3.4591310582994113e+50,3.7959592073889806e+50,3.1820398306417987e+50,3.1204357723800605e+50
2.48,3.0504893280152726e+50,3.1081747908189683e+50,3.846164047075358e+50,3.384005179074044e+50,3.385353855090602e+50,2.869803629533207e+50,3.218881541418569e+50,3.044349937896551e+50
2.4813339919999997,3.3672075739933197e+50,3.3726095877498135e+50,2.878415222315324e+50,3.9973692818579715e+50,3.240255748994434e+50,3.2242200883103594e+50,3.3469088912211794e+50,3.093298327925405e+50
2.4895,3.4129991453543918e+50,3.399569163118401e+50,3.3929689590027326e+50,2.997699095786668e+50,3.809152771725041e+50,3.226825879957266e+50,3.149899788215857e+50,3.3697984883463136e+50
2.494184535,3.158238514716277e+50,3.4600898314285427e+50,3.240240186849924e+50,3.6270843335765325e+50,3.263565790136654e+50,3.699824061830128e+50,3.3121845804564984e+50,2.9855151912686514e+50
2.4945,3.0817374363284886e+50,3.423462765025084e+50,3.6939526237756355e+50,3.250373336723108e+50,3.2544913837361226e+50,3.3436059696589736e+50,3.971040162441095e+50,3.3305922143142038e+50
2.4956843319999997,3.0780167166206494e+50,3.122693011724937e+50,3.783256742071285e+50,3.3493335099737163e+50,2.918809188623309e+50,3.775151866051834e+50,3.625585001541868e+50,4.309347977953598e+50
2.497,3.312077394362203e+50,3.0447568871193447e+50,3.395864950764979e+50,3.4774535704741624e+50,3.2014365973715277e+50,3.132570195129449e+50,3.5116721461992835e+50,3.507906965468806e+50
2.5040381739999997,3.472148076409863e+50,3.0769895170350305e+50,3.528465662874736e+50,3.746802540563752e+50,3.3627216089544566e+50,3.508887944632147e+50,3.57776921440199e+50,3.674442848016993e+50
2.505,3.3806459792281333e+50,3.2160739828159565e+50,3.260857595047364e+50,3.5573612684438535e+50,3.6524184680509823e+50,3.634795229000287e+50,3.6076282770308892e+50,3.3592805718317383e+50
2.507920481,3.424976390487864e+50,3.2935723358718678e+50,3.7270067153066e+50,3.4408444444057565e+50,3.483615081451458e+50,3.600072081277491e+50,3.321051013248089e+50,3.5958634623236717e+50
2.51,3.1063247772617833e+50,3.3623508634741645e+50,3.75636775323623e+50,3.258916248945614e+50,3.915432319359136e+50,3.512544248273788e+50,3.836945415952183e+50,3.5775671307924912e+50
2.5168999999999997,3.4346112912417833e+50,3.0464102608177918e+50,3.401238710462486e+50,3.5681109564751983e+50,3.4046502231818246e+50,3.227578134475618e+50,3.75775004919477e+50,3.1330620565402184e+50
2.532,3.4059394472477496e+50,3.7279888598324768e+50,3.367435344784767e+50,3.698557834357427e+50,3.651517050935141e+50,3.465161737901977e+50,3.911755987968804e+50,3.8232425205059855e+50
2.540889227,3.6409680731817087e+50,3.832431208688438e+50,3.3452935068589427e+50,3.6970767921915275e+50,3.745770792117503e+50,3.853068728502874e+50,3.6575365391839073e+50,4.073893119442714e+50
2.554701436,3.3036547549330395e+50,3.6891057395353606e+50,3.684799791451888e+50,3.3139572527148317e+50,3.69756982710291e+50,3.959383346407019e+50,3.583843388362964e+50,3.62442873498959e+50
2.56015161,4.412826906660499e+50,4.280993589378575e+50,3.6225546815279608e+50,3.6273376571409424e+50,3.592767350729529e+50,4.041196341359596e+50,4.0307638097025725e+50,3.530619013772852e+50
2.561839095,3.6184012703103334e+50,3.812350229664851e+50,3.961292111927557e+50,3.935314163206422e+50,3.658341725079835e+50,3.4801989315542268e+50,3.63260345803969e+50,3.772037294879333e+50
2.567,3.531836982100758e+50,3.7818833861764695e+50,3.3507849482539018e+50,4.157572459521639e+50,4.146194041692715e+50,3.5967853484929903e+50,3.948785856633919e+50,3.763956863735051e+50
2.571801694,4.16171195895851e+50,4.122462964096443e+50,3.4211670888896764e+50,3.90092120804169e+50,3.3964715424787628e+50,4.131977613274562e+50,3.384588572244458e+50,3.977911204575113e+50
2.572,3.168464987498258e+50,3.972814711682248e+50,3.4311677854393886e+50,4.06620171620461e+50,3.778335935655231e+50,4.314388112074626e+50,4.567246848784782e+50,4.2320156600904834e+50
2.587205668,3.906023090394116e+50,3.647462436461546e+50,4.37548851950344e+50,3.982018111459061e+50,3.7588700177293986e+50,3.8632021582718675e+50,3.880400273441088e+50,4.117559923088039e+50
2.58974212,3.922218129334996e+50,3.9497476689064695e+50,3.5772366978294875e+50,3.451373109238836e+50,3.874186915067156e+50,4.046909438641541e+50,3.5386377629498867e+50,4.238845683938367e+50
2.591280019,4.239098635086924e+50,3.8587074975404155e+50,4.093073290403898e+50,3.6530035714247515e+50,4.1946528641393174e+50,3.7004265872650515e+50,4.014908706524541e+50,3.5052417172012616e+50
2.6,3.6473460476057383e+50,3.6049532078347054e+50,3.742223706718835e+50,3.8372656539244235e+50,3.843355044653263e+50,3.948941589411547e+50,4.313741360973309e+50,4.014167629465782e+50
2.602615058,3.862076335114369e+50,4.144071140993208e+50,3.774314363519754e+50,3.794652485756956e+50,4.069514418197012e+50,3.8033772756150814e+50,4.244367074497505e+50,3.5032778521426296e+50
2.608,4.159121683196909e+50,4.358869034612385e+50,3.560630354279988e+50,3.427716120647078e+50,4.2540817752755774e+50,3.6943949057705053e+50,3.801550808891298e+50,4.0154496848318576e+50
2.6115,3.905000590043836e+50,3.997258817227386e+50,4.0171790436665725e+50,4.356142123082636e+50,3.945402726943324e+50,3.63881491161972e+50,4.1791613974678766e+50,4.3051341175597594e+50
2.612139538,3.762678566505753e+50,3.849597242280463e+50,4.071303203617101e+50,3.827552217658851e+50,3.749737265985659e+50,4.044020103666195e+50,3.6655161861948606e+50,3.928868368964087e+50
2.620378549,3.6394744371492625e+50,4.678323332390282e+50,4.345756798314906e+50,4.079598157589563e+50,3.834442336829248e+50,3.7825666414979315e+50,4.022774473921362e+50,3.9653927430313136e+50
2.62503784,3.975041671636076e+50,3.83784451552217e+50,4.435562488830415e+50,3.988479801295358e+50,3.991041664719327e+50,4.234210349130763e+50,4.2521919861375645e+50,3.6289834693117952e+50
2.625175464,4.382398873406974e+50,4.158745409562614e+50,3.836124615669058e+50,4.011636917594977e+50,4.263627827806661e+50,4.4643879654851155e+50,4.2119795880611645e+50,4.8088986284310684e+50
2.6421511449999997,4.327303317902953e+50,4.282115749846472e+50,4.428876766216097e+50,4.230199818322392e+50,4.2534462201369764e+50,4.049043382141328e+50,3.989828505343711e+50,4.293442952954363e+50
2.645112816,5.014000327378736e+50,4.459334345689823e+50,3.90335782392143e+50,3.956116159345275e+50,4.2024345782768195e+50,3.7483848250615786e+50,3.829362338464675e+50,4.020224360237655e+50
2.6639999999999997,4.509161341936961e+50,4.3154293470400835e+50,4.356224200725777e+50,5.0559113975331075e+50,4.779477729601795e+50,3.767261408349558e+50,4.5519047597898255e+50,4.533244714053852e+50
2.675780819,4.052077170060143e+50,3.9812545696982766e+50,4.487389791188426e+50,4.192790732892905e+50,4.039016316243604e+50,4.3221771841938394e+50,4.762172777285053e+50,4.274066375082321e+50
2.691,4.2197754610737046e+50,4.203049775366307e+50,4.030158080081325e+50,4.135213388192729e+50,4.3616125752339494e+50,5.051631341060552e+50,4.844258594931968e+50,4.505112062361045e+50
2.694581437,4.443085039190303e+50,4.123307523342206e+50,4.081171151541643e+50,4.749532677796194e+50,4.898208504014149e+50,4.282151705854937e+50,4.248678435873895e+50,3.915810273466769e+50
2.71,4.6128450723493125e+50,4.6268253597446995e+50,4.840264510725728e+50,4.84569791406996e+50,3.976848679221469e+50,4.560056615953271e+50,3.872019066150189e+50,4.045254030784588e+50
2.710766848,3.938927504738057e+50,3.93967535820877e+50,4.528510768909724e+50,3.82619108604821e+50,3.8412862224819265e+50,4.258836748835923e+50,4.699309314942413e+50,5.3476547431682786e+50
2.717125235,4.4183812840008056e+50,4.074178748664721e+50,4.502938737568755e+50,4.854211717888222e+50,5.036192112833923e+50,4.133912590630052e+50,4.290299642906307e+50,5.159160112651323e+50
2.722,4.2195931252694744e+50,4.559451238025775e+50,4.284302622007425e+50,4.678144432847749e+50,4.624039256652563e+50,4.712542421115725e+50,4.7118796186371934e+50,4.8731786206566015e+50
2.7270000000000003,4.428215111037915e+50,5.687580159628162e+50,4.836378882883937e+50,4.860465468692276e+50,4.908553959122191e+50,4.849829173974361e+50,4.2493607320599325e+50,4.612387605427278e+50
2.7286666666666664,4.843909785559264e+50,4.564457916050471e+50,4.720923120020706e+50,4.8059698373709416e+50,4.314284550474524e+50,4.7321194605290445e+50,5.1919463162535085e+50,4.655400731342342e+50
2.7359999999999998,4.066359647210907e+50,3.685508947408146e+50,4.644035430189164e+50,4.870721648611487e+50,5.182890615131539e+50,4.890130800246974e+50,4.412129125416574e+50,4.8371199803329865e+50
2.748378957,5.193461350003057e+50,4.714194091822874e+50,4.408507714628566e+50,5.560905831760896e+50,4.5148241815535026e+50,5.091086717455804e+50,5.233921191534863e+50,4.46719914473136e+50
2.7493,5.180991205229386e+50,5.110567126681565e+50,4.340993154301328e+50,3.849690334793685e+50,4.559606552476033e+50,4.611198705184903e+50,5.04578064410811e+50,4.372634940629317e+50
2.7518397649999997,4.877583121226903e+50,4.092389115910896e+50,4.899204585663129e+50,4.9831417502754815e+50,4.310406009178608e+50,5.003797268972735e+50,4.591140429596169e+50,4.678293621062631e+50
2.757861357,5.034515956058545e+50,4.9907092004423484e+50,4.083843112199134e+50,4.582137463686307e+50,5.5465702146406245e+50,4.853883881546091e+50,4.84554017506622e+50,4.868865407090947e+50
2.763820014,4.997324083266131e+50,4.584695021550471e+50,4.587592304271858e+50,4.790912850634772e+50,5.093172738893538e+50,4.907719644287466e+50,4.810342272285652e+50,4.76608132173388e+50
2.767681686,5.036899103307636e+50,4.502869613914459e+50,5.094987852802937e+50,4.2798277271842015e+50,4.886920915029563e+50,5.044717402148618e+50,4.600386815493184e+50,5.148227611898342e+50
2.77,4.430678748971806e+50,5.430165929851106e+50,5.436046871662564e+50,4.528397387668647e+50,4.456281498190682e+50,4.5750219094721374e+50,4.738549916146335e+50,4.492914767979243e+50
2.7708690330000003,4.78962683959716e+50,4.7632340212083034e+50,4.989886990213684e+50,4.373179893314904e+50,4.787832945566698e+50,5.0025814187763675e+50,4.263603242349658e+50,4.493705481441426e+50
2.7720000000000002,4.679442609239755e+50,4.367422119099394e+50,5.832766899979636e+50,4.365622976628189e+50,4.5430417704643305e+50,4.85508757765265e+50,4.535395446301502e+50,5.214448701555671e+50
2.784781795,5.57092503121945e+50,5.0233529605092045e+50,4.792875665151722e+50,4.549675168509014e+50,4.7209204174109515e+50,4.580316187208608e+50,5.25374707253447e+50,4.332052366602667e+50
2.791737305,5.281626203073623e+50,4.668568827023995e+50,4.683854386459111e+50,4.898784616468506e+50,5.312460670997559e+50,4.990512598361838e+50,4.964041555025726e+50,4.952779151817674e+50
2.7973556530000003,4.532177333058055e+50,4.9672279733776555e+50,4.444746694349964e+50,4.587727176432165e+50,5.0161565471810185e+50,5.596325126411888e+50,5.196436762751976e+50,4.631715589635396e+50
2.798,5.47749564302476e+50,4.5577474169010235e+50,4.740061213760719e+50,5.637098971056819e+50,5.136627788853076e+50,5.164782149766439e+50,5.138126228616991e+50,4.9674572343253325e+50
2.8,4.510438421804256e+50,4.268077145831107e+50,5.6978734124516005e+50,4.609633712969813e+50,5.113555386263526e+50,5.177002088573303e+50,4.299191964734396e+50,5.053400915942255e+50
2.8240523470000003,5.557355185145753e+50,5.590619962963333e+50,5.202659977900928e+50,4.80722523039138e+50,5.51571047481027e+50,4.85367607966466e+50,5.453663607086264e+50,4.81487015723283e+50
2.832574909,5.026639107636177e+50,5.277104791755364e+50,4.844190431028194e+50,5.012656390463523e+50,4.857306046941904e+50,4.500274396782829e+50,4.646223265400035e+50,5.59842668076665e+50
2.833,5.527207344030514e+50,4.990810389545748e+50,6.137432593996302e+50,5.734406517075176e+50,5.042597293576336e+50,5.079655157329054e+50,4.559944927820073e+50,5.268528546372388e+50
2.838964412,5.104687743405591e+50,5.467160594132759e+50,5.5283200353983905e+50,4.638707922616371e+50,6.078306932848425e+50,5.254930722045375e+50,4.1476048966796335e+50,5.740374717236502e+50
2.841826972,5.605078279048259e+50,5.573000823323746e+50,4.923202404235336e+50,5.485755528579633e+50,4.9149042868392335e+50,4.622397271372647e+50,5.2076044863052975e+50,4.9994753803553784e+50
2.846425826,5.342080497820455e+50,5.38328263605427e+50,5.185352390233314e+50,4.9557962038675785e+50,5.492917183226753e+50,5.549622059515376e+50,5.126343523975868e+50,5.338222988623121e+50
2.857077334,4.608868161276658e+50,5.411026903448795e+50,6.216677989463993e+50,6.140689549715093e+50,5.988244214893823e+50,5.171853581134165e+50,5.16780363274203e+50,5.4408115006714854e+50
2.8596666666666666,5.472012365026603e+50,5.601078279630541e+50,5.508055154763811e+50,5.370083542372851e+50,4.82046394956417e+50,5.111395905029151e+50,5.473796111115286e+50,5.551610557330096e+50
2.8673475699999997,4.521891360157118e+50,5.206724572999526e+50,5.318238303579424e+50,5.626351439949088e+50,5.374802076556259e+50,5.382790006425874e+50,4.625096616992311e+50,5.073493973058759e+50
2.8680000000000003,5.5591321721600635e+50,5.008280848823247e+50,4.492680779543764e+50,5.691208106277178e+50,5.216771899755564e+50,5.446997331831275e+50,4.557329352583762e+50,5.2405938049936e+50
2.869717139,5.908560794933543e+50,5.0428440345231795e+50,5.537521129559297e+50,5.649200688364276e+50,5.4398227132555746e+50,5.296115572522592e+50,6.4888217067244525e+50,5.46832133685234e+50
2.87,5.331037374276598e+50,5.071860657121336e+50,5.756623971523316e+50,4.625698728363323e+50,5.397664012775314e+50,4.745398848913761e+50,5.513684705079225e+50,5.582557369986402e+50
2.883511435,5.628239171458611e+50,4.931869852641257e+50,5.311052765887906e+50,5.443786557933829e+50,6.326822490491451e+50,5.203307036448423e+50,4.936550125257451e+50,4.690763378296779e+50
2.8836,4.708151906341439e+50,6.091442332662241e+50,5.272593931815169e+50,5.279629399641529e+50,5.13305390941226e+50,5.727477494461811e+50,5.934037612369765e+50,4.804277033616644e+50
2.887507212,5.090013950670873e+50,5.517360635960507e+50,5.193068450822904e+50,4.576106560953166e+50,5.822022270720715e+50,5.348512147057298e+50,5.794444739703827e+50,6.008764313744215e+50
2.909497743,5.072767419730029e+50,5.505345699660382e+50,4.9455757853876594e+50,6.273528820739168e+50,5.6032318800540174e+50,5.1778207090234475e+50,5.58510950577157e+50,5.0586050413292676e+50
2.918295069,5.356667154100628e+50,5.4036554479111486e+50,5.650149086595962e+50,4.966229155844972e+50,5.700736910442172e+50,4.885425153508938e+50,5.657876542412117e+50,5.4038248445508295e+50
2.91932779,4.607648893610721e+50,6.4545753262398385e+50,6.2984003795225615e+50,5.8097747903363175e+50,6.133918824578859e+50,5.298953338972686e+50,5.744587186567133e+50,5.509506369905478e+50
2.922331087,5.307398144769798e+50,4.852541730024479e+50,5.623582616328469e+50,5.9525140648925545e+50,6.298270386605097e+50,5.589548662966073e+50,5.742077516241316e+50,5.471590092541643e+50
2.9370000000000003,5.506173573104221e+50,6.191280285017717e+50,5.720228125324682e+50,5.936002296924173e+50,5.844313808895667e+50,5.146374618398772e+50,4.959884116080144e+50,6.453742421786221e+50
2.941347083,6.187547036998765e+50,5.653974222908645e+50,5.312925574889853e+50,6.687864820949451e+50,5.224665719493223e+50,5.384479952588256e+50,7.014109781380255e+50,4.7027685154130874e+50
2.9417036210000003,6.230725285419801e+50,5.439535501349399e+50,5.37076844427347e+50,6.54022955712393e+50,6.11956539320829e+50,5.724861996226509e+50,6.040436040529605e+50,4.870485146584351e+50
2.95,5.741710657898301e+50,5.329822496479714e+50,6.166330327772804e+50,6.383589908975773e+50,6.143780850561763e+50,6.170094925378178e+50,6.421101395931659e+50,5.811280743740641e+50
2.9520717149999998,5.380439686426547e+50,6.1821512054861866e+50,5.459353414604685e+50,6.103708286313435e+50,5.81615840644187e+50,5.814308649524168e+50,5.7393964339550415e+50,5.837889522430013e+50
2.9539999999999997,5.338228207610647e+50,6.120817316612128e+50,5.366963465184682e+50,5.50837271707047e+50,6.1573441335382984e+50,5.426832759991506e+50,6.085599152093807e+50,5.781126970842371e+50
2.9555658940000002,6.337294447886483e+50,5.68587403298683e+50,5.927652452070731e+50,5.351687801070757e+50,5.283193343457872e+50,6.415754407162388e+50,5.644861261661309e+50,6.201812392238965e+50
2.96,5.636470641960677e+50,5.610474784905678e+50,5.423088003489043e+50,6.0567771190875775e+50,5.688832776892731e+50,6.730700041979209e+50,5.896381650769609e+50,5.630340949883189e+50
2.96775,5.841290527494603e+50,5.505053606494952e+50,5.8282301900515855e+50,5.744935213901539e+50,4.8496787465050324e+50,5.704540349725528e+50,4.911982165968618e+50,5.95629055807679e+50
2.968,6.510225890970262e+50,5.964068774393286e+50,5.824010308283495e+50,5.716581476202878e+50,5.848633037178583e+50,6.750241068859185e+50,6.635013371596173e+50,6.500270699570005e+50
2.975751363,5.735729681354338e+50,6.33538731100458e+50,6.028830777454202e+50,6.083918061551182e+50,5.002379279266684e+50,6.674247026039476e+50,6.240574870766763e+50,6.240739060765622e+50
2.976658575,7.221726078333233e+50,6.685298402308012e+50,5.5798426911582e+50,5.86562252420017e+50,6.299580851562653e+50,6.107253237456183e+50,5.579818245629523e+50,6.330941792084979e+50
2.976909751,5.861372801227277e+50,5.186480668026347e+50,4.7063553919921594e+50,6.274220133568234e+50,5.892813402048845e+50,6.12620463562064e+50,6.195330038077356e+50,6.3113530681376686e+50
2.980086377,4.9010502801988366e+50,6.72968298301448e+50,5.870927366109772e+50,5.730162803540691e+50,6.567689229779517e+50,6.000091402152019e+50,5.946358320590856e+50,6.192736959564632e+50
2.9876540780000003,6.585818522726979e+50,5.714327707265477e+50,6.632445767555043e+50,6.155150683256211e+50,6.261378693357686e+50,5.992465900247865e+50,6.891142446062626e+50,5.757208203877749e+50
3.0,6.1196048067036594e+50,5.989132167614434e+50,6.2183428345495505e+50,6.0975782667542175e+50,6.299765975772024e+50,5.889085062199953e+50,5.789556118248669e+50,6.3621023595492615e+50
3.004346412,7.196218741124347e+50,5.779352522363393e+50,6.427854199431546e+50,6.016544193665885e+50,5.864304497627881e+50,6.229259334125409e+50,6.235217745100727e+50,7.0663575702705864e+50
3.006,6.561552333856801e+50,5.697772895027974e+50,5.9759490545386005e+50,6.080609703069281e+50,5.523031252848167e+50,6.622695255168046e+50,5.8973629517177695e+50,5.4802672570240185e+50
3.01,5.815514060178452e+50,5.536389464291537e+50,6.232590276281536e+50,6.551903080485166e+50,6.330527222207467e+50,7.835400956409289e+50,6.697910889018595e+50,6.518063306114571e+50
3.01135,6.754396605332944e+50,6.2265292414190895e+50,5.006637815341879e+50,6.909893956651098e+50,6.9839946591694576e+50,5.620169693920585e+50,6.505046366226185e+50,5.508171224980893e+50
3.022961876,6.2865085789075635e+50,6.065282755841962e+50,5.868372262252537e+50,6.2920092147143635e+50,6.2749852826443975e+50,5.90197965186927e+50,6.753206616955308e+50,6.158791099013565e+50
3.03,6.499480653198926e+50,7.413984745288064e+50,5.390903263734507e+50,6.600286286568639e+50,6.405648289081144e+50,6.023360971728048e+50,5.5143330082716096e+50,6.0461248552273516e+50
3.036800649,6.555042199350752e+50,6.3281191986951105e+50,6.703315236595763e+50,6.62455661338743e+50,6.616856911749695e+50,6.39497162787848e+50,7.374661257523756e+50,6.836128181145235e+50
3.04,6.2738818565931306e+50,6.866885745577781e+50,6.455232443009758e+50,6.417157249946421e+50,5.942932481933722e+50,6.883833227398999e+50,6.169854888193373e+50,6.33978152793119e+50
3.071818499,6.3132028349805425e+50,6.652448260070173e+50,5.521055394582032e+50,6.952814873736784e+50,5.98935596964802e+50,6.348282857911019e+50,6.452128456279005e+50,6.802159061773553e+50
3.077,5.965795984244999e+50,5.9603079928861005e+50,7.545602689940067e+50,6.353739419380301e+50,6.990095852091337e+50,6.67507271272316e+50,5.9596926872481005e+50,6.653778788098873e+50
3.0858,6.215962449858617e+50,6.5974726061633675e+50,6.5505691874240406e+50,6.432606650257723e+50,7.053969508438154e+50,7.4816177207865524e+50,6.526187954672785e+50,6.41777421237385e+50
3.087,6.983425138141777e+50,6.0898628017717045e+50,7.537928894375293e+50,7.1640723941334705e+50,8.24039755203368e+50,6.1598399872795744e+50,7.287877754283217e+50,6.90461943738774e+50
3.092,5.959444841789418e+50,6.806460178206146e+50,5.873790849733896e+50,6.4866099923408695e+50,7.047002121790957e+50,7.56612612907372e+50,6.439502834842411e+50,6.265218801034105e+50
3.09685132,6.069354940029991e+50,6.506775677822055e+50,7.524967055595245e+50,7.266934261128514e+50,6.2766363685722594e+50,7.0085992246481164e+50,7.797379138912213e+50,7.592766926184264e+50
3.097669805,7.656358156824112e+50,6.963608050859184e+50,6.872308556857429e+50,6.335281732349633e+50,7.253269312410284e+50,5.859898060480214e+50,6.187855371664584e+50,7.386123148289731e+50
3.1,6.387126946368538e+50,8.320625256730454e+50,6.8167088029841125e+50,6.403206394424912e+50,6.25674680607675e+50,7.251231478449482e+50,6.833724213080754e+50,6.525331830196324e+50
3.110928946,6.367774532374923e+50,7.226926742919866e+50,7.798385215464315e+50,6.812519749112895e+50,6.441739176827762e+50,6.756032748038589e+50,7.279835584420228e+50,6.5417345079713655e+50
3.118424993,6.3382325300269025e+50,7.013714661736256e+50,5.575885805456735e+50,6.371013316581503e+50,6.515415881845045e+50,6.330626012932686e+50,7.182960081730976e+50,6.293252510262122e+50
3.121476099,6.579710576888355e+50,6.791723828671629e+50,6.949201041266549e+50,6.320048968754175e+50,6.523382432974182e+50,6.921995784704268e+50,6.5812404183234414e+50,6.0288375716397154e+50
3.125997408,7.692715193547064e+50,6.907667816607627e+50,6.0092653198955745e+50,6.65550626282924e+50,6.944022593055884e+50,7.806801252522777e+50,7.978527749043814e+50,6.67275840902701e+50
3.14,7.158016526840207e+50,7.0718031267413055e+50,7.382349174845971e+50,8.127473198692265e+50,6.4246504340928776e+50,7.33657327717648e+50,6.096096167129395e+50,6.586930115277946e+50
3.14458944,8.340235815626585e+50,6.499074681837785e+50,7.900091343908383e+50,6.94611185052738e+50,6.4303777481178474e+50,7.105337790524561e+50,7.487709254335511e+50,6.895956726477062e+50
3.159638098,7.221558461208898e+50,6.766346136325236e+50,6.973098429231743e+50,7.002562695840672e+50,6.90845043848046e+50,8.114431731026433e+50,6.30339620136616e+50,7.048629540766896e+50
3.17,6.086563208477384e+50,7.431313956294722e+50,7.0545872666738776e+50,6.726163299530748e+50,7.197038816463109e+50,6.440309151529653e+50,7.121941888857254e+50,7.2633770960147555e+50
3.185378345,6.896478584166967e+50,6.785352799339835e+50,5.71121990831375e+50,7.899012596819024e+50,6.537955316255786e+50,7.155347255890753e+50,6.239396234859415e+50,7.2339803140135375e+50
3.198,6.886126925805772e+50,8.686150717133086e+50,8.015774896336948e+50,6.955117411346482e+50,6.503867635395147e+50,7.008124866453727e+50,8.198677922464757e+50,7.737481278015144e+50
3.1983333333333333,7.699201158163086e+50,7.549729301130034e+50,8.360663264507116e+50,7.161220820062946e+50,7.748452539504637e+50,7.27110852984034e+50,6.884812406954494e+50,7.481733602327068e+50
3.199572925,8.03364878846573e+50,7.47405678247283e+50,7.799788710441416e+50,7.1376075047367385e+50,6.87502036675306e+50,7.213106656910257e+50,7.455103002355804e+50,6.91878432747033e+50
3.2,8.072921837928051e+50,6.633628108387019e+50,7.180318512544323e+50,8.17318151887544e+50,7.330763174540787e+50,7.667080330656457e+50,7.8240815136351e+50,7.095732056806184e+50
3.2022500000000003,7.330361520903623e+50,7.735581064764198e+50,7.041678942205328e+50,7.941598174027807e+50,6.0898301434136764e+50,8.418744522412685e+50,6.930784919206946e+50,6.7353918069818525e+50
3.202471195,7.914262346304959e+50,8.357554530486626e+50,7.847281590127357e+50,6.743193523010598e+50,7.578677454990547e+50,7.06245881231097e+50,7.585220293546191e+50,7.709122415866576e+50
3.20679127,7.83697343590264e+50,7.322518790497665e+50,7.623314777690858e+50,6.940511316326737e+50,7.796052254456844e+50,7.470712276017141e+50,7.939428624190706e+50,7.666016286891941e+50
3.207983035,6.77290966421705e+50,6.468270239325457e+50,7.089211389240303e+50,7.487129598980995e+50,7.995626198006657e+50,6.595050547403689e+50,7.611374886154432e+50,7.1869343637682845e+50
3.231649785,8.701052764735586e+50,7.725855230346224e+50,6.9216771854081696e+50,6.945564127487567e+50,7.024434473959319e+50,8.424860358211231e+50,8.145335233903328e+50,8.167659411543895e+50
3.237739805,8.514711075114958e+50,7.696419256143439e+50,7.995581518164058e+50,7.469857318548998e+50,8.300383067102409e+50,7.598208784788095e+50,7.817287471536569e+50,8.239703058013058e+50
3.243544471,8.008985255445983e+50,7.80312321730397e+50,7.569972356357779e+50,7.938808009149093e+50,7.2556586000956795e+50,6.473143952949757e+50,7.740172051429214e+50,7.300788124120166e+50
3.26,7.853342092905928e+50,7.748738138903563e+50,9.748056840967642e+50,8.8582757514424e+50,8.093462247992945e+50,8.764512903967098e+50,7.146294547753872e+50,7.99780321109252e+50
3.266382888,7.91588991733443e+50,7.027266094339718e+50,8.454598146197067e+50,7.201462423586832e+50,6.986723557169722e+50,8.703856501168842e+50,7.927714214615638e+50,7.300812374434958e+50
3.272,8.830358332164861e+50,6.686544759750852e+50,7.571128212098931e+50,7.954872428126978e+50,6.8900870533396096e+50,7.787950764346107e+50,8.432341101464226e+50,7.825266369375649e+50
3.278577869,7.788471900266984e+50,7.604753556466229e+50,7.896028609612921e+50,7.757928601618098e+50,7.1775068864762715e+50,6.942311513985858e+50,7.461428387917859e+50,8.22235829462342e+50
3.281814048,8.020900192964416e+50,7.996147851022962e+50,8.03148237975664e+50,9.18931628346765e+50,9.277387677480398e+50,8.823152579648079e+50,8.220113258763017e+50,8.675054463098374e+50
3.2976666666666663,7.8115671932475e+50,6.89587143872317e+50,7.019623461094323e+50,8.40410127882304e+50,9.030015535446365e+50,8.071381323563804e+50,8.76444450448589e+50,7.298792640232338e+50
3.298,8.797155996379764e+50,7.971318090684734e+50,8.213002846828293e+50,7.848429073351353e+50,1.0002863654717656e+51,8.237900497337767e+50,8.943558684136514e+50,8.120915393249047e+50
3.305,7.931382628744455e+50,8.040264104633869e+50,8.829262791328971e+50,8.25467981168478e+50,6.4928007146559e+50,8.546630851440196e+50,7.017400348951755e+50,8.739632849834867e+50
3.307850147,7.966262424606689e+50,8.345973647857956e+50,7.947841860703433e+50,8.613414466157496e+50,8.486070350666784e+50,8.35572148736945e+50,8.22668380243012e+50,9.220606992986778e+50
3.31,8.582295192319347e+50,8.33175125897568e+50,7.964088330684402e+50,8.899336091540007e+50,8.374557390787101e+50,7.416606617576797e+50,7.1345815591990155e+50,9.046852445248158e+50
3.311272666,8.284002717666649e+50,7.966454328653431e+50,8.913152193499668e+50,7.995942537637984e+50,8.074178828082538e+50,8.117106924811625e+50,8.876215747258853e+50,8.447317108417887e+50
3.329552183,8.64896095776192e+50,8.449210093422402e+50,7.5818012138066e+50,8.512013788580061e+50,7.830988195243373e+50,9.288916241036993e+50,9.073454448615486e+50,7.485153889420615e+50
3.333296042,7.410032243571352e+50,7.996269927473768e+50,7.177227789744002e+50,8.51859171432336e+50,8.484080148757137e+50,8.798927490934871e+50,7.211884041102933e+50,8.982258753188448e+50
3.337953503,1.076008300120734e+51,8.245972179172827e+50,8.706219232766685e+50,8.51879618995098e+50,8.243151782503679e+50,8.331742885296406e+50,8.542252630171263e+50,8.158189048761468e+50
3.3384,9.377615577518876e+50,7.939235345893578e+50,8.915314796706603e+50,8.774763729911758e+50,8.297018409483131e+50,9.427538184736729e+50,8.499550635246151e+50,8.211212662539946e+50
3.339,9.584141849981754e+50,8.58142183728384e+50,8.357012750962662e+50,8.554384202406391e+50,9.232505870608063e+50,8.89898370987256e+50,8.52963192451882e+50,1.1034677501826893e+51
3.343175757,8.61987850102513e+50,8.483045703446344e+50,7.515099158012505e+50,8.786482027948109e+50,7.171397355010549e+50,8.722100441429847e+50,9.155878428663584e+50,9.343233172681323e+50
3.344324015,8.844471685268999e+50,8.185983356238857e+50,8.733497668087466e+50,8.343992826075288e+50,7.223637794259059e+50,1.003926554897686e+51,7.71804474507014e+50,7.865947537152654e+50
3.34475874,8.654776529969237e+50,8.308078915927168e+50,8.857300827816085e+50,9.362274106857845e+50,8.313126996113982e+50,7.254785905172598e+50,9.309640311180009e+50,9.988596415693138e+50
3.346,7.892571970737698e+50,8.294852163626069e+50,8.765189221873513e+50,9.162932137360232e+50,8.431708261647498e+50,9.661030616482031e+50,7.898024392594102e+50,7.678012688816996e+50
3.347477005,9.593411742729288e+50,7.603531463943712e+50,8.193875057163938e+50,8.3677813828741e+50,7.1537609459768225e+50,8.426688811211435e+50,9.223403027554962e+50,8.437205927201766e+50
3.352,9.024234799774732e+50,9.18203536877945e+50,8.24232443227644e+50,8.53310892714811e+50,6.854327950062077e+50,8.624542383580943e+50,6.794204105920798e+50,9.752490100602648e+50
3.352114688,8.573376670577264e+50,9.86553046732201e+50,8.508715360124291e+50,8.312617079906607e+50,8.343978444803951e+50,8.936598377067913e+50,7.965045086581266e+50,7.261963271395197e+50
3.357824474,9.338130198661414e+50,7.95531173393965e+50,7.63288597879478e+50,7.1767247224228154e+50,8.011117814358714e+50,7.732719292113565e+50,7.746653515582093e+50,8.612892490955856e+50
3.358836608,8.209352615697877e+50,8.622671500439609e+50,7.006740589119432e+50,7.964488696660654e+50,8.715360332902911e+50,8.507292519813756e+50,9.80825546619731e+50,7.478605701905416e+50
3.366,8.284953617239153e+50,7.606744674247371e+50,8.900175243643967e+50,7.764835336106536e+50,8.244952402974142e+50,9.213135689966734e+50,8.310540813238703e+50,8.43368247125674e+50
3.37335036,9.081594576934609e+50,8.613772106728004e+50,7.834337055331136e+50,8.280346551149439e+50,1.0520122888660154e+51,7.858272619409426e+50,9.08011456513819e+50,9.192811457248697e+50
3.374,9.917034063495923e+50,9.424164617501636e+50,8.351743525476044e+50,8.655609915454349e+50,1.0261263326796694e+51,8.273773767707001e+50,9.267722345300447e+50,7.867756726997182e+50
3.38,7.546207863894338e+50,7.176653493980385e+50,6.700741845541981e+50,9.193520561289072e+50,8.25736516807735e+50,9.474938587172316e+50,9.290913764828594e+50,7.47619062508105e+50
3.390917149,8.356703180442584e+50,8.39443433410602e+50,9.310489154217238e+50,1.0117187225626723e+51,8.781232846989887e+50,9.952621426044755e+50,8.149182313982037e+50,7.87464130439244e+50
3.40381113,8.477025969627881e+50,9.10019159402352e+50,9.000992876752396e+50,9.858308144482126e+50,8.453819515331483e+50,8.246908656493956e+50,8.795433609933015e+50,9.772955389091945e+50
3.408162241,8.756882952091175e+50,9.360503810744015e+50,8.703377923847778e+50,1.066748765343785e+51,8.70793576581459e+50,9.001818809018742e+50,9.234629830143182e+50,8.432586267475726e+50
3.42,8.898393502480709e+50,8.479424126722467e+50,9.96968516009589e+50,9.749843298760626e+50,8.41708607982999e+50,1.0134588182220394e+51,9.405589769432092e+50,9.891372942911677e+50
3.4258,8.342334303377412e+50,9.43511181106976e+50,9.059945243349189e+50,1.0176949547109465e+51,8.700769666599236e+50,8.627350977174662e+50,9.480149856853549e+50,9.470330429859181e+50
3.428480077,8.964752218182855e+50,8.659295159910914e+50,8.413137318046499e+50,9.69356379396674e+50,9.031699505387333e+50,1.0183002860672179e+51,9.418434695070303e+50,8.06801507437725e+50
3.4296,9.43979978817587e+50,8.130924767907005e+50,1.0063229988822827e+51,8.979728860514449e+50,8.607806616445944e+50,9.584704323916539e+50,9.223550865734126e+50,1.0181825446847158e+51
3.4315,8.464631086723095e+50,1.0052053539657512e+51,8.850513033872988e+50,9.283559946845444e+50,9.424980350415419e+50,9.701353339910803e+50,9.93544051297694e+50,7.349478547166145e+50
3.441128466,8.9989417646697e+50,9.302263545067222e+50,7.777488243711497e+50,8.41622370181614e+50,8.003467630366564e+50,1.075679961601589e+51,9.813016980201559e+50,1.03782151975935e+51
3.445745314,9.673395749303248e+50,8.714579975266151e+50,9.503923494415464e+50,8.435376322526235e+50,9.776673093523587e+50,8.665158336294354e+50,1.099507333421186e+51,1.0207599913873792e+51
3.452,9.828952936734222e+50,7.944812231437763e+50,9.790404089098276e+50,8.393479247753626e+50,9.368488288208e+50,6.902825407139926e+50,9.198551527739262e+50,8.640584051048161e+50
3.452,8.285225379165973e+50,8.438485680150331e+50,1.1205086675421908e+51,8.506200368988527e+50,8.414551179664355e+50,8.738883597325183e+50,8.741388404854803e+50,9.362584773253624e+50
3.453,8.665373035717467e+50,9.466834489514008e+50,9.180567958859291e+50,8.934875000740718e+50,9.349476350539517e+50,8.91589125096261e+50,9.567030926556997e+50,9.323172248154922e+50
3.459619659,7.796263476247365e+50,8.124941140818068e+50,1.0460850792031135e+51,9.572088453523844e+50,8.423580338662266e+50,9.466083232432957e+50,8.214926257892539e+50,1.0009167154909816e+51
3.465,9.623528151515845e+50,9.481014498510273e+50,8.77146704896201e+50,8.883558828121421e+50,8.116267334665915e+50,9.358798497968315e+50,9.878857740230886e+50,8.744857830103759e+50
3.46796495,9.81991067825175e+50,9.350828170704233e+50,8.037095992553331e+50,9.428409038310345e+50,8.59854404237014e+50,9.115951806647488e+50,9.260497183108252e+50,9.147106898768267e+50
3.474259719,8.977162631253082e+50,8.987528990223642e+50,8.834742973212588e+50,9.438111741229462e+50,9.558104571190772e+50,8.90196730639439e+50,8.468971956686902e+50,9.432765724184288e+50
3.481196606,8.327953357435903e+50,1.0203225212583143e+51,9.929802538423799e+50,9.027842876960398e+50,7.918796951338682e+50,9.819710811468029e+50,9.1910726505426e+50,1.0080153393112102e+51
3.486,8.91633227260235e+50,7.261849824703765e+50,8.845560064136449e+50,1.0243403032095418e+51,8.954557315666644e+50,9.421579062245226e+50,1.0062695263685698e+51,1.0717513830227173e+51
3.487,9.04444225852556e+50,8.483964026497564e+50,9.713636426488143e+50,1.0710087835134018e+51,1.0075956503846074e+51,9.6260876277974e+50,9.143740160796078e+50,9.469392784814956e+50
3.495505902,8.075335879641233e+50,9.257685348501377e+50,1.0324165899412775e+51,9.191071854889041e+50,7.931967505412541e+50,9.089329755055347e+50,9.807251559553692e+50,1.1433727411858004e+51
3.4996,1.0063324009915406e+51,9.910468940876664e+50,9.832564312641103e+50,8.188434758488837e+50,9.252393265894914e+50,8.831996280843753e+50,8.665044129325514e+50,1.0092735327697706e+51
3.5043,1.0528851232888384e+51,1.0442862065457759e+51,9.28419449005078e+50,8.670809847080813e+50,8.958126169434269e+50,8.745318424427809e+50,8.953131522284929e+50,9.096645456517792e+50
3.512,1.0160484317824682e+51,9.258982333878882e+50,9.816892247587176e+50,7.030163769581071e+50,8.80300466161996e+50,9.988626299687555e+50,9.783212713609617e+50,9.104844809283655e+50
3.514753756,9.828949045389216e+50,9.035035423563072e+50,9.139335687944753e+50,1.0740078389548302e+51,9.913104123897621e+50,1.0036972033014056e+51,9.208963769657258e+50,1.0003889179339172e+51
3.5273,9.374219495035292e+50,9.982440786085943e+50,8.07359918459028e+50,1.0193514830993278e+51,8.905604241885502e+50,9.19591904650622e+50,8.402304027246273e+50,1.2114939775397597e+51
3.537908204,8.957650500726648e+50,9.89559881321734e+50,9.23594763276202e+50,1.1763177233465209e+51,1.071181222012823e+51,1.002203351297601e+51,8.909074060077216e+50,9.392671420281359e+50
3.539,9.432532027974625e+50,9.308329224992165e+50,9.135875467576672e+50,1.046635493810906e+51,1.0492561471683945e+51,9.98874839574357e+50,9.117975323247309e+50,9.140743094063441e+50
3.545520394,8.644333789197667e+50,9.843155154180452e+50,1.0324460496389134e+51,8.398773426055716e+50,1.0043521567077173e+51,9.490060443734755e+50,9.999249953952809e+50,9.845830107519573e+50
3.560109948,1.060934530393266e+51,1.1539220902949258e+51,8.851960685493331e+50,8.686961300787024e+50,8.210049848334012e+50,9.65675438840445e+50,1.045525890027351e+51,8.981831941926678e+50
3.564487644,8.496144604904966e+50,9.40389149523746e+50,9.627914842031626e+50,1.0804605430421156e+51,9.383861343030124e+50,8.956788166307125e+50,1.0635741333035474e+51,9.202558585176185e+50
3.570161867,1.0675641153205465e+51,9.778730750529774e+50,9.158660103880756e+50,1.025216512176241e+51,8.994893358606097e+50,1.1092153933272097e+51,9.203633457762574e+50,1.159517693449202e+51
3.571908049,9.076997267573137e+50,9.40674921168936e+50,1.0629706518052587e+51,1.0694022656004245e+51,1.0274623846951593e+51,9.153770202940109e+50,1.099000644144656e+51,1.0280876576733187e+51
3.58,1.0866191902619908e+51,1.069690720827064e+51,9.837440916356075e+50,1.1227408463370579e+51,9.54174212558291e+50,1.0498997616528654e+51,9.765723466564185e+50,1.0573031549787179e+51
3.582776468,9.796835663871042e+50,1.2001001292168228e+51,1.2204092288815796e+51,1.0282359232539407e+51,1.1894895710157159e+51,9.570899061406112e+50,8.857268302312858e+50,8.913117932397785e+50
3.59,1.0089710327499796e+51,1.1223770248187904e+51,1.040766050081614e+51,1.0409190338993114e+51,1.0257869493902292e+51,1.1320482309576409e+51,1.1622439009082898e+51,9.338978305889545e+50
3.592583371,9.727305920747411e+50,9.899158672217925e+50,1.0855408973741213e+51,1.0075263882915808e+51,9.707069279310895e+50,1.030013971822118e+51,9.899655811870737e+50,1.0143793813215568e+51
3.604388841,9.624755059505374e+50,8.621915386041252e+50,1.1098162212652118e+51,1.0024529559312762e+51,1.0635993137541106e+51,1.0817760474970411e+51,1.1174538331852564e+51,9.847420919852823e+50
3.609,1.0457030736720121e+51,8.457857290860221e+50,8.882259297821094e+50,9.706567933764417e+50,1.199339809437371e+51,8.907793729973667e+50,1.0430565915733077e+51,9.623212446301918e+50
3.61335,1.036450239036931e+51,1.004776760390765e+51,1.1671027319558163e+51,9.214337531687783e+50,1.1694102480792534e+51,1.1184752360731466e+51,9.912589112050182e+50,1.1032563866126336e+51
3.6208,1.0161387171038916e+51,1.168147432073333e+51,1.0467661814927943e+51,1.0431811072761042e+51,9.746262363184406e+50,9.46241548209584e+50,1.130383692455075e+51,1.0613021625518651e+51
3.6405000000000003,1.1707633768331033e+51,1.0803122805567267e+51,1.0612355099174378e+51,1.0695274826428188e+51,9.324482056001227e+50,1.1271943216304307e+51,1.1788570392180075e+51,1.0689843164839358e+51
3.6705,1.1409745471099634e+51,1.0348234237994205e+51,1.0257864287763845e+51,1.0735831995926971e+51,1.0982802311055395e+51,1.1817322311479199e+51,1.1159155573592935e+51,1.1224562176318999e+51
3.672440125,1.2298943590496025e+51,1.0371536527239084e+51,9.874851860660258e+50,1.0374346856249469e+51,9.346611405318944e+50,1.051616235324343e+51,1.0615550536013375e+51,1.1151879784252688e+51
3.672750953,1.075460529628203e+51,1.067049524332631e+51,1.2255955318023327e+51,1.0876136509971908e+51,1.1877180069805635e+51,9.8857370097698e+50,1.1167127803676377e+51,1.0642496876263851e+51
3.679449954,9.0004197171199e+50,9.676026791309144e+50,1.1281157020914054e+51,1.1720850188842969e+51,1.018387022040264e+51,1.0892206664153399e+51,1.1759704592634321e+51,1.215891097625004e+51
3.689614451,1.0243168547018829e+51,1.1721724427887036e+51,1.1516669636064024e+51,1.1362239443285082e+51,1.0533943834566714e+51,1.038903063154842e+51,1.0328697949344239e+51,1.2099747850888762e+51
3.69,1.169772935390417e+51,1.3016482443962607e+51,1.0262193989254773e+51,1.025456094805694e+51,9.904093593240634e+50,1.0706519634905408e+51,1.2015258013469794e+51,1.02886183081293e+51
3.694,1.1579244740484643e+51,1.1737430559744828e+51,1.00904888148999e+51,1.1880542042796305e+51,1.2267571322387341e+51,1.0999579648546421e+51,1.2373470662105817e+51,9.693443277083523e+50
3.695,1.0085234613449345e+51,1.2024627300581797e+51,1.1285897716632873e+51,1.0229463713261532e+51,9.984559792408206e+50,9.769209208997219e+50,1.0883411905490046e+51,9.422897743195158e+50
3.707,1.1463147896356741e+51,9.165182595079767e+50,1.1507213557460195e+51,1.2352624627826495e+51,1.0836734511460428e+51,1.1040969480291541e+51,9.251030711695527e+50,1.2893409958060436e+51
3.71,1.2613576126861533e+51,1.1212766619501134e+51,1.198876609264968e+51,1.051065777665017e+51,1.1774800445778247e+51,1.029936388108609e+51,1.1572386456872674e+51,1.0800226619405124e+51
3.71,1.2018906153307371e+51,1.2422409805201418e+51,1.0700107317868975e+51,1.052805266305653e+51,1.1387524363293234e+51,1.2174993591918447e+51,1.1177542314776828e+51,1.1960174101748776e+51
3.71679731,1.210756450814853e+51,1.0544486043602664e+51,9.656567878939793e+50,1.1293268331332572e+51,1.1221734440878929e+51,1.1291499845230202e+51,1.2141298553722755e+51,1.1721047978369944e+51
3.729279313,1.2180487783325855e+51,1.0300352345909669e+51,1.0835730989432258e+51,1.121887930727961e+51,1.0862244314940485e+51,1.0372842729635113e+51,1.1832110044855586e+51,1.1514346511691797e+51
3.7466666666666666,1.0717915287557644e+51,1.127821329526121e+51,1.1991096985444688e+51,1.1549653105015754e+51,1.2078700089798059e+51,1.1786219436502875e+51,1.250902302910021e+51,1.1061398273845403e+51
3.74688385,1.1268179449223145e+51,1.1151039749969391e+51,1.2123047279862955e+51,9.88140642976142e+50,1.2095291144663603e+51,1.3544126977124487e+51,1.1125148450924885e+51,1.0912026044184203e+51
3.752,1.2859953269985259e+51,1.0449293236510199e+51,1.2046491683784159e+51,1.1789481464730857e+51,1.1222376254527644e+51,1.0700917977926433e+51,1.209008605177288e+51,1.407409184203755e+51
3.752529381,1.1896335679461092e+51,1.0901292553150902e+51,1.3018935496711533e+51,1.2077456799755846e+51,1.1345947058053351e+51,1.0856337067541512e+51,1.2207375457991608e+51,1.208351951764878e+51
3.761604275,1.257662258245326e+51,1.2125146405512419e+51,9.910250254024319e+50,1.1103142538517842e+51,1.09243725804928e+51,1.173295352093772e+51,1.063947994563828e+51,1.0553447086639809e+51
3.78,1.2809863049491911e+51,1.1040723646858389e+51,1.1510765639249501e+51,1.0591985210307251e+51,1.0698851180869128e+51,1.1496547072712685e+51,1.3149817216525675e+51,1.1583280873137214e+51
3.785941634,1.3182113342723175e+51,1.0779410333837767e+51,1.1949962992459328e+51,1.1328086181984988e+51,1.350313948378161e+51,1.197398702607789e+51,1.0820985494419383e+51,1.3465377713845594e+51
3.800103603,1.0176892389797281e+51,1.1423124578878229e+51,9.762383900402728e+50,1.1896691150576093e+51,1.1787228705380143e+51,1.1389168366339634e+51,1.198764360623438e+51,1.2892909081329073e+51
3.807365573,1.2115233096976629e+51,1.0987564063816953e+51,1.1584639688937113e+51,1.0865718495584217e+51,1.1533225017930641e+51,1.0785330697820451e+51,1.2806097468118547e+51,1.2762878146707134e+51
3.812,1.1299044727544953e+51,1.128720402828913e+51,1.0471692429818289e+51,1.2606980590577203e+51,1.1752854382172786e+51,1.1549295676550094e+51,1.1927811934192159e+51,1.0995091134634186e+51
3.823,1.1111544380505432e+51,1.2167696782926622e+51,1.1659449297898838e+51,1.2721757910045528e+51,1.299433534768007e+51,1.2024662376597502e+51,1.2266981858691227e+51,1.0404113544659282e+51
3.826,1.2346012432777764e+51,1.2102564580444352e+51,1.0909726766283994e+51,1.3232682973955786e+51,1.1234255025652259e+51,1.2447986968663748e+51,1.1698939593348811e+51,1.3250743393184739e+51
3.83,1.1475357433260863e+51,1.1397411419046563e+51,1.1909059539945292e+51,1.0866404951836585e+51,1.0370283131194961e+51,1.2149563584732392e+51,1.2263756228946263e+51,1.1608775079079674e+51
3.835047817,1.1508700436368773e+51,1.2591685288101376e+51,1.2391124214793385e+51,1.4412923975568613e+51,1.2168150715173919e+51,1.2541112448156e+51,1.0326059923466128e+51,1.2456388138896363e+51
3.855,1.1972372796364817e+51,1.1085857772525146e+51,1.1775797396420607e+51,1.3546413544797213e+51,1.2981299324049366e+51,1.1252644972757396e+51,1.121304929423611e+51,1.174295340042446e+51
3.857906782,1.0215903591517362e+51,1.1046140924036467e+51,1.1504246835276256e+51,1.1974367765016035e+51,1.1426762871276235e+51,1.3327189041099208e+51,1.1172124745237222e+51,1.2591697166325625e+51
3.868155328,1.2015739678259966e+51,1.4540860973570281e+51,1.1231653412753322e+51,1.1898162943631175e+51,1.2249190960326404e+51,1.2901280053407036e+51,1.3657305334668121e+51,1.3663298202379767e+51
3.893,1.2740153448382741e+51,1.25713907020005e+51,1.2284729033201521e+51,1.0850354666748573e+51,1.2350258255619591e+51,1.2139650194596165e+51,1.2919411151268667e+51,1.334852681050486e+51
3.89372618,1.185912648037208e+51,1.3304118162297967e+51,1.2756339654023244e+51,1.2082411048614728e+51,1.224892033384511e+51,1.2159370926890872e+51,1.137076762155768e+51,1.3363137802827182e+51
3.903,1.0867659526533897e+51,1.3256607318938862e+51,1.2963046567073666e+51,1.3102327897360036e+51,1.3039641285037624e+51,1.2316267221014838e+51,1.2016200783278061e+51,1.1258293387146968e+51
3.938,1.185801737280019e+51,1.2715621833304264e+51,1.253589152358219e+51,1.1499080939378631e+51,1.2859397973503534e+51,1.3316663067416108e+51,1.2895477113931269e+51,1.3867836048308524e+51
3.939510763,1.340222786733306e+51,1.3062219261667722e+51,1.339992056705634e+51,1.1811698296769381e+51,1.365202365693482e+51,1.266009796896846e+51,1.3020738605357369e+51,1.2434159331887089e+51
3.954,1.395801192040616e+51,1.2409282635561688e+51,1.3347484784768476e+51,1.1831869145444178e+51,1.5275238673564893e+51,1.4617041307502002e+51,1.1957299535249318e+51,1.4116570363798083e+51
3.964721891,1.413726922543844e+51,1.2747396369869675e+51,1.2508964724154962e+51,1.2002269728116635e+51,1.1990837720594888e+51,1.4833133405283853e+51,1.5402089874906166e+51,1.4009530400120361e+51
3.993,1.407608616953421e+51,1.2924761869694588e+51,1.2687040102720631e+51,1.2785902527185002e+51,1.2992154330044461e+51,1.480260739175465e+51,1.4373252063933927e+51,1.3228378313636879e+51
4.0,1.2966920181620007e+51,1.427744826687803e+51,1.282948916819477e+51,1.5071601474930627e+51,1.3443925185005118e+51,1.2958551240449433e+51,1.5074167747232992e+51,1.4208602629975107e+51
4.003200661,1.2509759617260009e+51,1.3802378192792135e+51,1.4253708267296104e+51,1.4619014401278221e+51,1.1977740654869034e+51,1.1966051409511873e+51,1.2222728522553693e+51,1.1506683391565472e+51
4.036,1.650838903246546e+51,1.2136300924923897e+51,1.54062720885583e+51,1.1659744274008181e+51,1.3845842965304601e+51,1.4165188039831301e+51,1.540970724910947e+51,1.239910104762436e+51
4.038,1.3727981223920057e+51,1.6814219877865565e+51,1.3387841827165919e+51,1.3659725734396138e+51,1.2471272750409687e+51,1.4331736260674168e+51,1.4061595102335698e+51,1.525070710144695e+51
4.038332312,1.5017777564212013e+51,1.18971020425426e+51,1.3568666227441912e+51,1.592845347642486e+51,1.2784718419244375e+51,1.4020604045104216e+51,1.2282429533342035e+51,1.3283716562404797e+51
4.054912276,1.3091744810592442e+51,1.4504025851356603e+51,1.4278107819446483e+51,1.379033125517267e+51,1.4168450673634699e+51,1.1902843190405944e+51,1.4244327893128304e+51,1.2345638636703032e+51
4.066879237,1.2938448786232976e+51,1.2657226453516641e+51,1.3703899888966247e+51,1.2901171064618587e+51,1.546265534994049e+51,1.3675881633601706e+51,1.3660747645264785e+51,1.5622075380299187e+51
4.082,1.501463537170408e+51,1.7439216522826915e+51,1.3116849701249336e+51,1.363763133724466e+51,1.3519277358310169e+51,1.3930393302402365e+51,1.408268472936417e+51,1.4741076191302946e+51
4.13,1.50412099723172e+51,1.5001343105619823e+51,1.4724899334322291e+51,1.4480160684606141e+51,1.4207209721769448e+51,1.5144408286151968e+51,1.3728484582480484e+51,1.2948644016125694e+51
4.140000000000001,1.577092250662169e+51,1.3593581615673862e+51,1.4096582425944915e+51,1.7619126432216134e+51,1.3390235606356939e+51,1.3954179296398673e+51,1.2163744153895458e+51,1.5812485250992405e+51
4.1516,1.4215268723788906e+51,1.4499250113134463e+51,1.5901326885040967e+51,1.4612525741001267e+51,1.667400035599979e+51,1.3146496305089316e+51,1.6231255994568356e+51,1.4086510418529647e+51
4.2,1.724914295975466e+51,1.3889204806197663e+51,1.5368425540470764e+51,1.5277207222161332e+51,1.5242842897123955e+51,1.482029357473571e+51,1.5206733206719726e+51,1.5383383129761536e+51
4.21,1.6670237655518408e+51,1.6327503591659307e+51,1.625741258362507e+51,1.3256600687869602e+51,1.488401304433416e+51,1.6185832924349197e+51,1.32623988176695e+51,1.5142747231260548e+51
4.223769949999999,1.6203495379547003e+51,1.6035669913987067e+51,1.7242392935911707e+51,1.5313248015595765e+51,1.4866870398135377e+51,1.3695646117851495e+51,1.2588452459350788e+51,1.6905587126380818e+51
4.225997453,1.3858472330113543e+51,1.6181823746841294e+51,1.4782319739827278e+51,1.5403778679839343e+51,1.5167105148729877e+51,1.5309124409047582e+51,1.5648741802452385e+51,1.5606807657990347e+51
4.24,1.2679301674283251e+51,1.4822633136694156e+51,1.952236862922131e+51,1.6028694730022562e+51,1.5049707499010676e+51,1.329959731170253e+51,1.3798301122257954e+51,1.622287422930352e+51
4.26,1.5609846434837487e+51,1.504907060085224e+51,1.570604805311469e+51,1.579862189771449e+51,1.8943619865772563e+51,1.699616503589119e+51,1.4814259030396826e+51,1.3647057318493237e+51
4.288,1.7584231649036095e+51,1.604586854258093e+51,1.4888897397221666e+51,1.5543336906003956e+51,1.6288030239968552e+51,1.602368260773522e+51,1.5101376870895708e+51,1.5231271480416293e+51
4.329355037,1.6159349883957706e+51,1.6614906479335242e+51,1.5722015704499786e+51,1.695741364525756e+51,1.717117464913179e+51,1.5849407409948777e+51,1.834281230953677e+51,1.629843411301934e+51
4.3459,1.7627745764266652e+51,1.6806798128998783e+51,1.8634473992436172e+51,1.7640401744734396e+51,1.863803999227673e+51,1.889314002426197e+51,1.8836028967604743e+51,1.662981445763553e+51
4.35,1.5833816532227483e+51,1.632665664491984e+51,1.611320489973011e+51,1.820007681978138e+51,1.6276945647373645e+51,1.626016512634627e+51,1.628978883445066e+51,1.5707633814860056e+51
4.35,1.8027880299481668e+51,1.7782000483454958e+51,1.91163046696538e+51,1.629700093532121e+51,1.6974967892578364e+51,1.5581557172909752e+51,1.66495681773359e+51,1.9039994053006785e+51
4.359999999999999,1.704848825514245e+51,1.6613086413722303e+51,1.778137332759592e+51,1.7030829347748945e+51,1.819242852013758e+51,1.6654249443761377e+51,1.670689085796407e+51,1.8211350515453255e+51
4.3765,1.6706847880325045e+51,1.6884873840139046e+51,1.4821815553505192e+51,1.713652891815387e+51,1.8723914914255835e+51,1.603929960847578e+51,1.845393520107681e+51,1.824754124799902e+51
4.385,1.6061508469821476e+51,1.752700003065367e+51,1.6539844981786486e+51,1.8986068386595796e+51,1.6310783950039823e+51,1.6467716682228704e+51,1.4887882608111732e+51,1.8152342748905074e+51
4.43,1.728870573381178e+51,1.800452642520528e+51,1.558377062103073e+51,1.8363292874438582e+51,2.1198658926941207e+51,1.836152220059621e+51,1.7478118308311873e+51,1.9970497749835073e+51
4.437787216,1.5541267313518182e+51,1.527129756438675e+51,1.887838292452703e+51,2.0142723315570198e+51,1.737442583442742e+51,1.6205021290613655e+51,1.377710573764213e+51,1.6723692190842554e+51
4.4399999999999995,1.7095943080605284e+51,1.8168029747559462e+51,2.0497413852321438e+51,1.599202872620501e+51,1.8944385086542675e+51,1.832336404225993e+51,1.7642268946177123e+51,1.8194636078151802e+51
4.452596606,2.019471366107348e+51,1.6806329464511773e+51,1.8493188489876745e+51,1.580804797394776e+51,1.7184804356017988e+51,1.7780153696810347e+51,1.6885405521485534e+51,1.584536959548386e+51
4.475031362999999,1.630657164219609e+51,1.5719020209333013e+51,1.5826999246382713e+51,1.7035781644432157e+51,1.499492378737364e+51,1.8653900307476766e+51,1.655028121800568e+51,1.7998192976485188e+51
4.500205442,1.8266821656121584e+51,1.677565897325085e+51,1.6521595211332808e+51,1.8014988217484152e+51,1.6370970695679402e+51,1.6876281911923894e+51,1.83871331213922e+51,1.8628767928772285e+51
4.503,1.8873977683638593e+51,1.782848248997208e+51,1.6345207522179592e+51,1.72098845642967e+51,1.793516446593138e+51,1.8522920881065387e+51,1.945399232937493e+51,1.7427530885750745e+51
4.5164740089999995,1.588339750645407e+51,1.6542346977987028e+51,1.8200003590650255e+51,2.032013611551158e+51,1.5857191343818243e+51,1.8662324354690048e+51,1.8885744878965812e+51,1.756044601252318e+51
4.52,1.955840856122193e+51,2.0266018861035587e+51,1.81469571033476e+51,2.0094843410628336e+51,1.539450257508209e+51,2.1451086182205658e+51,1.802417608959381e+51,1.869129745251808e+51
4.529999999999999,1.8005695290327996e+51,2.0047497360754862e+51,1.841078297746791e+51,1.6474400769423022e+51,1.6661881574793128e+51,1.8497037982897485e+51,1.8918734557479082e+51,1.747334136807838e+51
4.542343971,1.93347245837581e+51,1.883497324816674e+51,1.4345139714658596e+51,1.986127543051475e+51,1.5609638643773324e+51,1.6762647645344438e+51,1.5460109728694867e+51,1.6610655491707246e+51
4.6,1.679745091330523e+51,1.9122089283990597e+51,1.863465939364252e+51,1.887899673716277e+51,1.8420042813029776e+51,2.2257817857349225e+51,1.9638285801266395e+51,1.9750433846144955e+51
4.6,1.93518056460226e+51,1.8926573510971334e+51,1.6223951195005788e+51,1.9857271497803616e+51,1.7785469345363373e+51,1.8187097436772712e+51,1.7625244449058976e+51,1.706012696274152e+51
4.6259999999999994,1.8662716948522085e+51,1.6294983826746928e+51,1.9296986691310215e+51,2.324477888904964e+51,1.9131367691132036e+51,1.906222235994644e+51,1.780088528862991e+51,1.95870282869049e+51
4.7,2.2148952277351607e+51,1.7178714863783208e+51,1.761068967825694e+51,2.088599716686114e+51,2.034797482606145e+51,2.274416631381598e+51,1.945974586937587e+51,1.8594056603507883e+51
4.701866935,1.7558940515489676e+51,1.9825118436813974e+51,2.1597209290333352e+51,1.850294532506922e+51,1.968997097030234e+51,2.0424590408349396e+51,2.1635012432506696e+51,2.0089347679171227e+51
4.7575,2.218354795622696e+51,1.988621829757246e+51,2.115450367492089e+51,1.827267791715174e+51,2.1630960895981884e+51,1.875686999456525e+51,1.9477512345805208e+51,2.124203422289513e+51
4.76,1.886432215581697e+51,2.1913571335871433e+51,1.9730104106231822e+51,2.5010879576135925e+51,2.0463658800009067e+51,2.0321499298453058e+51,1.8805318110411235e+51,2.008138247871087e+51
4.795999999999999,1.8876064309870333e+51,2.0153313854980355e+51,2.1671746800974143e+51,2.354641275969355e+51,1.7182262705776973e+51,2.0075964098562458e+51,2.041119234475105e+51,2.301755692470716e+51
4.8100000000000005,1.8818177864543736e+51,2.326825762128609e+51,2.1525598328824934e+51,2.1865184088499092e+51,1.9592008658076405e+51,1.8990468179274725e+51,2.0804207149053007e+51,2.4125184893917146e+51
4.875,1.8497561088675103e+51,1.9139715167620225e+51,2.174647926488e+51,1.983245915439053e+51,2.1785203088431578e+51,2.2029053688277875e+51,2.5752449680223497e+51,2.1829444249379772e+51
4.9,2.3938694917381477e+51,2.268451238570686e+51,2.2702739549464827e+51,1.9695682586235273e+51,1.879173401805967e+51,2.0212323956289235e+51,2.382471848866523e+51,2.246632967929567e+51
4.91,2.1124717249358063e+51,2.085403840678468e+51,1.9189175921078937e+51,1.9204495563347103e+51,1.932032428746962e+51,2.4155942084025744e+51,2.2190751032985527e+51,2.429325340183389e+51
4.93,2.1790696153173933e+51,2.454545571969807e+51,2.0048943441768337e+51,1.923047174930878e+51,2.4040108237637745e+51,2.3622254302033163e+51,2.1707476770448195e+51,1.868772508937865e+51
4.9559999999999995,2.1546147152984895e+51,1.988615849615564e+51,2.5005875647426406e+51,2.3116892954176745e+51,2.3590798798990395e+51,1.9771582938734945e+51,2.0962696414642397e+51,2.182647111776819e+51
4.96885,2.049394331572693e+51,2.1332423385408872e+51,1.9451351358193415e+51,2.4349953525259462e+51,1.9381713765489493e+51,2.004045432138546e+51,2.3028342353821467e+51,2.4143397642996446e+51
5.047666666666667,2.3041679216265887e+51,1.9779627385733994e+51,2.3292134382523983e+51,2.1585489593676965e+51,2.3013576134568798e+51,2.1491174240861513e+51,2.292652904339566e+51,2.2550069589859072e+51
5.06,2.5008088378676222e+51,2.3246432535436324e+51,2.3404051935460384e+51,2.3896309630133334e+51,2.2973448442413622e+51,2.6393602976631617e+51,2.5486637066727232e+51,2.262343031869816e+51
5.1045,2.403582909097143e+51,2.7250438254318814e+51,2.413675008103386e+51,2.381009669688395e+51,2.4859584553378357e+51,2.4240976896399965e+51,2.2640588335314153e+51,2.494742449998157e+51
5.1081666666666665,2.10351237594259e+51,2.5476766587836817e+51,2.2186089806727537e+51,2.461582487496825e+51,2.6132172037998625e+51,2.5634181931512115e+51,2.2497477552955277e+51,2.4677356306408785e+51
5.111,2.635388069893765e+51,2.6519574267068564e+51,2.251184631335877e+51,2.471529611677093e+51,2.1679774376128757e+51,2.0385370935602365e+51,2.415309314168405e+51,2.8294898373174475e+51
5.141194642,2.4071225362184775e+51,2.1271622209098334e+51,2.5259152371954264e+51,2.2511283194873777e+51,2.5863467450347443e+51,2.699794541476428e+51,2.2362799466258957e+51,2.4077392738053406e+51
5.197075064,2.6914823905393033e+51,2.6133364766057754e+51,2.4675860660421437e+51,2.6985502405612266e+51,2.3675038906903806e+51,2.7489884444148522e+51,2.546526256281379e+51,2.1464102317744044e+51
5.224340125,2.291888170550276e+51,2.6720482909386756e+51,2.7931074927775613e+51,2.899830572268999e+51,2.1460663056092416e+51,2.630381682953869e+51,2.6177815063615308e+51,2.3102353558575574e+51
5.27,2.9332273686945352e+51,2.4375434893254895e+51,2.1927946724340767e+51,2.7142528675277377e+51,2.4427616559755785e+51,2.4856654027392258e+51,2.6251473394666637e+51,2.3759924038235607e+51
5.41,2.79029511121127e+51,2.6538293143552267e+51,2.9054048490508995e+51,2.693949312364296e+51,2.7549863969489864e+51,2.8374301139486232e+51,2.2986583709170407e+51,2.8850555757210145e+51
5.470000025,2.8078858953850093e+51,2.6684688022218644e+51,2.9851309084982324e+51,2.8534917423033894e+51,2.6307324817907843e+51,2.8405347664348638e+51,3.182339045977717e+51,3.080204040119003e+51
5.5,2.785693904416076e+51,2.9314498710797537e+51,2.9785202096623317e+51,2.8493934619334773e+51,2.6783466377217063e+51,2.7370000810895465e+51,2.7683368438018794e+51,2.6450078332137405e+51
5.612666666666667,2.419353321418471e+51,3.4659577558775846e+51,2.9001608112967047e+51,3.4640096506260435e+51,3.046824633757679e+51,2.923362985211591e+51,3.028245560995608e+51,2.9031974761662876e+51
5.622233333333333,2.5952043541317726e+51,3.3001946195061895e+51,2.7675569325368752e+51,3.17493724502584e+51,2.8792427349296868e+51,3.430131464269229e+51,2.9246749631773463e+51,3.037564913166354e+51
5.67485,3.2772107380391186e+51,3.6079100152725656e+51,3.0934137741989395e+51,2.7617104777695313e+51,3.32304775319464e+51,3.325659274728836e+51,3.405791171416436e+51,3.129738786325224e+51
5.7,2.5434030033025754e+51,2.7344605026082658e+51,3.026151996363948e+51,3.0877415428701866e+51,3.510515437134621e+51,2.6496637666813336e+51,2.859801882439978e+51,2.8441279094076853e+51
5.707,3.362172523377186e+51,2.8267530584489602e+51,3.127078613191992e+51,3.2278057741462e+51,3.1838635108026914e+51,3.02516490406156e+51,2.885248770891299e+51,2.927495964369007e+51
5.772,3.6432397347818535e+51,3.22004221410338e+51,2.8006867068802142e+51,2.853710627313533e+51,3.608334273793881e+51,2.6806965479229277e+51,3.192624258473779e+51,3.2880656167889e+51
5.813,3.587025759449517e+51,3.01089537842259e+51,3.1035359009704496e+51,3.3267494896453106e+51,3.3359564881892745e+51,2.80273953006384e+51,3.286018864620519e+51,3.240884972664782e+51
5.827925472,3.134425522870443e+51,3.015113230558798e+51,3.658127457036655e+51,3.0044147794505505e+51,3.215081350044757e+51,2.8997778592862944e+51,3.170767685733906e+51,3.711199575378815e+51
5.9,3.130937402068534e+51,3.1046702017493664e+51,2.8897633669147797e+51,3.223263928921712e+51,3.217773507287579e+51,3.24130164191667e+51,3.021728758732297e+51,3.656427425755063e+51
5.961,4.01344992016146e+51,3.20062121687598e+51,3.244975176410336e+51,3.2437648403200166e+51,2.8588695913482686e+51,2.9365715678068678e+51,3.798340910070828e+51,3.229493963430037e+51
5.968,3.23436261007633e+51,3.1167809440931614e+51,2.8522964667695228e+51,3.088511587711482e+51,3.61747615762539e+51,3.4641622099587215e+51,2.9824628446989088e+51,3.528287114395866e+51
5.99,3.454259752296023e+51,3.355907524989673e+51,3.545295750476641e+51,2.818341589238485e+51,3.506837988608681e+51,2.8006004718767916e+51,3.467194785734072e+51,3.678722600379557e+51
5.9949,3.1933094574888464e+51,4.064872966605934e+51,3.517225842190783e+51,3.058157112071599e+51,3.515045890402969e+51,3.208813051789243e+51,3.1556817560070595e+51,3.350601526916257e+51
6.11,3.637016278677968e+51,4.42670868127404e+51,3.565429303114907e+51,3.787470232108828e+51,3.830413176795175e+51,3.3374447787928934e+51,3.7731634108251156e+51,3.2104508672612556e+51
6.178,3.348288701819453e+51,3.248718049915813e+51,4.039511678804572e+51,3.961213846405094e+51,3.0420488550233225e+51,3.7006741575455625e+51,3.060768347065526e+51,3.9179293271479255e+51
6.2815,3.563914234976709e+51,3.553886758437813e+51,3.8391948191488177e+51,3.8463833568555745e+51,3.982289092055309e+51,3.8869201681377835e+51,3.6476276712540164e+51,3.8847017252473366e+51
6.3,4.138107289413896e+51,4.6218157484235605e+51,3.377162076703221e+51,3.822461778284754e+51,3.830231454719272e+51,3.807822539571248e+51,3.236893783288523e+51,3.886825675096005e+51
6.3,3.334449235693099e+51,3.7026411581244025e+51,3.53550176770781e+51,3.5595038813457986e+51,3.8115704700272514e+51,3.891239699604478e+51,3.94697228999729e+51,3.101677707467877e+51
6.3,3.691411749033339e+51,4.038726358386471e+51,4.569776198019967e+51,3.7593578307627384e+51,3.0629024308786643e+51,4.0036873164992994e+51,3.9563723324333166e+51,3.492972345414687e+51
6.585,3.875949187831749e+51,4.3064634949218955e+51,3.690781013072113e+51,4.063180828904794e+51,4.2235135505832535e+51,4.4613708304653367e+51,3.738890871526859e+51,4.0766213472510116e+51
6.6,3.7270150411164376e+51,5.126330180599108e+51,4.0032320148181195e+51,4.7704357410127584e+51,4.4100470261632066e+51,4.037678857020978e+51,3.88967633077728e+51,4.7170203804344336e+51
6.828356103,4.804099704029837e+51,4.159210348252216e+51,4.1307617195909225e+51,4.466394999092721e+51,3.996968998314158e+51,3.9882715155265065e+51,4.296916532843153e+51,4.212783540983084e+51
6.912,4.575600592518502e+51,4.5750871510600284e+51,4.514991440878721e+51,4.3658245677673234e+51,4.802763659003517e+51,3.837943140738088e+51,4.087476002876878e+51,4.386662766455295e+51
7.024089409,5.022733385459114e+51,4.387275352624714e+51,4.606713218058188e+51,4.096507547274293e+51,5.6012593100903846e+51,4.37009478827985e+51,4.516654645913939e+51,4.830929429739965e+51
7.195,5.323582664984812e+51,4.501704700081453e+51,4.8878264956634194e+51,4.634078184481298e+51,4.480506685417577e+51,4.922984730115038e+51,5.0507562277808924e+51,5.310395740989127e+51
7.318,4.984276577304089e+51,4.580084582392367e+51,5.058072295371467e+51,5.073695677485655e+51,4.7128805151057725e+51,4.7992018221217356e+51,5.945583017289787e+51,5.356703865721219e+51
7.32,4.9567207446853474e+51,4.4485030008740006e+51,5.536546451409773e+51,5.636267366167601e+51,5.7493612971513347e+51,4.391094236156764e+51,6.148197899638268e+51,5.925286593206591e+51
7.57,4.881426269718735e+51,5.317499446498127e+51,4.9837431109360286e+51,5.4709174758016284e+51,6.048473248615411e+51,5.334601689281178e+51,5.1450753125706645e+51,5.6984842987290156e+51
7.782,5.130380924534335e+51,5.648434667012838e+51,5.632329411750449e+51,5.770227782305102e+51,5.773350806154175e+51,5.242888365806093e+51,5.467002576169405e+51,6.052249695821135e+51
9.05,7.69537000017572e+51,8.096744795955636e+51,7.418819054718255e+51,7.800142570391012e+51,8.34055352418014e+51,7.364675257103079e+51,8.252706486235939e+51,8.391877717008633e+51


==> kcorr_tau_baseline.csv <==
k,tau_baseline
2.4,0.8690461844467426
2.4499999999999997,0.7900749061500458
2.4999999999999996,0.6994861987335184
2.5499999999999994,0.6202538153939768
2.599999999999999,0.5247962402367706
2.649999999999999,0.43975294714188884
2.699999999999999,0.3536664078058252
2.7499999999999987,0.2567926284748194
2.7999999999999985,0.14612825301916327
2.8499999999999983,0.047284285329400766
2.899999999999998,-0.06447152502856046
2.949999999999998,-0.17491430379720638
2.999999999999998,-0.26435598103282065
3.0499999999999976,-0.36263682369699407
3.0999999999999974,-0.4736161908262678
3.1499999999999972,-0.558400184889428
3.199999999999997,-0.6380562023349485
3.249999999999997,-0.7255840161978304
3.2999999999999967,-0.8154464508034026
3.3499999999999965,-0.9149235479959313
3.3999999999999964,-1.0089303528268887
3.449999999999996,-1.1039078299450378
3.499999999999996,-1.2170068914455823
3.549999999999996,-1.317847346053444
3.5999999999999956,-1.4145427552932206


==> kcorr_tau_samples.csv <==
k,tau_sample_1,tau_sample_2,tau_sample_3,tau_sample_4,tau_sample_5,tau_sample_6
2.4,0.9559437976599165,0.8273816986847583,0.8099425998179514,0.9644654597430687,0.9764070692390673,0.6801265686855131
2.4499999999999997,0.8929035522573586,0.7509235127375878,0.7463561033281322,0.9209886415599479,0.9318490787299496,0.6065796215946467
2.4999999999999996,0.804561724663043,0.6512529781306295,0.6594445784866858,0.8238715922165895,0.8446294301040843,0.5238378497805778
2.5499999999999994,0.7304928484797627,0.5706741339658759,0.573108408833103,0.7284343708925904,0.7583237844301706,0.4397532357395338
2.599999999999999,0.6178638528020424,0.47932298240189564,0.4859326938236209,0.644538543675466,0.6830943649361085,0.3582376392449214
2.649999999999999,0.5335344595762191,0.39105719238632036,0.3908455086195178,0.5546230307094581,0.593293941230887,0.2599239588628764
2.699999999999999,0.45736674371666775,0.291194383796845,0.29664898931403244,0.4901219569141805,0.5272723134438089,0.17527261424676144
2.7499999999999987,0.36341720215828505,0.19916155895118617,0.20326484818526752,0.38958378847600067,0.425447803708056,0.0852309977139579
2.7999999999999985,0.24288514415184234,0.10350686373641259,0.09861802362089313,0.29304607987375986,0.3332020984043082,-0.026952841401755665
2.8499999999999983,0.14589548658295282,0.005462710528700592,0.0061805691179641345,0.20323378116331758,0.22771260216008044,-0.12767070644746306
2.899999999999998,0.030874272116133177,-0.11317201174522072,-0.1042597438101115,0.10763511920992823,0.14224580186950134,-0.23906416583281903
2.949999999999998,-0.0773952506422122,-0.2257523972337103,-0.2148715413666519,0.01840877014134791,0.05832383801145839,-0.35245283744536704
2.999999999999998,-0.16096433967802748,-0.3122153495531666,-0.2946381843054619,-0.06780074526612397,-0.03286851640411566,-0.4303407753243121
3.0499999999999976,-0.2505179658252131,-0.4085689672301759,-0.40318062279818423,-0.16928878394873786,-0.14001548818964152,-0.530061094833464
3.0999999999999974,-0.37376375919623256,-0.5311476702078307,-0.5127805526806238,-0.2622514699839337,-0.23317996301263474,-0.6463975667044971
3.1499999999999972,-0.4602919319198165,-0.6133659658324726,-0.5898008748146112,-0.37613010871860736,-0.3436342630962014,-0.7267175755758565
3.199999999999997,-0.5417582174807273,-0.7059468425244596,-0.6732659702374407,-0.4883340748528935,-0.4455245486814112,-0.8103624357063611
3.249999999999997,-0.640661649948587,-0.794346992686079,-0.7673451936895026,-0.5770319483055646,-0.5185104084110996,-0.8982662287883819
3.2999999999999967,-0.7326432147399461,-0.8800771326321406,-0.8562092542301659,-0.6675928545136492,-0.6224191799776276,-0.974387741705874
3.3499999999999965,-0.84427287805488,-0.9888066043842493,-0.9561668443222037,-0.7748392806354324,-0.7382767892436533,-1.0849551077952866
3.3999999999999964,-0.9346588917547739,-1.0833591852435016,-1.0555895619502178,-0.8599753817942425,-0.8188893769291341,-1.179727082719099
3.449999999999996,-1.0280655327367993,-1.176447517166665,-1.148835933306434,-0.9429051382988922,-0.9031894261131479,-1.2788047539429692
3.499999999999996,-1.1490413162577338,-1.2908544972609455,-1.2726323224253542,-1.0321436846943834,-1.007481569457436,-1.401750027905822
3.549999999999996,-1.2574614877242334,-1.4070320598009851,-1.3901630079180303,-1.1264002123840986,-1.0934751139984538,-1.5147464818633092
3.5999999999999956,-1.3652523868406046,-1.509597952194919,-1.4939249088242326,-1.2131333309141004,-1.1881879003642986,-1.620311807610409


==> klimit.csv <==
Z,K
1.036799999999999944e+00,1.063288795895935834e+00
1.080000000000000071e+00,1.064814705300594300e+00
1.088999999999999968e+00,1.081426829926654287e+00
1.092999999999999972e+00,1.100510936561817976e+00
1.110999999999999988e+00,1.108128367019950877e+00
1.116999999999999993e+00,1.121317145459991060e+00
1.121799999999999908e+00,1.131458789845510848e+00
1.127499999999999947e+00,1.147389419755905804e+00
1.216901551999999942e+00,1.160279179412864625e+00
1.247999999999999998e+00,1.163194503853102635e+00
1.257000000000000117e+00,1.180805873507235315e+00
1.257500000000000062e+00,1.195519718981045365e+00
1.281499999999999861e+00,1.217910555058087319e+00
1.286999999999999922e+00,1.214621883681388459e+00
1.296999999999999931e+00,1.215845327802369757e+00
1.312999999999999945e+00,1.215481357130955731e+00
1.346300000000000052e+00,1.252330785369453858e+00
1.356100000000000083e+00,1.254761794793080032e+00
1.383499999999999952e+00,1.256098898809484998e+00
1.399999999999999911e+00,1.273463014113008773e+00
1.409999999999999920e+00,1.286915103117986403e+00
1.421999999999999931e+00,1.287590844786703270e+00
1.423166666666666691e+00,1.294327626342294035e+00
1.457000000000000073e+00,1.288545149409863866e+00
1.459999999999999964e+00,1.288243751152260419e+00
1.479100000000000081e+00,1.291838668294454706e+00
1.483000000000000096e+00,1.285610381456268936e+00
1.540000000000000036e+00,1.283799278645097575e+00
1.540000000000000036e+00,1.280257771152166990e+00
1.542000000000000037e+00,1.306525885051843749e+00
1.544000000000000039e+00,1.320790651806198479e+00
1.551899999999999835e+00,1.305129635621769202e+00
1.555000000000000160e+00,1.300561793860428805e+00
1.556999999999999940e+00,1.300222952625387229e+00
1.558000000000000052e+00,1.335159611630442056e+00
1.587749999999999995e+00,1.338885298716670613e+00
1.588500000000000023e+00,1.354746942026459511e+00
1.596000000000000085e+00,1.321729199818474809e+00
1.598999999999999977e+00,1.307088297547882805e+00
1.616999999999999993e+00,1.316967553205333319e+00
1.645000000000000018e+00,1.309032863977694250e+00
1.659414458000000092e+00,1.300700376913389578e+00
1.659499999999999975e+00,1.318686896773561879e+00
1.666666666666666519e+00,1.322831752396449456e+00
1.689000000000000057e+00,1.324964566112138087e+00
1.713500000000000023e+00,1.307607110965332442e+00
1.714262645000000029e+00,1.327926134009919545e+00
1.714973999999999998e+00,1.335142394867729676e+00
1.714999999999999858e+00,1.348641298985701065e+00
1.717999999999999972e+00,1.342695948101300107e+00
1.720620284000000000e+00,1.308448703406290381e+00
1.723578911000000158e+00,1.304496311306883483e+00
1.725000000000000089e+00,1.308813461870895978e+00
1.725999999999999979e+00,1.305488454302290657e+00
1.735999999999999988e+00,1.299153686318837986e+00
1.758000000000000007e+00,1.287310944306311766e+00
1.779716483000000071e+00,1.305038053997257030e+00
1.790974936000000017e+00,1.288126781674934884e+00
1.793000000000000149e+00,1.295353978078876311e+00
1.800000000000000044e+00,1.301616776542318776e+00
1.803933333333333167e+00,1.331040451786363210e+00
1.818000000000000060e+00,1.324438484160906482e+00
1.823999999999999844e+00,1.341985775249556756e+00
1.830000000000000071e+00,1.350966218254953333e+00
1.830400000000000027e+00,1.341503713209326376e+00
1.838000000000000078e+00,1.362134007797649593e+00
1.839999999999999858e+00,1.415910587807465815e+00
1.844999999999999973e+00,1.432889621355687204e+00
1.858453890000000053e+00,1.446627804972909770e+00
1.862000000000000099e+00,1.423919922478443123e+00
1.885113803999999949e+00,1.425712314278607007e+00
1.886000000000000121e+00,1.433801100413873320e+00
1.889000000000000012e+00,1.437536866232932864e+00
1.903000000000000025e+00,1.437778710969323193e+00
1.903999999999999915e+00,1.427147321859967066e+00
1.909206218000000010e+00,1.422953915333310615e+00
1.915000000000000036e+00,1.451366875599545692e+00
1.919999999999999929e+00,1.434904592501084597e+00
1.922275957999999951e+00,1.448550623221257716e+00
1.936399999999999899e+00,1.476570183500257816e+00
1.937000000000000055e+00,1.503955068543670448e+00
1.958600000000000119e+00,1.491305207059310245e+00
1.969999999999999973e+00,1.507733508460082472e+00
1.970666666666666789e+00,1.484302914868379286e+00
1.999000000000000110e+00,1.490066093171439565e+00
2.000000000000000000e+00,1.528740179758974582e+00
2.022999999999999687e+00,1.563259735862534194e+00
2.033845182999999945e+00,1.534320327357948210e+00
2.046000000000000263e+00,1.493053120825309499e+00
2.056540937000000291e+00,1.501753650336251855e+00
2.059000000000000163e+00,1.504319803250646403e+00
2.060000000000000053e+00,1.538122613309021336e+00
2.063149999999999817e+00,1.552918639095058673e+00
2.070000000000000284e+00,1.546847368029012681e+00
2.078858397000000302e+00,1.559335179794454573e+00
2.091499999999999915e+00,1.597682724435932400e+00
2.100000000000000089e+00,1.583048817325779511e+00
2.100000000000000089e+00,1.528553595601248594e+00
2.100000000000000089e+00,1.546987476165835096e+00
2.113699999999999690e+00,1.543701128129076894e+00
2.116941308999999993e+00,1.516175315577927618e+00
2.117499999999999716e+00,1.521032117446633247e+00
2.125624312000000238e+00,1.495703049944093532e+00
2.145000000000000018e+00,1.513831390692198076e+00
2.155000000000000249e+00,1.521036360681350175e+00
2.158782360000000011e+00,1.483963770618910827e+00
2.158999999999999808e+00,1.463679081248021152e+00
2.166999999999999815e+00,1.462224221227923726e+00
2.171499999999999986e+00,1.483467358300528005e+00
2.193208666000000306e+00,1.515586016023072746e+00
2.207600000000000229e+00,1.526110801830467656e+00
2.209999999999999964e+00,1.579137421905013161e+00
2.215681272999999951e+00,1.570621801399562090e+00
2.217875838000000321e+00,1.556360682319438027e+00
2.222811378999999921e+00,1.559062431213404709e+00
2.230182639999999772e+00,1.538758139962529858e+00
2.232000000000000206e+00,1.537757287310488552e+00
2.237966296999999827e+00,1.549232059036624420e+00
2.237999999999999989e+00,1.570884697483345471e+00
2.240000000000000213e+00,1.571861499056315781e+00
2.250000000000000000e+00,1.591695478594291613e+00
2.252499999999999947e+00,1.593024602816931701e+00
2.266000000000000014e+00,1.570310787410234665e+00
2.280421039000000150e+00,1.583672002603333739e+00
2.284499999999999975e+00,1.560064824881698842e+00
2.288000000000000256e+00,1.558751063789985736e+00
2.294000000000000039e+00,1.570421842876877472e+00
2.296999999999999709e+00,1.574732209110338399e+00
2.299962355999999986e+00,1.539772283802888664e+00
2.303300000000000125e+00,1.486165606147056284e+00
2.319499999999999673e+00,1.461159719405694224e+00
2.320103309999999919e+00,1.461865483052791959e+00
2.326379273999999775e+00,1.425708911246204247e+00
2.328999999999999737e+00,1.442102345564327814e+00
2.338654313000000151e+00,1.504240338505929753e+00
2.347999999999999865e+00,1.540061447787101967e+00
2.361569951999999972e+00,1.552379081744335254e+00
2.366276336000000313e+00,1.546598322747828602e+00
2.370000000000000107e+00,1.544865244220844147e+00
2.374964246000000223e+00,1.538144132547486720e+00
2.380500000000000060e+00,1.515707163468119845e+00
2.389999999999999680e+00,1.522771215847905202e+00
2.390729351000000058e+00,1.530474700668650989e+00
2.392320567000000064e+00,1.594889179809569457e+00
2.394000000000000128e+00,1.617725960907792082e+00
2.396836595999999986e+00,1.632165493855902705e+00
2.397999999999999687e+00,1.670777331071003013e+00
2.407125490000000312e+00,1.774793670764226450e+00
2.407999999999999918e+00,1.743050385944976410e+00
2.408999999999999808e+00,1.759741825464150811e+00
2.411583550000000020e+00,1.839515286144573381e+00
2.411882117000000214e+00,1.878779494427747832e+00
2.412787079000000112e+00,1.913706543617241795e+00
2.413786498999999974e+00,1.891100041506612373e+00
2.415999999999999925e+00,1.856932914181737893e+00
2.415999999999999925e+00,1.838215184114896594e+00
2.423229220999999711e+00,1.788411525035892957e+00
2.439999999999999947e+00,1.819800168642983662e+00
2.445000000000000284e+00,1.791207590040667874e+00
2.447999999999999954e+00,1.784342831226894077e+00
2.448500000000000121e+00,1.798938464202671783e+00
2.451999999999999957e+00,1.806083859046721640e+00
2.456637748999999982e+00,1.858805828168443863e+00
2.459999999999999964e+00,1.844624688555641212e+00
2.464999999999999858e+00,1.794043900241398148e+00
2.465507632000000005e+00,1.788512179717483663e+00
2.469999999999999751e+00,1.886195283760385255e+00
2.472577285999999930e+00,1.840552596737268232e+00
2.479999999999999982e+00,1.801918795850091737e+00
2.481333991999999711e+00,1.842089996086192505e+00
2.489500000000000046e+00,1.807001598289651012e+00
2.494184535000000036e+00,1.765426271055420937e+00
2.494499999999999940e+00,1.738608728398761016e+00
2.495684331999999728e+00,1.691492587778713252e+00
2.496999999999999886e+00,1.724241793195863792e+00
2.504038173999999728e+00,1.818962945350443450e+00
2.504999999999999893e+00,1.809510667792161076e+00
2.507920481000000201e+00,1.847614533991557062e+00
2.509999999999999787e+00,1.807148072568064867e+00
2.516899999999999693e+00,1.810295088771182170e+00
2.532000000000000028e+00,1.818097634584936673e+00
2.540889227000000083e+00,1.827749348160650822e+00
2.554701436000000214e+00,2.089703915255800570e+00
2.560151610000000133e+00,2.041093285528201573e+00
2.561839094999999844e+00,2.057463118997197249e+00
2.567000000000000171e+00,2.148591320294264584e+00
2.571801693999999916e+00,2.115875022308693065e+00
2.572000000000000064e+00,2.014823512293719254e+00
2.587205668000000180e+00,2.034092869049411778e+00
2.589742119999999925e+00,1.971668299897749055e+00
2.591280019000000046e+00,1.961619019060393043e+00
2.600000000000000089e+00,1.996764206468764735e+00
2.602615058000000037e+00,2.005897734632759999e+00
2.608000000000000096e+00,2.006663075987442202e+00
2.611499999999999932e+00,2.017595591593132731e+00
2.612139538000000094e+00,2.044863291573311592e+00
2.620378548999999779e+00,1.958276545978528294e+00
2.625037840000000067e+00,1.986287690375198922e+00
2.625175463999999792e+00,1.958218855125884117e+00
2.642151144999999701e+00,1.987930733239261949e+00
2.645112816000000144e+00,2.052499722390614512e+00
2.663999999999999702e+00,2.078069156864732481e+00
2.675780818999999866e+00,2.075929988468594889e+00
2.690999999999999837e+00,1.872827691970493813e+00
2.694581437000000079e+00,1.884440940316675528e+00
2.709999999999999964e+00,1.892527163131380030e+00
2.710766848000000007e+00,1.781323173328803300e+00
2.717125235000000139e+00,1.779129973634239636e+00
2.721999999999999975e+00,1.840864146803213641e+00
2.727000000000000313e+00,1.846949284202250796e+00
2.728666666666666352e+00,1.849585896846615007e+00
2.735999999999999766e+00,1.809834411495778284e+00
2.748378956999999900e+00,1.780328546172395665e+00
2.749299999999999855e+00,1.761657607102725676e+00
2.751839764999999716e+00,1.739181867439237861e+00
2.757861356999999902e+00,1.747636414678661154e+00
2.763820014000000214e+00,1.730608448099036023e+00
2.767681685999999974e+00,1.747290393036143641e+00
2.770000000000000018e+00,1.756923750191984546e+00
2.770869033000000314e+00,1.764159377642208870e+00
2.772000000000000242e+00,1.763988584837342444e+00
2.784781794999999782e+00,1.725949215099989553e+00
2.791737304999999836e+00,1.729379447843452544e+00
2.797355653000000331e+00,1.698009295461173185e+00
2.798000000000000043e+00,1.679179778167442683e+00
2.799999999999999822e+00,1.640786009687660085e+00
2.824052347000000296e+00,1.646379191498635430e+00
2.832574908999999863e+00,1.643051832617876684e+00
2.833000000000000185e+00,1.700533469110712570e+00
2.838964412000000159e+00,1.692029487334683058e+00
2.841826971999999785e+00,1.776297817484017383e+00
2.846425825999999937e+00,1.833351461419186590e+00
2.857077333999999968e+00,1.953351640719074300e+00
2.859666666666666579e+00,1.955192206401755728e+00
2.867347569999999735e+00,2.016391765954578030e+00
2.868000000000000327e+00,2.107535975671197104e+00
2.869717139000000028e+00,2.043467306442221965e+00
2.870000000000000107e+00,2.036952002075945067e+00
2.883511434999999956e+00,2.075390752577595865e+00
2.883599999999999941e+00,2.020226602266804949e+00
2.887507212000000045e+00,2.024644049496082232e+00
2.909497743000000192e+00,2.001478518484785862e+00
2.918295069000000019e+00,1.982912912306807440e+00
2.919327790000000089e+00,1.995481242561756963e+00
2.922331086999999883e+00,2.048768872970009980e+00
2.937000000000000277e+00,2.027653994781954072e+00
2.941347083000000140e+00,2.045590682128382021e+00
2.941703621000000268e+00,2.037002545453705959e+00
2.950000000000000178e+00,2.025787937695483709e+00
2.952071714999999763e+00,1.941485341059478342e+00
2.953999999999999737e+00,1.906043918040547291e+00
2.955565894000000249e+00,1.853271442226781085e+00
2.959999999999999964e+00,1.782923236401902978e+00
2.967750000000000110e+00,1.706917054010269608e+00
2.967999999999999972e+00,1.764763080362937275e+00
2.975751363000000094e+00,1.720602687681142218e+00
2.976658575000000084e+00,1.642372626052226670e+00
2.976909750999999993e+00,1.701602118781187389e+00
2.980086377000000120e+00,1.679888808950982693e+00
2.987654078000000268e+00,1.591152533144261749e+00
3.000000000000000000e+00,1.579706659228536036e+00
3.004346411999999855e+00,1.595094521411973831e+00
3.005999999999999783e+00,1.659611834886895565e+00
3.009999999999999787e+00,1.671976627485553868e+00
3.011350000000000193e+00,1.694907282336608700e+00
3.022961876000000103e+00,1.803443582981195004e+00
3.029999999999999805e+00,1.845155574516242902e+00
3.036800648999999908e+00,1.881542516478463822e+00
3.040000000000000036e+00,1.958140857195670215e+00
3.071818498999999925e+00,2.093225314653987201e+00
3.076999999999999957e+00,2.133270776795261447e+00
3.085799999999999876e+00,2.141957719089090606e+00
3.087000000000000188e+00,2.159589563966687109e+00
3.092000000000000082e+00,2.194827074211581852e+00
3.096851319999999852e+00,2.175709092387136501e+00
3.097669805000000220e+00,2.118910419577164639e+00
3.100000000000000089e+00,2.093003635381919914e+00
3.110928946000000028e+00,2.132333541710711433e+00
3.118424993000000089e+00,2.114089259993073178e+00
3.121476099000000115e+00,2.104354627461514582e+00
3.125997407999999922e+00,2.168746200006716585e+00
3.140000000000000124e+00,2.212561690423731520e+00
3.144589439999999847e+00,2.241724656568229612e+00
3.159638097999999840e+00,2.173373373274730458e+00
3.169999999999999929e+00,2.189290026212538098e+00
3.185378345000000166e+00,2.183596682527545685e+00
3.197999999999999954e+00,2.040802106319302034e+00
3.198333333333333250e+00,1.973555270884467250e+00
3.199572925000000012e+00,1.928311052811903625e+00
3.200000000000000178e+00,1.855805828065454577e+00
3.202250000000000263e+00,1.793344148006188465e+00
3.202471195000000215e+00,1.815102917201987687e+00
3.206791270000000083e+00,1.793142756836982876e+00
3.207983034999999816e+00,1.816205219344721344e+00
3.231649785000000108e+00,1.898452590662363937e+00
3.237739804999999915e+00,1.949920198642515867e+00
3.243544470999999874e+00,1.953410154031207657e+00
3.259999999999999787e+00,1.997379027340402402e+00
3.266382887999999873e+00,1.935322854043699303e+00
3.271999999999999797e+00,1.978752891500475730e+00
3.278577868999999811e+00,2.043631104763693251e+00
3.281814048000000206e+00,1.990282349449117971e+00
3.297666666666666302e+00,1.993663354604319871e+00
3.298000000000000043e+00,2.034148100006128335e+00
3.305000000000000160e+00,2.031440935542190740e+00
3.307850146999999907e+00,2.034402040879919049e+00
3.310000000000000053e+00,2.012617043096498026e+00
3.311272665999999809e+00,2.064325383337559217e+00
3.329552183000000110e+00,2.101441885561452949e+00
3.333296042000000181e+00,2.253491421650224424e+00
3.337953503000000044e+00,2.241977059739878264e+00
3.338400000000000034e+00,2.299337276134417074e+00
3.338999999999999968e+00,2.282502852717362085e+00
3.343175757000000026e+00,2.295345202314411637e+00
3.344324015000000205e+00,2.209330786544057901e+00
3.344758740000000063e+00,2.194872359222563851e+00
3.346000000000000085e+00,2.169106325268420843e+00
3.347477005000000005e+00,2.184729340215896265e+00
3.351999999999999869e+00,2.201245930029250175e+00
3.352114687999999898e+00,2.234486010420488444e+00
3.357824474000000059e+00,2.162440501921708780e+00
3.358836607999999835e+00,2.172054775868251131e+00
3.366000000000000103e+00,2.201822969596050505e+00
3.373350359999999881e+00,2.221825373137534143e+00
3.374000000000000110e+00,2.169515932363501598e+00
3.379999999999999893e+00,2.195401078527669636e+00
3.390917148999999853e+00,2.214771276080159446e+00
3.403811129999999796e+00,2.317003061392017393e+00
3.408162240999999870e+00,2.279527935610238032e+00
3.419999999999999929e+00,2.355812737981186178e+00
3.425800000000000178e+00,2.215560762249952909e+00
3.428480077000000126e+00,2.242396500005816140e+00
3.429600000000000204e+00,2.169002430433831119e+00
3.431500000000000217e+00,2.161685999405803749e+00
3.441128465999999886e+00,2.132650296631567688e+00
3.445745313999999837e+00,2.168653642116003866e+00
3.451999999999999957e+00,2.083908710489575267e+00
3.451999999999999957e+00,2.089636186647001015e+00
3.452999999999999847e+00,2.064257386691100038e+00
3.459619658999999903e+00,2.079476090708550107e+00
3.464999999999999858e+00,2.094358746046739217e+00
3.467964949999999824e+00,2.220499177157402304e+00
3.474259718999999969e+00,2.214213661767282737e+00
3.481196606000000138e+00,2.237224288552253082e+00
3.486000000000000210e+00,2.200694965234888834e+00
3.487000000000000099e+00,2.237811162693904787e+00
3.495505902000000109e+00,2.227279496562786232e+00
3.499600000000000044e+00,2.228843737594082608e+00
3.504300000000000193e+00,2.092992659441844872e+00
3.512000000000000011e+00,2.085914081062003156e+00
3.514753756000000173e+00,2.003470066378928660e+00
3.527299999999999880e+00,2.014574157584541059e+00
3.537908203999999834e+00,2.064644985692010160e+00
3.539000000000000146e+00,2.171307977037599368e+00
3.545520393999999964e+00,2.178604008546872084e+00
3.560109948000000024e+00,2.283748616412097476e+00
3.564487644000000177e+00,2.245371659843984347e+00
3.570161866999999933e+00,2.295107910770417980e+00
3.571908049000000140e+00,2.268230306601652035e+00
3.580000000000000071e+00,2.456407183019797991e+00
3.582776468000000047e+00,2.429103616383683217e+00
3.589999999999999858e+00,2.388064812658391656e+00
3.592583370999999914e+00,2.294110185648977840e+00
3.604388841000000010e+00,2.328092457390964931e+00
3.608999999999999986e+00,2.348276418457252213e+00
3.613350000000000062e+00,2.347064005964002664e+00
3.620800000000000018e+00,2.309532857375504733e+00
3.640500000000000291e+00,2.299641835993390782e+00
3.670500000000000096e+00,2.283421876546493756e+00
3.672440125000000055e+00,2.300582142615787085e+00
3.672750952999999985e+00,2.304400192241811141e+00
3.679449953999999856e+00,2.357080909070139452e+00
3.689614451000000184e+00,2.385154814586831318e+00
3.689999999999999947e+00,2.301965531030338408e+00
3.693999999999999950e+00,2.179406177694490854e+00
3.694999999999999840e+00,2.167285781196340189e+00
3.706999999999999851e+00,2.106475482771836827e+00
3.709999999999999964e+00,2.283729368301906426e+00
3.709999999999999964e+00,2.283255625726862803e+00
3.716797310000000021e+00,2.273630883637545619e+00
3.729279313000000151e+00,2.155272938535670590e+00
3.746666666666666590e+00,2.131615760799419057e+00
3.746883850000000127e+00,2.145363564878722595e+00
3.751999999999999780e+00,2.127081064017067202e+00
3.752529380999999997e+00,2.040028702430830343e+00
3.761604274999999831e+00,1.970688687926080318e+00
3.779999999999999805e+00,2.121986802247686654e+00
3.785941633999999834e+00,2.088549761742887423e+00
3.800103603000000163e+00,2.186972726111503729e+00
3.807365572999999781e+00,2.168710534447908067e+00
3.811999999999999833e+00,2.144270669226764348e+00
3.822999999999999954e+00,2.289000340209935924e+00
3.826000000000000068e+00,2.228090679954715991e+00
3.830000000000000071e+00,2.197511767119148640e+00
3.835047816999999970e+00,2.168605885607456152e+00
3.854999999999999982e+00,2.238078114241594196e+00
3.857906782000000145e+00,2.308932861814462889e+00
3.868155327999999837e+00,2.307373005550345191e+00
3.892999999999999794e+00,2.326338193397972987e+00
3.893726179999999815e+00,2.284037454023122304e+00
3.903000000000000025e+00,2.375966271025435006e+00
3.938000000000000167e+00,2.400423257267332744e+00
3.939510762999999915e+00,2.534051293282745920e+00
3.954000000000000181e+00,2.641993984502897241e+00
3.964721890999999943e+00,2.706490540485611884e+00
3.992999999999999883e+00,2.793537549979713930e+00
4.000000000000000000e+00,2.861015514966031237e+00
4.003200661000000160e+00,2.712142119105851901e+00
4.035999999999999588e+00,2.767111663775131625e+00
4.038000000000000256e+00,2.755259710707835819e+00
4.038332311999999646e+00,2.816073010293868695e+00
4.054912275999999594e+00,2.810896396573973721e+00
4.066879237000000202e+00,2.737884580638055176e+00
4.081999999999999851e+00,2.782361085700990611e+00
4.129999999999999893e+00,2.874278690555997162e+00
4.140000000000000568e+00,2.942292884780032924e+00
4.151600000000000179e+00,2.940592218406019587e+00
4.200000000000000178e+00,2.889502325544222039e+00
4.209999999999999964e+00,2.960582511782587911e+00
4.223769949999999440e+00,2.806608744030553382e+00
4.225997452999999737e+00,2.819439268807566012e+00
4.240000000000000213e+00,2.750452500343061324e+00
4.259999999999999787e+00,2.664514191555217071e+00
4.288000000000000256e+00,2.653327700707492465e+00
4.329355037000000017e+00,2.579308712833765505e+00
4.345900000000000318e+00,2.554332208102973123e+00
4.349999999999999645e+00,2.547070863992132228e+00
4.349999999999999645e+00,2.599949529171919682e+00
4.359999999999999432e+00,2.591654578021102218e+00
4.376500000000000057e+00,2.561603606869642835e+00
4.384999999999999787e+00,2.555082295359590638e+00
4.429999999999999716e+00,2.616423505576515485e+00
4.437787216000000257e+00,2.790362321347752417e+00
4.439999999999999503e+00,2.708413698820067772e+00
4.452596606000000179e+00,2.870914516545935324e+00
4.475031362999999374e+00,2.743734372380621789e+00
4.500205442000000389e+00,2.797242884505482863e+00
4.503000000000000114e+00,2.718347706245109130e+00
4.516474008999999512e+00,2.930242561673174428e+00
4.519999999999999574e+00,2.834932626501899033e+00
4.529999999999999361e+00,2.849212144372932354e+00
4.542343971000000202e+00,2.822528453571428120e+00
4.599999999999999645e+00,3.138287159512450408e+00
4.599999999999999645e+00,3.344060258904698379e+00
4.625999999999999446e+00,3.367255215671930646e+00
4.700000000000000178e+00,3.491872318784354778e+00
4.701866934999999970e+00,3.527963337214006678e+00
4.757500000000000284e+00,3.475408039362094748e+00
4.759999999999999787e+00,3.393962791494512299e+00
4.795999999999999375e+00,3.427700786012765288e+00
4.810000000000000497e+00,3.519247266387041329e+00
4.875000000000000000e+00,3.471278265479888159e+00
4.900000000000000355e+00,3.379582635528627144e+00
4.910000000000000142e+00,3.343737452362233853e+00
4.929999999999999716e+00,3.423759475149136033e+00
4.955999999999999517e+00,3.358836375757248138e+00
4.968849999999999767e+00,3.394565860158305526e+00
5.047666666666667190e+00,3.390112039956840739e+00
5.059999999999999609e+00,3.412114965570874237e+00
5.104499999999999815e+00,3.234487792945301976e+00
5.108166666666666522e+00,3.281513645498995047e+00
5.110999999999999766e+00,3.218105744518013012e+00
5.141194642000000314e+00,3.281387909769839517e+00
5.197075063999999855e+00,2.985765864441000783e+00
5.224340125000000334e+00,2.878169119345604265e+00
5.269999999999999574e+00,2.800355261485440561e+00
5.410000000000000142e+00,2.981184957330583973e+00
5.470000025000000043e+00,2.977406303415119915e+00
5.500000000000000000e+00,2.973011970954329009e+00
5.612666666666666693e+00,2.955026134049886899e+00
5.622233333333332972e+00,2.928962725720117621e+00
5.674850000000000172e+00,2.916755745796584698e+00
5.700000000000000178e+00,2.876431034152838517e+00
5.706999999999999851e+00,2.926502303201489852e+00
5.772000000000000242e+00,2.932196241269405590e+00
5.812999999999999723e+00,2.873747822530105633e+00
5.827925472000000440e+00,2.767217081484305119e+00
5.900000000000000355e+00,2.800427079627795024e+00
5.961000000000000298e+00,2.657404011883897077e+00
5.967999999999999972e+00,2.874607435022435542e+00
5.990000000000000213e+00,2.971542117639876412e+00
5.994900000000000340e+00,3.165048412897377261e+00
6.110000000000000320e+00,3.219004893992379657e+00
6.177999999999999936e+00,3.304460913961974278e+00
6.281500000000000306e+00,3.575003014224943154e+00
6.299999999999999822e+00,3.495073527405762714e+00
6.299999999999999822e+00,3.512566321041428186e+00
6.299999999999999822e+00,3.268389532989261603e+00
6.584999999999999964e+00,3.232864884119887705e+00
6.599999999999999645e+00,3.299573234954538581e+00
6.828356102999999955e+00,3.387618203568485864e+00
6.911999999999999922e+00,3.455409535736811311e+00
7.024089409000000117e+00,3.436878929243988079e+00
7.195000000000000284e+00,3.580315669708312498e+00
7.317999999999999616e+00,3.600406286842539050e+00
7.320000000000000284e+00,3.571875030100873261e+00
7.570000000000000284e+00,3.696839460394564014e+00
7.782000000000000028e+00,3.808519307743198468e+00
9.050000000000000711e+00,3.906234252989142508e+00


==> limits.csv <==
xmin,xmax,ymin,ymax
1.900000000000005684e+00,5.200000000000006395e+00,-2.000000000000000000e+00,2.000000000000000000e+00


==> limits_full.csv <==
xmin,xmax,ymin,ymax
1.300000000000006040e+00,4.300000000000006040e+00,-2.000000000000000000e+00,2.000000000000000000e+00


==> lum_full_data.csv <==
L,phi
2.030681052227061502e+52,2.000000000000000000e+00
7.156604892009267269e+51,3.000000000000000000e+00
6.449422287486425653e+51,4.000000000000000000e+00
6.356516969095585882e+51,5.000000000000000000e+00
5.614390628063438270e+51,6.000000000000000000e+00
5.469115502600339316e+51,7.000000000000000000e+00
4.973104140415872954e+51,8.000000000000000000e+00
4.412144218573803934e+51,9.000000000000000000e+00
4.088559908699514761e+51,1.000000000000000000e+01
3.750432720546868690e+51,1.100000000000000000e+01
3.636341892342611339e+51,1.200000000000000000e+01
3.597929585813325403e+51,1.300000000000000000e+01
3.589120378243301205e+51,1.400000000000000000e+01
3.427772035439098532e+51,1.500000000000000000e+01
3.380616442960464292e+51,1.600000000000000000e+01
3.083745668023759475e+51,1.700000000000000000e+01
2.840468515603232778e+51,1.800000000000000000e+01
2.816924422305547345e+51,1.900000000000000000e+01
2.679208813841029998e+51,2.000000000000000000e+01
2.560121142587349120e+51,2.100000000000000000e+01
2.047391150412885974e+51,2.200000000000000000e+01
1.985925614824915646e+51,2.300000000000000000e+01
1.971675046515256264e+51,2.400000000000000000e+01
1.960351765656758817e+51,2.500000000000000000e+01
1.917683697424758726e+51,2.600000000000000000e+01
1.890655190158062512e+51,2.700000000000000355e+01
1.849185694431036584e+51,2.800000000000000355e+01
1.821237875446695790e+51,2.900000000000000711e+01
1.818970019777613340e+51,3.000000000000001066e+01
1.782342048024999593e+51,3.100000000000001421e+01
1.717804365788431566e+51,3.200000000000001421e+01
1.673390812876618341e+51,3.300000000000001421e+01
1.670282900554672063e+51,3.400000000000001421e+01
1.647948976503297210e+51,3.500000000000001421e+01
1.634326453244448834e+51,3.600000000000001421e+01
1.632958251842562358e+51,3.700000000000001421e+01
1.561691642022551847e+51,3.800000000000001421e+01
1.541234174804742363e+51,3.900000000000001421e+01
1.534787582290336694e+51,4.000000000000001421e+01
1.510033583375287329e+51,4.100000000000001421e+01
1.502698007075430619e+51,4.200000000000001421e+01
1.473909181812155843e+51,4.300000000000001421e+01
1.468058259614462824e+51,4.400000000000001421e+01
1.423991194526180977e+51,4.500000000000001421e+01
1.379481696735071454e+51,4.600000000000001421e+01
1.296131746140967523e+51,4.700000000000002132e+01
1.294577796437849550e+51,4.800000000000002132e+01
1.292671488696389703e+51,4.900000000000002132e+01
1.223285278783140910e+51,5.000000000000002132e+01
1.221033772429418806e+51,5.100000000000002132e+01
1.219037528988393901e+51,5.200000000000002132e+01
1.209246650941987712e+51,5.300000000000002132e+01
1.196161785345822314e+51,5.400000000000002132e+01
1.171093532237081058e+51,5.500000000000002842e+01
1.140349725713949739e+51,5.600000000000002132e+01
1.137331632657983127e+51,5.700000000000002132e+01
1.076414348951269814e+51,5.800000000000002132e+01
1.068802509032018118e+51,5.900000000000001421e+01
9.962096107551555269e+50,6.000000000000001421e+01
9.952181496018964285e+50,6.100000000000001421e+01
9.899817072849271973e+50,6.200000000000001421e+01
9.869963814542771626e+50,6.300000000000001421e+01
9.853281398480506398e+50,6.400000000000001421e+01
9.783465585125990314e+50,6.500000000000001421e+01
9.624449867628837877e+50,6.600000000000001421e+01
8.377056855558924340e+50,6.700000000000001421e+01
8.203374291991408883e+50,6.800000000000001421e+01
8.159292299061350638e+50,6.900000000000001421e+01
7.904147634879593236e+50,7.000000000000001421e+01
7.853094028554611452e+50,7.100000000000001421e+01
7.844521043759018995e+50,7.200000000000001421e+01
7.639286063648832776e+50,7.300000000000001421e+01
7.609759982679524142e+50,7.400000000000001421e+01
7.312799059098183489e+50,7.500000000000001421e+01
7.192479760067955392e+50,7.600000000000001421e+01
7.110414104302480033e+50,7.700000000000001421e+01
6.868886561493853825e+50,7.800000000000000000e+01
6.822768488527209391e+50,7.900000000000000000e+01
6.729626454207155190e+50,8.000000000000000000e+01
6.665393461036750918e+50,8.100000000000000000e+01
6.644002132433310236e+50,8.200000000000000000e+01
6.625889673046139606e+50,8.300000000000000000e+01
6.563988193598804149e+50,8.400000000000000000e+01
6.519631743660170455e+50,8.500000000000000000e+01
6.450860546007339670e+50,8.600000000000000000e+01
6.165187209943675122e+50,8.700000000000000000e+01
6.091534634682721247e+50,8.800000000000001421e+01
6.051767546215579393e+50,8.900000000000002842e+01
6.041670996513627070e+50,9.000000000000002842e+01
5.901247714250282256e+50,9.100000000000002842e+01
5.860781858655488009e+50,9.200000000000002842e+01
5.859322966547935906e+50,9.300000000000002842e+01
5.765486765716732640e+50,9.400000000000002842e+01
5.659029924064941336e+50,9.500000000000002842e+01
5.522836137675282252e+50,9.600000000000002842e+01
5.504571498357336595e+50,9.700000000000004263e+01
5.436703219624075792e+50,9.800000000000004263e+01
5.386979232755165523e+50,9.900000000000002842e+01
5.385896181872551382e+50,1.000000000000000284e+02
5.209943547554645563e+50,1.010000000000000284e+02
5.049778501690301937e+50,1.020000000000000284e+02
4.978850644236404127e+50,1.030000000000000284e+02
4.864685671013094386e+50,1.040000000000000284e+02
4.861837489084558214e+50,1.050000000000000284e+02
4.849994968562872742e+50,1.060000000000000284e+02
4.747062997564736659e+50,1.070000000000000426e+02
4.742705360452129116e+50,1.080000000000000284e+02
4.700540374172680415e+50,1.090000000000000284e+02
4.680678328550092233e+50,1.100000000000000284e+02
4.677192031710125980e+50,1.110000000000000284e+02
4.666813742417101751e+50,1.120000000000000142e+02
4.656271512415203369e+50,1.130000000000000142e+02
4.647788140288641047e+50,1.140000000000000142e+02
4.635786592461392056e+50,1.150000000000000142e+02
4.626818132971511934e+50,1.160000000000000142e+02
4.576647045392282751e+50,1.170000000000000142e+02
4.570174832576483192e+50,1.180000000000000142e+02
4.503651785509963782e+50,1.190000000000000142e+02
4.492728834289051127e+50,1.200000000000000142e+02
4.474333759095692605e+50,1.210000000000000142e+02
4.445435561601315633e+50,1.220000000000000142e+02
4.373925847877525442e+50,1.230000000000000000e+02
4.346618567871473445e+50,1.239999999999999858e+02
4.345287796416159555e+50,1.249999999999999858e+02
4.286496948496508914e+50,1.259999999999999858e+02
4.282545842739162846e+50,1.269999999999999858e+02
4.240347088397587933e+50,1.279999999999999858e+02
4.204546612999131606e+50,1.289999999999999716e+02
4.171754532357258720e+50,1.299999999999999716e+02
4.153900620340213969e+50,1.309999999999999716e+02
4.141116977792291200e+50,1.319999999999999716e+02
4.120338841407715645e+50,1.329999999999999716e+02
4.116982614486063739e+50,1.339999999999999716e+02
4.108917880759127591e+50,1.349999999999999716e+02
4.045954027387688169e+50,1.359999999999999716e+02
4.030770856553948366e+50,1.369999999999999716e+02
4.026141844575686980e+50,1.379999999999999716e+02
3.984130023805094549e+50,1.389999999999999716e+02
3.962394290685973397e+50,1.399999999999999716e+02
3.935833867808499277e+50,1.409999999999999716e+02
3.898960640791563211e+50,1.419999999999999432e+02
3.868531296614871877e+50,1.429999999999999432e+02
3.845572182275412909e+50,1.439999999999999432e+02
3.796160452756839098e+50,1.449999999999999432e+02
3.789381148581189181e+50,1.459999999999999432e+02
3.716514311859553086e+50,1.469999999999999432e+02
3.690972108149476109e+50,1.479999999999999432e+02
3.689891218350269249e+50,1.489999999999999432e+02
3.658095771989887792e+50,1.499999999999999716e+02
3.633301065531664823e+50,1.509999999999999716e+02
3.617038831745335428e+50,1.519999999999999716e+02
3.576110241672070861e+50,1.529999999999999716e+02
3.567833200143071802e+50,1.539999999999999716e+02
3.562637160552350787e+50,1.549999999999999716e+02
3.512372675556432685e+50,1.559999999999999432e+02
3.503009529589798369e+50,1.569999999999999432e+02
3.472224689682250514e+50,1.579999999999999432e+02
3.353388416446247110e+50,1.589999999999999432e+02
3.352671721817677760e+50,1.599999999999999432e+02
3.321681775569366050e+50,1.609999999999999432e+02
3.280929073406135188e+50,1.619999999999999147e+02
3.190219005795149536e+50,1.629999999999999147e+02
3.189984824941312354e+50,1.639999999999999147e+02
3.189015499315103054e+50,1.649999999999999147e+02
3.181490700999946618e+50,1.659999999999999147e+02
3.136024933298864535e+50,1.669999999999999147e+02
3.057988329622076680e+50,1.679999999999999147e+02
3.039012457810918079e+50,1.689999999999999147e+02
3.013048492720666685e+50,1.699999999999999147e+02
2.977625557183478439e+50,1.709999999999999147e+02
2.964521715526513930e+50,1.719999999999999147e+02
2.946696414423608287e+50,1.729999999999999147e+02
2.929826758284503227e+50,1.739999999999999147e+02
2.906631108205558397e+50,1.749999999999999147e+02
2.894116747878816838e+50,1.759999999999999147e+02
2.874879465590945087e+50,1.769999999999999147e+02
2.865977831649868688e+50,1.779999999999999147e+02
2.860244218126407453e+50,1.789999999999998863e+02
2.815150660579198686e+50,1.799999999999998863e+02
2.772916151115416610e+50,1.809999999999998863e+02
2.752119230983144401e+50,1.819999999999999147e+02
2.751116156337428434e+50,1.829999999999999147e+02
2.736633501563329030e+50,1.839999999999999147e+02
2.702743651863019560e+50,1.849999999999998863e+02
2.682931192485418489e+50,1.859999999999998863e+02
2.613065462624207356e+50,1.869999999999998863e+02
2.608021124630266570e+50,1.879999999999998863e+02
2.602220652269383930e+50,1.889999999999998579e+02
2.601421734750406807e+50,1.899999999999998579e+02
2.600699255351728830e+50,1.909999999999998579e+02
2.593787836738195475e+50,1.919999999999998579e+02
2.582293561363323686e+50,1.929999999999998295e+02
2.574648713552279298e+50,1.939999999999998295e+02
2.549630276876072988e+50,1.949999999999998295e+02
2.549231521454065391e+50,1.959999999999998295e+02
2.536405275188965097e+50,1.969999999999998295e+02
2.512896446099073893e+50,1.979999999999998010e+02
2.497258255819634979e+50,1.989999999999997726e+02
2.493284839555967316e+50,1.999999999999997442e+02
2.479783469317613628e+50,2.009999999999997158e+02
2.477703879263051026e+50,2.019999999999997442e+02
2.441841632833092174e+50,2.029999999999997442e+02
2.434561029037510766e+50,2.039999999999997726e+02
2.432591699715456565e+50,2.049999999999997726e+02
2.421686925557609585e+50,2.059999999999997726e+02
2.418513432633984576e+50,2.069999999999997726e+02
2.408438236814096269e+50,2.079999999999997726e+02
2.391315080528311192e+50,2.089999999999997726e+02
2.390384586740963505e+50,2.100048076923074518e+02
2.363999715020292635e+50,2.110096153846151310e+02
2.340188428364829836e+50,2.120144230769228102e+02
2.329331216159318119e+50,2.130192307692304894e+02
2.328002403821870897e+50,2.140240384615381970e+02
2.296297671381507329e+50,2.150288461538459046e+02
2.291908293943478422e+50,2.160336538461536122e+02
2.284344441939978649e+50,2.170384615384613198e+02
2.282770976876088715e+50,2.180432692307689990e+02
2.276461299700692626e+50,2.190480769230767066e+02
2.260322188710095578e+50,2.200528846153844142e+02
2.240615297977675882e+50,2.210576923076920934e+02
2.238466732788018703e+50,2.220624999999998010e+02
2.201314275818243672e+50,2.230673076923074802e+02
2.169637700255951207e+50,2.240721153846151594e+02
2.156659581793655568e+50,2.250769230769228670e+02
2.149178660047965778e+50,2.260817307692305747e+02
2.141532135324800774e+50,2.270865384615382823e+02
2.136034025872953477e+50,2.280913461538459615e+02
2.127036989332430576e+50,2.290961538461536691e+02
2.120055858707848805e+50,2.301009615384613483e+02
2.116565201846290868e+50,2.311057692307690274e+02
2.115980079525660591e+50,2.321105769230767066e+02
2.096573284291073287e+50,2.331153846153843858e+02
2.072322939474711370e+50,2.341201923076920934e+02
2.046767826208059266e+50,2.351249999999998010e+02
2.037809569144502939e+50,2.361298076923074802e+02
2.021924373839052159e+50,2.371346153846151594e+02
1.989138479041539148e+50,2.381394230769228386e+02
1.987103214825402388e+50,2.391442307692305178e+02
1.969692144283858220e+50,2.401490384615381970e+02
1.956239528613481653e+50,2.411538461538458762e+02
1.954380183246704182e+50,2.421586538461535554e+02
1.950629215483425929e+50,2.431634615384612346e+02
1.904520223339585755e+50,2.441682692307689422e+02
1.895172433296740354e+50,2.451730769230766498e+02
1.886853338407295431e+50,2.461778846153843290e+02
1.876922281671579846e+50,2.471826923076920366e+02
1.871279988823738698e+50,2.481874999999997442e+02
1.862291228258252195e+50,2.491923076923074234e+02
1.855604043419048884e+50,2.501971153846151310e+02
1.853603644506441825e+50,2.512019230769228386e+02
1.824117567206068570e+50,2.522107661414888184e+02
1.821301697872449240e+50,2.532196092060547699e+02
1.810336081968401943e+50,2.542284522706207213e+02
1.796186647279014699e+50,2.552372953351866727e+02
1.790777786894910148e+50,2.562461383997526241e+02
1.787202924280413260e+50,2.572549814643185755e+02
1.784934778197208018e+50,2.582638245288845269e+02
1.782031965654888292e+50,2.592726675934504783e+02
1.778883202567321548e+50,2.602815106580164297e+02
1.773006772294679588e+50,2.612903537225823811e+02
1.765235710257891418e+50,2.623031070315846591e+02
1.747793275892889165e+50,2.633158603405869371e+02
1.746516795986149784e+50,2.643286136495892151e+02
1.726714848479412449e+50,2.653413669585914931e+02
1.723377988545068000e+50,2.663541202675937143e+02
1.717893890110372932e+50,2.673668735765959354e+02
1.703316463505370368e+50,2.683796268855982134e+02
1.697148400518597104e+50,2.693923801946004914e+02
1.685086956761982987e+50,2.704051335036027126e+02
1.669485705674014111e+50,2.714216941558718759e+02
1.651750665882992534e+50,2.724382548081410391e+02
1.647851234760840564e+50,2.734548154604102592e+02
1.636713932684799507e+50,2.744713761126794225e+02
1.635310494151657650e+50,2.754879367649486426e+02
1.623870253531228349e+50,2.765044974172178058e+02
1.622564222898096733e+50,2.775210580694869691e+02
1.618704313763106460e+50,2.785376187217561323e+02
1.617211435101518392e+50,2.795541793740252956e+02
1.608376009257876279e+50,2.805707400262944589e+02
1.605258570595868532e+50,2.815873006785636221e+02
1.595618042584100290e+50,2.826038613308328422e+02
1.573314709697672023e+50,2.836204219831020055e+02
1.566977492052181797e+50,2.846369826353711687e+02
1.563904541897805235e+50,2.856535432876403320e+02
1.520895009868455799e+50,2.866737345136676254e+02
1.499261926125344479e+50,2.876975692797878423e+02
1.489765340861682063e+50,2.887214040459081161e+02
1.472797032926207094e+50,2.897452388120283331e+02
1.468832146750571697e+50,2.907690735781486069e+02
1.466435982396264052e+50,2.917929083442688807e+02
1.464439634925532924e+50,2.928167431103890976e+02
1.459616950836936769e+50,2.938405778765093714e+02
1.457844558301799538e+50,2.948644126426295884e+02
1.457598455650847089e+50,2.958882474087498622e+02
1.457142503946283198e+50,2.969120821748701360e+02
1.434571831370029705e+50,2.979359169409903529e+02
1.426165887112696056e+50,2.989597517071105699e+02
1.422234243729116613e+50,2.999835864732307869e+02
1.417622742729355501e+50,3.010074212393510606e+02
1.406787635998468587e+50,3.020347503220792191e+02
1.390362761678744058e+50,3.030655856474105576e+02
1.380721912726575569e+50,3.040964209727418393e+02
1.374493044244615688e+50,3.051272562980731777e+02
1.373777549630297704e+50,3.061580916234044594e+02
1.373411529890299590e+50,3.071889269487357979e+02
1.364196296461176307e+50,3.082197622740671363e+02
1.357349595981915930e+50,3.092505975993984748e+02
1.351062704513956548e+50,3.102814329247298133e+02
1.338148809413745947e+50,3.113122682500610949e+02
1.318782868395312302e+50,3.123431035753923766e+02
1.317560996912713427e+50,3.133739389007236582e+02
1.314209049289002351e+50,3.144047742260549967e+02
1.308729799514973894e+50,3.154356095513863352e+02
1.299589857118468798e+50,3.164766511670674731e+02
1.269561860285037310e+50,3.175211285636584080e+02
1.251155305128659970e+50,3.185690530803701108e+02
1.230143338984897363e+50,3.196204360938366449e+02
1.229781375094301852e+50,3.206718191073032358e+02
1.227464586208226536e+50,3.217232021207697699e+02
1.219035730167257039e+50,3.227745851342363608e+02
1.212007543767843107e+50,3.238259681477029517e+02
1.202216767930326216e+50,3.248807758615391208e+02
1.199738779672510731e+50,3.259390194311206983e+02
1.186518338542514067e+50,3.270041796253400435e+02
1.182098035601645362e+50,3.280693398195593886e+02
1.179903459472109582e+50,3.291345000137787338e+02
1.156417425924607210e+50,3.302031185203169912e+02
1.147012702960063202e+50,3.312752065674608843e+02
1.141412745549707317e+50,3.323472946146047775e+02
1.137912679136505400e+50,3.334193826617486707e+02
1.128465543869773532e+50,3.344949290574317047e+02
1.128240115937734325e+50,3.355704754531147387e+02
1.110509245575132200e+50,3.366494801973369704e+02
1.108271322509486674e+50,3.377319544101901556e+02
1.108115419298004528e+50,3.388144286230433408e+02
1.108008725412958684e+50,3.398969028358964692e+02
1.104366763046415978e+50,3.409793770487496545e+02
1.102846727719974121e+50,3.420618512616028397e+02
1.097381840264190839e+50,3.431477619005285646e+02
1.089611400779298855e+50,3.442336725394542896e+02
1.079995315740285251e+50,3.453230196044525542e+02
1.060833629997988538e+50,3.464123666694508188e+02
1.059251960365998060e+50,3.475017137344491402e+02
1.057508089008057997e+50,3.485910607994474049e+02
1.056611942876375556e+50,3.496804078644456695e+02
1.055660322936769955e+50,3.507697549294438772e+02
1.047480522781903009e+50,3.518624955990059675e+02
1.046943116553737995e+50,3.529552362685680578e+02
1.039339994876884001e+50,3.540513705426940305e+02
1.032724279805311824e+50,3.551475048168200033e+02
1.024054659794059529e+50,3.562436390909459760e+02
1.008730708696535072e+50,3.573431564955476460e+02
1.005556480565935517e+50,3.584426739001493161e+02
1.000499312331605555e+50,3.595421913047509861e+02
9.941420326785959988e+49,3.606417087093526561e+02
9.875077570556618290e+49,3.617412261139543261e+02
9.842909978980859730e+49,3.628407435185560530e+02
9.733333141557020434e+49,3.639436029213480310e+02
9.702043427615677041e+49,3.650464623241399522e+02
9.644005499805797351e+49,3.661526637251221814e+02
9.537313920927264065e+49,3.672622172515619354e+02
9.471261896521594256e+49,3.683717707780017463e+02
9.466999205786620495e+49,3.694813243044415003e+02
9.248712772067879962e+49,3.706043678433608193e+02
9.189287583376808634e+49,3.717342592087368871e+02
9.123221657916807112e+49,3.728641505741130118e+02
9.058372716065859825e+49,3.739940419394890796e+02
8.977145727610920471e+49,3.751239333048652043e+02
8.930613161929356447e+49,3.762606724966980778e+02
8.893525922072724107e+49,3.773974116885310082e+02
8.823141954837035910e+49,3.785341508803639385e+02
8.801428278254982785e+49,3.796743139854252718e+02
8.791319331430842512e+49,3.808144770904866050e+02
8.775488148555911523e+49,3.819546401955479382e+02
8.693809405124150922e+49,3.830982169626004747e+02
8.669093476908227661e+49,3.842417937296529544e+02
8.569568514447442345e+49,3.853853704967054910e+02
8.491076675164583598e+49,3.865357745877403772e+02
8.395993394103580299e+49,3.876896127208380562e+02
8.358692921323862243e+49,3.888434508539357921e+02
8.336858182325382449e+49,3.899972889870335280e+02
8.290141652081896249e+49,3.911511271201312070e+02
8.247502318936484329e+49,3.923118129572829389e+02
8.242497645318527429e+49,3.934724987944346140e+02
8.120568018764097328e+49,3.946331846315862890e+02
8.093874046483352137e+49,3.957938704687380209e+02
8.059992452599054635e+49,3.969579700877637265e+02
8.026449181468527551e+49,3.981220697067894321e+02
7.993675958268825832e+49,3.992930169706329480e+02
7.887681152645792738e+49,4.004639642344764638e+02
7.881055385944667983e+49,4.016349114983199797e+02
7.787112287976100407e+49,4.028127264880511120e+02
7.626804272747067243e+49,4.040009646192842752e+02
7.405467230727311221e+49,4.052033484425559777e+02
7.375940542475312057e+49,4.064165321205276769e+02
7.320077366320252611e+49,4.076333480849604030e+02
7.075630958201449518e+49,4.088686006549148146e+02
7.004941521288676477e+49,4.101113623590331372e+02
7.002057707935088946e+49,4.113541240631514029e+02
6.969910161246863553e+49,4.125968857672697254e+02
6.918968540886783842e+49,4.138434020384699465e+02
6.916351423784798247e+49,4.150899183096701677e+02
6.868778118876590272e+49,4.163439664012402091e+02
6.868555569801738866e+49,4.175980144928102504e+02
6.863521445940997539e+49,4.188520625843802918e+02
6.835055578588613202e+49,4.201061106759502763e+02
6.820069119630478478e+49,4.213601587675202609e+02
6.773341846506720699e+49,4.226142068590902454e+02
6.631309828114620706e+49,4.238909869402355639e+02
6.512000737626242463e+49,4.251794093929414657e+02
6.305559876026075818e+49,4.264957543136626441e+02
6.272606243626917704e+49,4.278161746056554193e+02
6.249309056375434535e+49,4.291447962659213999e+02
6.091174350286460318e+49,4.305114994387428737e+02
6.089668160325162978e+49,4.318782026115642907e+02
6.053309997453439739e+49,4.332449057843857076e+02
5.842576007314983154e+49,4.346890554703336988e+02
5.750279284072551756e+49,4.361428650204017003e+02
5.722345233734938368e+49,4.376113595154199061e+02
5.681789024172642274e+49,4.390897762705395166e+02
5.511197588476571659e+49,4.406197058045831909e+02
5.487707606810509647e+49,4.421603341465572612e+02
5.475245525086184873e+49,4.437117739154925289e+02
5.398903957300121203e+49,4.453078594331741442e+02
5.336311561976860172e+49,4.469390237534421999e+02
5.185572860536987564e+49,4.486713455509361665e+02
5.034334158745763453e+49,4.504952128092733119e+02
4.966889251683579620e+49,4.523491025739205611e+02
4.865549037565744898e+49,4.542739923721073865e+02
4.730202046389311539e+49,4.562664221632130648e+02
4.620250450874074667e+49,4.583309761096529087e+02
4.569865717046133715e+49,4.604334117798807142e+02
4.564583981348046078e+49,4.625358474501084629e+02
4.323863290441051012e+49,4.648837451529008717e+02
4.293048579314210336e+49,4.672677643588131673e+02
4.002569248643243320e+49,4.700491200990441598e+02
3.933823692679514944e+49,4.729328570321671350e+02
3.903978367171966358e+49,4.758342856029166228e+02
3.778008769432614705e+49,4.788845053824225033e+02
3.761554902775851476e+49,4.819542778528226563e+02
3.695845784368043454e+49,4.851460280372784268e+02
3.663630958865637088e+49,4.884020416482669020e+02
3.539952679778523348e+49,4.919411868776022061e+02
3.458866913735579636e+49,4.957844774000834605e+02
3.405152295438313693e+49,4.997192748397666264e+02
3.189760530253339454e+49,5.045709182848128762e+02
2.776124604842608969e+49,5.111237873534467440e+02
2.764992431403804373e+49,5.177617586177772182e+02
2.729042794884609668e+49,5.244859373011248636e+02
2.644302777033017645e+49,5.317704642080849453e+02
2.610714709877649455e+49,5.394772825299412489e+02
2.530298981413932736e+49,5.475291822691941661e+02
2.261530967380126640e+49,5.571349573967239621e+02
1.773645116443239391e+49,5.726109284355218279e+02
1.710985583664306970e+49,5.899627747517497482e+02
1.230932789066323480e+49,6.268354481737341075e+02
8.143300855208800340e+48,6.838204889168007412e+02
6.471962830814161199e+48,7.598005432408897377e+02
5.762721114020063766e+48,8.442228258232108828e+02
3.451340749332026129e+48,1.013067390987853059e+03
3.413163216891486049e+48,1.181911956152495350e+03
1.028393337546717303e+48,1.772867934228743025e+03
1.687111710684748910e+47,3.545735868457486049e+03


==> lum_full_fit.csv <==
L,phi
1.687111710684756009e+47,2.470673365226683018e+03
1.727130678383506672e+47,2.454945305070879840e+03
1.768098912076637271e+47,2.439316950462869954e+03
1.810038928734972395e+47,2.423787661395331270e+03
1.852973779440932036e+47,2.408356801817888936e+03
1.896927062057873238e+47,2.393023739609816857e+03
1.941922934199954587e+47,2.377787846552877909e+03
1.987986126509649958e+47,2.362648498304290570e+03
2.035141956250208954e+47,2.347605074369834711e+03
2.083416341220505424e+47,2.332656958077088802e+03
2.132835814000118901e+47,2.317803536548745797e+03
2.183427536531975784e+47,2.303044200676161836e+03
2.235219315051235989e+47,2.288378345092921336e+03
2.288239615368132398e+47,2.273805368148575326e+03
2.342517578513353911e+47,2.259324671882501207e+03
2.398083036754546707e+47,2.244935661997867555e+03
2.454966529992733427e+47,2.230637747835729897e+03
2.513199322547660136e+47,2.216430342349231523e+03
2.572813420341299967e+47,2.202312862077932095e+03
2.633841588488956941e+47,2.188284727122236745e+03
2.696317369307634925e+47,2.174345361117946140e+03
2.760275100751574825e+47,2.160494191210912504e+03
2.825749935285091489e+47,2.146730648031805686e+03
2.892777859203077458e+47,2.133054165670984275e+03
2.961395712409799529e+47,2.119464181653474498e+03
3.031641208666808787e+47,2.105960136914061877e+03
3.103552956321382307e+47,2.092541475772433387e+03
3.177170479526159781e+47,2.079207645908523773e+03
3.252534239962613454e+47,2.065958098337855972e+03
3.329685659079557404e+47,2.052792287387032502e+03
3.408667140859216494e+47,2.039709670669311663e+03
3.489522095123312850e+47,2.026709709060276055e+03
3.572294961391982686e+47,2.013791866673594313e+03
3.657031233308636843e+47,2.000955610836876303e+03
3.743777483644187563e+47,1.988200412067611751e+03
3.832581389894389287e+47,1.975525744049199830e+03
3.923491760484351246e+47,1.962931083607065375e+03
4.016558561594639781e+47,1.950415910684856954e+03
4.111832944623702321e+47,1.937979708320726559e+03
4.209367274301709627e+47,1.925621962623693207e+03
4.309215157471275545e+47,1.913342162750082935e+03
4.411431472550787754e+47,1.901139800880057237e+03
4.516072399696985929e+47,1.889014372194169482e+03
4.623195451682286355e+47,1.876965374850087755e+03
4.732859505505249111e+47,1.864992309959299064e+03
4.845124834750497330e+47,1.853094681563929953e+03
4.960053142716302946e+47,1.841271996613623287e+03
5.077707596327964100e+47,1.829523764942490743e+03
5.198152860855629969e+47,1.817849499246121923e+03
5.321455135455642529e+47,1.806248715058660537e+03
5.447682189554932100e+47,1.794720930729945394e+03
5.576903400098466726e+47,1.783265667402708232e+03
5.709189789680226043e+47,1.771882448989833392e+03
5.844614065578658653e+47,1.760570802151670932e+03
5.983250659718072870e+47,1.749330256273407940e+03
6.125175769577929945e+47,1.738160343442493286e+03
6.270467400072521580e+47,1.727060598426113074e+03
6.419205406423947633e+47,1.716030558648724309e+03
6.571471538052575506e+47,1.705069764169602195e+03
6.727349483507559580e+47,1.694177757660503175e+03
6.886924916464174848e+47,1.683354084383304553e+03
7.050285542811695940e+47,1.672598292167723457e+03
7.217521148858336363e+47,1.661909931389066514e+03
7.388723650679615878e+47,1.651288554946023169e+03
7.563987144637304424e+47,1.640733718238498113e+03
7.743407959096675968e+47,1.630244979145477146e+03
7.927084707370543882e+47,1.619821898002930538e+03
8.115118341919119853e+47,1.609464037581749835e+03
8.307612209835542283e+47,1.599170963065714659e+03
8.504672109647520513e+47,1.588942242029492263e+03
8.706406349466358983e+47,1.578777444416662547e+03
8.912925806515279365e+47,1.568676142517773314e+03
9.124343988069791064e+47,1.558637910948417812e+03
9.340777093843441399e+47,1.548662326627345919e+03
9.562344079854123270e+47,1.538748968754558291e+03
9.789166723803825402e+47,1.528897418789496442e+03
1.002136969201070573e+48,1.519107260429177813e+03
1.025908060792808810e+48,1.509378079586385184e+03
1.050243012228888640e+48,1.499709464367862893e+03
1.075155198491390348e+48,1.490101005052532173e+03
1.100658311822342895e+48,1.480552294069714662e+03
1.126766369249258555e+48,1.471062925977370469e+03
1.153493720289174496e+48,1.461632497440346015e+03
1.180855054835437733e+48,1.452260607208630063e+03
1.208865411231568385e+48,1.442946856095618841e+03
1.237540184536637543e+48,1.433690846956386167e+03
1.266895134986703679e+48,1.424492184665958121e+03
1.296946396656957454e+48,1.415350476097594310e+03
1.327710486329335928e+48,1.406265330101070049e+03
1.359204312570458389e+48,1.397236357480965353e+03
1.391445185025005334e+48,1.388263170974925288e+03
1.424450823929317536e+48,1.379345385231982164e+03
1.458239369850884843e+48,1.370482616790812244e+03
1.492829393658747128e+48,1.361674484058022017e+03
1.528239906730419781e+48,1.352920607286427867e+03
1.564490371400932749e+48,1.344220608553325974e+03
1.601600711659722256e+48,1.335574111738764714e+03
1.639591324101261133e+48,1.326980742503806141e+03
1.678483089135438352e+48,1.318440128268784974e+03
1.718297382463855223e+48,1.309951898191559621e+03
1.759056086828344957e+48,1.301515683145759112e+03
1.800781604038169936e+48,1.293131115699020711e+03
1.843496867282509741e+48,1.284797830091220703e+03
1.887225353735006134e+48,1.276515462212702232e+03
1.931991097457293807e+48,1.268283649582490170e+03
1.977818702608606639e+48,1.260102031326504402e+03
2.024733356968689096e+48,1.251970248155769013e+03
2.072760845781641233e+48,1.243887942344589419e+03
2.121927565927815269e+48,1.235854757708779971e+03
2.172260540432205143e+48,1.227870339583829946e+03
2.223787433316816638e+48,1.219934334803094316e+03
2.276536564805372496e+48,1.212046391675975883e+03
2.330536926888683558e+48,1.204206159966106270e+03
2.385818199259230508e+48,1.196413290869528510e+03
2.442410765623726970e+48,1.188667436992875309e+03
2.500345730402618418e+48,1.180968252331557323e+03
2.559654935825701411e+48,1.173315392247954378e+03
2.620370979433258286e+48,1.165708513449610564e+03
2.682527231992326380e+48,1.158147273967442516e+03
2.746157855837944732e+48,1.150631333133962244e+03
2.811297823649467887e+48,1.143160351561508378e+03
2.877982937672210027e+48,1.135733991120508563e+03
2.946249849395270982e+48,1.128351914917731619e+03
3.016136079695660375e+48,1.121013787274622473e+03
3.087680039460711472e+48,1.113719273705609794e+03
3.160921050699440987e+48,1.106468040896477987e+03
3.235899368154720506e+48,1.099259756682769876e+03
3.312656201428097350e+48,1.092094090028232358e+03
3.391233737629425534e+48,1.084970711003315273e+03
3.471675164563758611e+48,1.077889290763717327e+03
3.554024694468237867e+48,1.070849501529001373e+03
3.638327588312035774e+48,1.063851016561270171e+03
3.724630180672702161e+48,1.056893510143919457e+03
3.812979905202581825e+48,1.049976657560471949e+03
3.903425320699314993e+48,1.043100135073499359e+03
3.996016137794733193e+48,1.036263619903644667e+03
4.090803246276830470e+48,1.029466790208746488e+03
4.187838743059821516e+48,1.022709325063084634e+03
4.287175960817587122e+48,1.015990904436750270e+03
4.388869497296676398e+48,1.009311209175132717e+03
4.492975245323913063e+48,1.002669920978596338e+03
4.599550423526502332e+48,9.960667223822733831e+02
4.708653607780479451e+48,9.895012967360462426e+02
4.820344763405195248e+48,9.829733281847118178e+02
4.934685278121472360e+48,9.764825016483410991e+02
5.051737995791537695e+48,9.700285028028513352e+02
5.171567250959281255e+48,9.636110180608035307e+02
5.294238904209826950e+48,9.572297345524416414e+02
5.419820378367841080e+48,9.508843401069917718e+02
5.548380695554484467e+48,9.445745232342360396e+02
5.679990515123365270e+48,9.382999731063797526e+02
5.814722172496351248e+48,9.320603795402339529e+02
5.952649718920585051e+48,9.258554329797278797e+02
6.093848962168445935e+48,9.196848244787836393e+02
6.238397508203433810e+48,9.135482456845403476e+02
6.386374803833389957e+48,9.074453888210235846e+02
6.537862180376458367e+48,9.013759466731928569e+02
6.692942898362332668e+48,8.953396125714582467e+02
6.851702193293924536e+48,8.893360803766651088e+02
7.014227322494525896e+48,8.833650444655822866e+02
7.180607613066199248e+48,8.774261997169151073e+02
7.350934510985759980e+48,8.715192414978803299e+02
7.525301631365340256e+48,8.656438656513695378e+02
7.703804809905149682e+48,8.597997684837329189e+02
7.886542155566713916e+48,8.539866467532176557e+02
8.073614104495549946e+48,8.482041976590976446e+02
8.265123475222901389e+48,8.424521188315264908e+02
8.461175525176891885e+48,8.367301083221540239e+02
8.661878008534132216e+48,8.310378645955457841e+02
8.867341235443600877e+48,8.253750865214431087e+02
9.077678132655188918e+48,8.197414733679127039e+02
9.293004305587114622e+48,8.141367247954024151e+02
9.513438101864123766e+48,8.085605408518124477e+02
9.739100676364326023e+48,8.030126219685424758e+02
9.970116057808222698e+48,7.974926689576287799e+02
1.020661121692740123e+49,7.920003830099951756e+02
1.044871613625022385e+49,7.865354656948705951e+02
1.069656388154285557e+49,7.810976189604340334e+02
1.095029067494490202e+49,7.756865451357319898e+02
1.121003596983985995e+49,7.703019469339351417e+02
1.147594252750151752e+49,7.649435274569858620e+02
1.174815649555844000e+49,7.596109902017014974e+02
1.202682748831967182e+49,7.543040390673909315e+02
1.231210866900577932e+49,7.490223783650553742e+02
1.260415683393047581e+49,7.437657128282327221e+02
1.290313249867903268e+49,7.385337476255571119e+02
1.320919998633068876e+49,7.333261883751044934e+02
1.352252751777479894e+49,7.281427411605778843e+02
1.384328730416716177e+49,7.229831125494533808e+02
1.417165564158160357e+49,7.178470096130965885e+02
1.450781300790566537e+49,7.127341399489747573e+02
1.485194416203489629e+49,7.076442117050249863e+02
1.520423824542009605e+49,7.025769336062606953e+02
1.556488888602326907e+49,6.975320149836975361e+02
1.593409430473949129e+49,6.925091658056844608e+02
1.631205742434311335e+49,6.875080967117224873e+02
1.669898598101823735e+49,6.825285190488561966e+02
1.709509263853472088e+49,6.775701449107322105e+02
1.750059510513250119e+49,6.726326871794030922e+02
1.791571625317844237e+49,6.677158595699770558e+02
1.834068424166151004e+49,6.628193766781968179e+02
1.877573264159356575e+49,6.579429540310433140e+02
1.922110056438441030e+49,6.530863081404601189e+02
1.967703279326351105e+49,6.482491565602691708e+02
2.014377991781595728e+49,6.434312179464242263e+02
2.062159847171279701e+49,6.386322121206281963e+02
2.111075107370684575e+49,6.338518601374566970e+02
2.161150657197325336e+49,6.290898843550639867e+02
2.212414019187392088e+49,6.243460085095646264e+02
2.264893368722692015e+49,6.196199577931859039e+02
2.318617549516410476e+49,6.149114589362807237e+02
2.373616089466200100e+49,6.102202402932894074e+02
2.429919216883310040e+49,6.055460319327435172e+02
2.487557877106679641e+49,6.008885657313915090e+02
2.546563749511121477e+49,5.962475754725343222e+02
2.606969264918949218e+49,5.916227969486513985e+02
2.668807623424612481e+49,5.870139680683922734e+02
2.732112812642142483e+49,5.824208289680113921e+02
2.796919626385431205e+49,5.778431221273137908e+02
2.863263683791571312e+49,5.732805924901805383e+02
2.931181448898040214e+49,5.687329875897154352e+02
3.000710250683796111e+49,5.642000576781160817e+02
3.071888303586223130e+49,5.596815558612516952e+02
3.144754728504518345e+49,5.551772382380382851e+02
3.219349574301324338e+49,5.506868640446269865e+02
3.295713839814400559e+49,5.462101958034323843e+02
3.373889496390411293e+49,5.417469994770189032e+02
3.453919510953228905e+49,5.372970446268528804e+02
3.535847869619425749e+49,5.328601045769182747e+02
3.619719601873933371e+49,5.284359565821793012e+02
3.705580805319159239e+49,5.240243820018698671e+02
3.793478671011163764e+49,5.196251664775653580e+02
3.883461509396820235e+49,5.152381001159910738e+02
3.975578776866213136e+49,5.108629776765002362e+02
4.069881102934805462e+49,5.064995987631411367e+02
4.166420318070712064e+49,5.021477680212043424e+02
4.265249482181378077e+49,4.978072953381784487e+02
4.366422913776639686e+49,4.934779960489252630e+02
4.469996219823213466e+49,4.891596911449713048e+02
4.576026326307411908e+49,4.848522074877275259e+02
4.684571509522814686e+49,4.805553780254555249e+02
4.795691428100103489e+49,4.762690420137678871e+02
4.909447155796651367e+49,4.719930452394344229e+02
5.025901215063897909e+49,4.677272402472405020e+02
5.145117611410953789e+49,4.634714865696198558e+02
5.267161868583323756e+49,4.592256509587633673e+02
5.392101064576085715e+49,4.549896076208769387e+02
5.520003868501313770e+49,4.507632384522391362e+02
5.650940578330013859e+49,4.465464332766816824e+02
5.784983159529312096e+49,4.423390900840889799e+02
5.922205284616130245e+49,4.381411152694897737e+02
6.062682373648997079e+49,4.339524238722822247e+02
6.206491635680833423e+49,4.297729398150958673e+02
6.353712111194020082e+49,4.256025961418161501e+02
6.504424715543042383e+49,4.214413352541781137e+02
6.658712283427104693e+49,4.172891091464013016e+02
6.816659614417764616e+49,4.131458796372554616e+02
6.978353519566488095e+49,4.090116185989355699e+02
7.143882869117767049e+49,4.048863081820969114e+02
7.313338641354001957e+49,4.007699410363754851e+02
7.486813972599010177e+49,3.966625205256897857e+02
7.664404208407632452e+49,3.925640609376005159e+02
7.846206955969583988e+49,3.884745876859775535e+02
8.032322137756339327e+49,3.843941375062022416e+02
8.222852046440550526e+49,3.803227586421132287e+02
8.417901401118165890e+49,3.762605110238845896e+02
8.617577404864028150e+49,3.722074664360095539e+02
8.821989803653414328e+49,3.681637086745309944e+02
9.031250946679811234e+49,3.641293336927030282e+02
9.245475848104861426e+49,3.601044497341624719e+02
9.464782250272335436e+49,3.560891774527772782e+02
9.689290688421710969e+49,3.520836500182775239e+02
9.919124556936778870e+49,3.480880132067913451e+02
1.015441017716569877e+50,3.441024254754092908e+02
1.039527686684976330e+50,3.401270580199043252e+02
1.064185701119905710e+50,3.361620948147440231e+02
1.089428613565403593e+50,3.322077326345479946e+02
1.115270298037306883e+50,3.282641810561567013e+02
1.141724957648682554e+50,3.243316624405026118e+02
1.168807132416146687e+50,3.204104118935007364e+02
1.196531707251352245e+50,3.165006772052038286e+02
1.224913920142037219e+50,3.126027187665070528e+02
1.253969370527132580e+50,3.087168094627229493e+02
1.283714027870506957e+50,3.048432345433991486e+02
1.314164240438192641e+50,3.009822914677787367e+02
1.345336744283598188e+50,2.971342897254179434e+02
1.377248672446064391e+50,2.932995506314375689e+02
1.409917564367510228e+50,2.894784070960457143e+02
1.443361375532464916e+50,2.856712033679817750e+02
1.477598487336764773e+50,2.818782947516210129e+02
1.512647717190342501e+50,2.781000472975583762e+02
1.548528328859654882e+50,2.743368374665686247e+02
1.585260043055440066e+50,2.705890517669274118e+02
1.622863048271618982e+50,2.668570863651679588e+02
1.661358011881300815e+50,2.631413466704373150e+02
1.700766091495989322e+50,2.594422468927179466e+02
1.741108946594234890e+50,2.557602095752717446e+02
1.782408750426122160e+50,2.520956651017687591e+02
1.824688202200107912e+50,2.484490511786653144e+02
1.867970539559084209e+50,2.448208122934815378e+02
1.912279551352080124e+50,2.412113991497865015e+02
1.957639590709212922e+50,2.376212680797115695e+02
2.004075588426631410e+50,2.340508804350075422e+02
2.051613066668987137e+50,2.305007019577072640e+02
2.100278152996932166e+50,2.269712021315754669e+02
2.150097594727356461e+50,2.234628535156209637e+02
2.201098773634253666e+50,2.199761310610432474e+02
2.253309720998300698e+50,2.165115114130748566e+02
2.306759133013413576e+50,2.130694721992697964e+02
2.361476386558760352e+50,2.096504913058685133e+02
2.417491555344886520e+50,2.062550461439475953e+02
2.474835426442837109e+50,2.028836129071329708e+02
2.533539517205351611e+50,1.995366658227196126e+02
2.593636092589442555e+50,1.962146763980952642e+02
2.655158182889866713e+50,1.929181126644188851e+02
2.718139601893200167e+50,1.896474384195437040e+02
2.782614965462758141e+50,1.864031124721940387e+02
2.848619710563909232e+50,1.831855878894766363e+02
2.916190114741124059e+50,1.799953112497397001e+02
2.985363316056805589e+50,1.768327219028815023e+02
3.056177333503120279e+50,1.736982512401547751e+02
3.128671087898005070e+50,1.705923219755184448e+02
3.202884423276838110e+50,1.675153474405597649e+02
3.278858128791527308e+50,1.644677308949784447e+02
3.356633961129052877e+50,1.614498648545816195e+02
3.436254667461789977e+50,1.584621304386843974e+02
3.517764008942218748e+50,1.555048967387542405e+02
3.601206784754940608e+50,1.525785202100602760e+02
3.686628856739217057e+50,1.496833440880183730e+02
3.774077174595565874e+50,1.468196978308294263e+02
3.863599801690264822e+50,1.439878965899182504e+02
3.955245941471955308e+50,1.411882407095775704e+02
4.049065964514782624e+50,1.384210152571176025e+02
4.145111436203353115e+50,1.356864895846932200e+02
4.243435145073712698e+50,1.329849169239037963e+02
4.344091131827265346e+50,1.303165340140708111e+02
4.447134719032562896e+50,1.276815607650385971e+02
4.552622541531716133e+50,1.250801999551742654e+02
4.660612577568045805e+50,1.225126369651248837e+02
4.771164180652103184e+50,1.199790395477550078e+02
4.884338112183557786e+50,1.174795576345540269e+02
5.000196574846895996e+50,1.150143231786706508e+02
5.118803246799273119e+50,1.125834500345977744e+02
5.240223316669321620e+50,1.101870338744022035e+02
5.364523519386137006e+50,1.078251521402643363e+02
5.491772172858151334e+50,1.054978640329682662e+02
5.622039215522033780e+50,1.032052105358616814e+02
5.755396244782182288e+50,1.009472144736886179e+02
5.891916556362477672e+50,9.872388060557658207e+01
6.031675184590541012e+50,9.653519575138473385e+01
6.174748943638490220e+50,9.438112895046438666e+01
6.321216469741470071e+50,9.226163165184489401e+01
6.471158264417722304e+50,9.017663793473569456e+01
6.624656738713846902e+50,8.812606475816750162e+01
6.781796258499586079e+50,8.610981223851962341e+01
6.942663190837011617e+50,8.412776395361476034e+01
7.107345951449610167e+50,8.217978727200559774e+01
7.275935053317360895e+50,8.026573370602530133e+01
7.448523156424495564e+50,7.838543928713279740e+01
7.625205118687304854e+50,7.653872496204790821e+01
7.806078048089970353e+50,7.472539700814427022e+01
7.991241356057079528e+50,7.294524746654785474e+01
8.180796812092156436e+50,7.119805459137688786e+01
8.374848599712242056e+50,6.948358331355288442e+01
8.573503373709123922e+50,6.780158571761552366e+01
8.776870318769528584e+50,6.615180152997416485e+01
8.985061209484407164e+50,6.453395861706704295e+01
9.198190471783055296e+50,6.294777349187960169e+01
9.416375245823796122e+50,6.139295182733928158e+01
9.639735450376575494e+50,5.986918897511132087e+01
9.868393848732748760e+50,5.837617048836428779e+01
1.010247611617827229e+51,5.691357264711277963e+01
1.034211090906738353e+51,5.548106298479008558e+01
1.058742993553474235e+51,5.407830081475043471e+01
1.083856802788488025e+51,5.270493775545310200e+01
1.109566321669877801e+51,5.136061825313306173e+01
1.135885680669825745e+51,5.004498010082091497e+01
1.162829345440992046e+51,4.875765495263150484e+01
1.190412124767130982e+51,4.749826883230168306e+01
1.218649178702277608e+51,4.626644263501927412e+01
1.247556026903100842e+51,4.506179262164071275e+01
1.277148557158701412e+51,4.388393090447634393e+01
1.307443034122941941e+51,4.273246592385325471e+01
1.338456108253810278e+51,4.160700291475992429e+01
1.370204824964848029e+51,4.050714436291896448e+01
1.402706633993655306e+51,3.943249044970289674e+01
1.435979398992619979e+51,3.838263948536647518e+01
1.470041407347142457e+51,3.735718833012852969e+01
1.504911380226753190e+51,3.635573280269380803e+01
1.540608482874646473e+51,3.537786807586146409e+01
1.577152335141286110e+51,3.442318905892114600e+01
1.614563022267872871e+51,3.349129076658999793e+01
1.652861105925599441e+51,3.258176867429450141e+01
1.692067635516761468e+51,3.169421905964932762e+01
1.732204159743934676e+51,3.082823933003125205e+01
1.773292738453579407e+51,2.998342833619051362e+01
1.815355954760547930e+51,2.915938667188354572e+01
1.858416927460340362e+51,2.835571695954664051e+01
1.902499323735487510e+51,2.757202412207852760e+01
1.947627372163628260e+51,2.680791564081455647e+01
1.993825876033999758e+51,2.606300179982695298e+01
2.041120226979825611e+51,2.533689591670358965e+01
2.089536418934073015e+51,2.462921455998877818e+01
2.139101062416244158e+51,2.393957775349438677e+01
2.189841399158055615e+51,2.326760916771220877e+01
2.241785317076048261e+51,2.261293629857930654e+01
2.294961365599347947e+51,2.197519063386670624e+01
2.349398771361011583e+51,2.135400780747802330e+01
2.405127454261576660e+51,2.074902774195956212e+01
2.462178043913642949e+51,2.015989477953577946e+01
2.520581896476530114e+51,1.958625780199496091e+01
2.580371111890213485e+51,1.902777033975955234e+01
2.641578551518312463e+51,1.848409067047979093e+01
2.704237856208896821e+51,1.795488190750656798e+01
2.768383464784773556e+51,1.743981207857967419e+01
2.834050632971289793e+51,1.693855419510533622e+01
2.901275452773808207e+51,1.645078631236437161e+01
2.970094872314561977e+51,1.597619158101649006e+01
3.040546716140089683e+51,1.551445829025501588e+01
3.112669706010372458e+51,1.506527990296755526e+01
3.186503482181097780e+51,1.462835508325542477e+01
3.262088625190747109e+51,1.420338771666119371e+01
3.339466678164480053e+51,1.379008692344945253e+01
3.418680169647077873e+51,1.338816706528109357e+01
3.499772636977493548e+51,1.299734774561582462e+01
3.582788650217854082e+51,1.261735380417139929e+01
3.667773836650069754e+51,1.224791530576153065e+01
3.754774905853511386e+51,1.188876752382716440e+01
3.843839675377479267e+51,1.153965091896868245e+01
3.935017097022944993e+51,1.120031111277691060e+01
4.028357283747081151e+51,1.087049885725781984e+01
4.123911537206604685e+51,1.054997000012891206e+01
4.221732375954142069e+51,1.023848544626525481e+01
4.321873564303493234e+51,9.935811115559113560e+00
4.424390141879584167e+51,9.641717897450311270e+00
4.529338453869360640e+51,9.355981602374926709e+00
4.636776181990243743e+51,9.078382910371299630e+00
4.746762376193168645e+51,8.808707317073141141e+00
4.859357487117636756e+51,8.546745077310806238e+00
4.974623399316606225e+51,8.292291146532736690e+00
5.092623465269499672e+51,8.045145120250390747e+00
5.213422540202006785e+51,7.805111171701268447e+00
5.337087017731833301e+51,7.571997987915979778e+00
5.463684866359884194e+51,7.345618704367094409e+00
5.593285666827576473e+51,7.125790838367927371e+00
5.725960650358838277e+51,6.912336221385754875e+00
5.861782737811495329e+51,6.705080930416319696e+00
6.000826579755050197e+51,6.503855218572609509e+00
6.143168597500603536e+51,6.308493445019540680e+00
6.288887025103465149e+51,6.118834004388201464e+00
6.438061952362169653e+51,5.934719255791947923e+00
6.590775368837457297e+51,5.755995451560694143e+00
6.747111208915393277e+51,5.582512665803071705e+00
6.907155397939409673e+51,5.414124722899387621e+00
7.070995899436609077e+51,5.250689126022212605e+00
7.238722763464303027e+51,5.092066985775234755e+00
7.410428176103345888e+51,4.938122949035180120e+00
7.586206510125474788e+51,4.788725128076001702e+00
7.766154376862492328e+51,4.643745030049130307e+00
7.950370679305811960e+51,4.503057486888308425e+00
8.138956666465413662e+51,4.366540585702737509e+00
8.332015989018873867e+51,4.234075599716777383e+00
8.529654756279095905e+51,4.105546919811851936e+00
8.731981594514652221e+51,3.980841986718605341e+00
8.939107706652854680e+51,3.859851223906426654e+00
9.151146933399135919e+51,3.742467971211565825e+00
9.368215815806206374e+51,3.628588419241910668e+00
9.590433659327372793e+51,3.518111544592854134e+00
9.817922599389236126e+51,3.410939045905207578e+00
1.005080766851979220e+52,3.306975280792935568e+00
1.028921686506884253e+52,3.206127203665392500e+00
1.053328122355847993e+52,3.108304304465849377e+00
1.078313488670231226e+52,3.013418548345337289e+00
1.103891517913301392e+52,2.921384316288264671e+00
1.130076268287873200e+52,2.832118346703798917e+00
1.156882131462961700e+52,2.745539677994790484e+00
1.184323840483829995e+52,2.661569592113330884e+00
1.212416477869360676e+52,2.580131559111771278e+00
1.241175483901980817e+52,2.501151182692377795e+00
1.270616665113742073e+52,2.424556146762334663e+00
1.300756202974007583e+52,2.350276162993867324e+00
1.331610662783096638e+52,2.278242919391330279e+00
1.363197002776907602e+52,2.208390029863978032e+00
1.395532583447508480e+52,2.140652984802236869e+00
1.428635177084815861e+52,2.074969102653997588e+00
1.462522977544603362e+52,2.011277482496289792e+00
1.497214610248215254e+52,1.949518957596591662e+00
1.532729142419473644e+52,1.889636049957076125e+00
1.569086093564411682e+52,1.831572925834141552e+00
1.606305446199588899e+52,1.775275352224783720e+00
1.644407656834886691e+52,1.720690654310547130e+00
1.683413667216821615e+52,1.667767673849134713e+00
1.723344915838523334e+52,1.616456728503142593e+00
1.764223349722878233e+52,1.566709572094561631e+00
1.806071436484889863e+52,1.518479355773911355e+00
1.848912176680445222e+52,1.471720590091186054e+00
1.892769116447859979e+52,1.426389107956598679e+00
1.937666360449311364e+52,1.382442028478021445e+00
1.983628585119249345e+52,1.339837721661935044e+00
2.030681052227065224e+52,1.298535773964398343e+00


==> lum_nonml_data.csv <==
L,phi
6.284584885371374802e+51,2.000000000000000000e+00
2.936896798126121135e+51,3.000000000000000000e+00
2.923640992596126594e+51,4.000000000000000000e+00
2.257703737024126859e+51,5.000000000000000000e+00
2.220955616896361853e+51,6.000000000000000000e+00
2.191887980787357813e+51,7.000000000000000000e+00
2.028322518951635138e+51,8.000000000000000000e+00
1.921974716276101184e+51,9.000000000000000000e+00
1.689813007607803526e+51,1.000000000000000000e+01
1.469242221748477604e+51,1.100000000000000000e+01
1.396524389648230407e+51,1.200000000000000000e+01
1.296358104336108367e+51,1.300000000000000000e+01
1.257989224405217197e+51,1.400000000000000000e+01
1.093360099225234087e+51,1.500000000000000000e+01
1.092495673322372907e+51,1.600000000000000000e+01
8.381109027974833386e+50,1.700000000000000000e+01
8.237856548241785160e+50,1.800000000000000000e+01
8.153274248942350881e+50,1.900000000000000000e+01
8.058661407062469441e+50,2.000000000000000000e+01
7.404603787604445458e+50,2.100000000000000000e+01
7.237321905916143271e+50,2.200000000000000000e+01
7.113865856519919235e+50,2.300000000000000000e+01
7.050737597503410338e+50,2.400000000000000000e+01
5.718449804302612168e+50,2.500000000000000000e+01
5.587956258326701727e+50,2.600000000000000000e+01
5.461254895383516765e+50,2.700000000000000355e+01
5.193668568703242781e+50,2.800000000000000355e+01
5.107821424697651626e+50,2.900000000000000711e+01
4.840915416548807961e+50,3.000000000000001066e+01
4.797830021630158007e+50,3.100000000000001421e+01
4.704723785865504914e+50,3.200000000000001421e+01
4.630152803068028745e+50,3.300000000000001421e+01
4.527333742134832946e+50,3.400000000000001421e+01
4.248976409430346338e+50,3.500000000000001421e+01
4.239677638075076324e+50,3.600000000000001421e+01
4.098036618928926365e+50,3.700000000000001421e+01
3.881342860034355687e+50,3.800000000000001421e+01
3.702784304462994092e+50,3.900000000000001421e+01
3.677295475535633164e+50,4.000000000000001421e+01
3.540074272165184176e+50,4.100000000000001421e+01
3.473460824317461173e+50,4.200000000000001421e+01
3.452593485961039513e+50,4.300000000000001421e+01
3.417397527153501671e+50,4.400000000000001421e+01
3.346630139210813175e+50,4.500000000000001421e+01
3.148738492766726495e+50,4.600000000000001421e+01
3.119061968645652969e+50,4.700000000000002132e+01
3.109411148741992934e+50,4.800000000000002132e+01
2.851931252687285685e+50,4.900000000000002132e+01
2.845045280466825778e+50,5.000000000000002132e+01
2.794464390606262674e+50,5.100000000000002132e+01
2.791261103094019720e+50,5.200000000000002132e+01
2.688144924933367310e+50,5.300000000000002132e+01
2.595784858207672707e+50,5.400000000000002132e+01
2.573410869369385456e+50,5.500000000000002842e+01
2.540249367716658529e+50,5.600000000000002132e+01
2.521684051431731582e+50,5.700000000000002132e+01
2.502616476404282114e+50,5.800000000000002132e+01
2.426872233355850902e+50,5.900000000000001421e+01
2.409700896344346686e+50,6.000000000000001421e+01
2.299180685869516137e+50,6.100000000000001421e+01
2.204278500735945115e+50,6.200000000000001421e+01
2.177751676189138722e+50,6.300000000000001421e+01
2.125965114499118710e+50,6.400000000000001421e+01
2.125741919290728528e+50,6.500000000000001421e+01
2.049058557512039940e+50,6.600000000000001421e+01
2.038674066955533824e+50,6.700000000000001421e+01
2.022102061600470751e+50,6.800000000000001421e+01
2.003021887956492207e+50,6.900000000000001421e+01
1.979734134908738074e+50,7.000000000000001421e+01
1.950881229779245201e+50,7.100000000000001421e+01
1.885486940042526415e+50,7.200000000000001421e+01
1.884004136115393225e+50,7.300000000000001421e+01
1.865068849011605208e+50,7.400000000000001421e+01
1.815920210576423432e+50,7.500000000000001421e+01
1.730325676921812614e+50,7.600000000000001421e+01
1.699737346202518963e+50,7.700000000000001421e+01
1.690025136961215695e+50,7.800000000000000000e+01
1.678518998341459332e+50,7.900000000000000000e+01
1.655540097773529772e+50,8.000000000000000000e+01
1.616944701456493601e+50,8.100000000000000000e+01
1.523844252900959554e+50,8.200000000000000000e+01
1.511735136430365795e+50,8.300000000000000000e+01
1.481126761820589366e+50,8.400000000000000000e+01
1.478929724940665124e+50,8.500000000000000000e+01
1.453448805374587453e+50,8.600000000000000000e+01
1.448165151264480746e+50,8.700000000000000000e+01
1.441300151341255695e+50,8.800000000000001421e+01
1.431542495242800909e+50,8.900000000000002842e+01
1.428051265504829676e+50,9.000000000000002842e+01
1.427353569391592742e+50,9.100000000000002842e+01
1.422623867811922983e+50,9.200000000000002842e+01
1.407392485828792727e+50,9.300000000000002842e+01
1.392674404958221128e+50,9.400000000000002842e+01
1.389092021254547027e+50,9.500000000000002842e+01
1.387624583319072592e+50,9.600000000000002842e+01
1.368504609094537008e+50,9.700000000000004263e+01
1.344117572314213048e+50,9.800000000000004263e+01
1.314715590253266547e+50,9.900000000000002842e+01
1.306951694566995032e+50,1.000000000000000284e+02
1.301251324079431850e+50,1.010000000000000284e+02
1.281187877982296182e+50,1.020000000000000284e+02
1.199922890863897610e+50,1.030000000000000284e+02
1.197962088678343395e+50,1.040000000000000284e+02
1.154718300259471366e+50,1.050000000000000284e+02
1.145933356673755896e+50,1.060000000000000284e+02
1.145176906910518051e+50,1.070000000000000426e+02
1.119073377166625883e+50,1.080000000000000284e+02
1.115303336383143416e+50,1.090000000000000284e+02
1.109685408312291148e+50,1.100000000000000284e+02
1.098909071774926310e+50,1.110000000000000284e+02
1.098729490656282225e+50,1.120000000000000142e+02
1.091321577728410644e+50,1.130000000000000142e+02
1.083939190018465533e+50,1.140000000000000142e+02
1.067995127102767553e+50,1.150000000000000142e+02
1.046418413135377510e+50,1.160000000000000142e+02
1.030901208048840478e+50,1.170000000000000142e+02
1.025257798651081476e+50,1.180000000000000142e+02
1.009167638585584247e+50,1.190000000000000142e+02
9.966450809413267484e+49,1.200000000000000142e+02
9.941575164982269812e+49,1.210000000000000142e+02
9.569775146890364750e+49,1.220000000000000142e+02
9.413471933191720584e+49,1.230000000000000000e+02
8.964534676832308895e+49,1.239999999999999858e+02
8.892280030279414129e+49,1.249999999999999858e+02
8.857536125469180847e+49,1.259999999999999858e+02
8.823743388831929497e+49,1.269999999999999858e+02
8.802450083523434606e+49,1.279999999999999858e+02
8.659475898635748333e+49,1.289999999999999716e+02
8.596788816749563529e+49,1.299999999999999716e+02
8.559419908449231594e+49,1.309999999999999716e+02
8.520175743340623026e+49,1.319999999999999716e+02
8.494267361812431082e+49,1.329999999999999716e+02
8.425024020865978413e+49,1.339999999999999716e+02
8.195272411152264995e+49,1.349999999999999716e+02
8.120248488390752519e+49,1.359999999999999716e+02
8.071684933762771487e+49,1.369999999999999716e+02
8.054954648056932005e+49,1.379999999999999716e+02
8.025337532267580536e+49,1.389999999999999716e+02
7.999330440622175846e+49,1.399999999999999716e+02
7.954908935674382999e+49,1.410071942446042783e+02
7.909798405646309670e+49,1.420143884892085850e+02
7.908174471632399788e+49,1.430215827338128918e+02
7.848087089726039018e+49,1.440287769784171985e+02
7.834143769409951422e+49,1.450359712230215337e+02
7.813337498511307008e+49,1.460431654676258404e+02
7.732799899915014060e+49,1.470503597122301471e+02
7.720365258902195963e+49,1.480575539568344539e+02
7.598650955653569669e+49,1.490647482014387606e+02
7.368444555337578825e+49,1.500719424460430957e+02
7.313730350376759804e+49,1.510791366906474309e+02
7.227239700016057110e+49,1.520863309352517376e+02
7.108917106591932411e+49,1.530935251798560728e+02
7.050482305910725520e+49,1.541007194244603795e+02
6.883900931230836479e+49,1.551079136690646862e+02
6.865809377581242098e+49,1.561151079136690214e+02
6.857320114340225345e+49,1.571223021582733281e+02
6.720393187404715283e+49,1.581294964028776349e+02
6.630113095742097512e+49,1.591366906474819416e+02
6.602863451597133763e+49,1.601438848920862767e+02
6.467917691433335114e+49,1.611510791366905835e+02
6.462040723813019519e+49,1.621582733812949186e+02
6.356750741658734085e+49,1.631654676258992254e+02
6.258678069617147745e+49,1.641726618705035321e+02
6.235399087473619921e+49,1.651798561151078388e+02
6.233840097181770394e+49,1.661870503597121456e+02
6.198252758726862759e+49,1.671942446043164807e+02
6.103557185529218724e+49,1.682014388489208159e+02
6.006632677502477458e+49,1.692147005287336015e+02
5.883958942617129868e+49,1.702279622085463586e+02
5.871808727435401014e+49,1.712412238883591442e+02
5.822711059257541465e+49,1.722544855681719298e+02
5.667194035737664030e+49,1.732737428792262051e+02
5.646526216903842170e+49,1.742930001902804804e+02
5.627101120613107149e+49,1.753122575013347557e+02
5.619185589599976579e+49,1.763315148123890310e+02
5.610312808201875973e+49,1.773507721234433063e+02
5.592484480398798712e+49,1.783700294344975816e+02
5.514314319430172269e+49,1.793892867455518569e+02
5.496927873509893590e+49,1.804085440566061038e+02
5.494282799545424542e+49,1.814278013676603791e+02
5.463663705339445890e+49,1.824470586787146260e+02
5.454359943327041534e+49,1.834663159897689013e+02
5.351647337688372469e+49,1.844912674757452749e+02
5.287522350054720252e+49,1.855162189617216200e+02
5.147345538818541397e+49,1.865411704476979935e+02
4.993779441285099806e+49,1.875661219336743386e+02
4.920795322116552348e+49,1.885910734196507121e+02
4.882318759569886583e+49,1.896216257334193074e+02
4.756268399513132212e+49,1.906521780471878742e+02
4.569904908588777295e+49,1.916827303609564410e+02
4.568418246192407538e+49,1.927132826747250363e+02
4.514315587533469054e+49,1.937438349884936315e+02
4.496399539327586720e+49,1.947798982772021645e+02
4.458107923296991832e+49,1.958215020113048581e+02
4.443658297249767559e+49,1.968631057454075233e+02
4.387780434545723071e+49,1.979047094795102169e+02
4.356476119912539899e+49,1.989463132136129104e+02
4.290273195867499010e+49,1.999879169477155756e+02
4.209234008730248330e+49,2.010295206818182407e+02
4.105770097100492776e+49,2.020931689393940189e+02
4.081693064628435469e+49,2.031568171969697687e+02
4.028695819591225764e+49,2.042204654545455185e+02
4.025560242042769623e+49,2.052841137121212682e+02
3.972292777139870264e+49,2.063533018043718812e+02
3.886273425474395965e+49,2.074280585846029794e+02
3.838768424959763352e+49,2.085028153648340776e+02
3.833824243175076154e+49,2.095775721450651758e+02
3.819108946737710149e+49,2.106523289252962741e+02
3.813876434285216818e+49,2.117270857055273723e+02
3.762241305717294709e+49,2.128241172376803547e+02
3.739671169486359699e+49,2.139211487698333372e+02
3.738397379700264166e+49,2.150181803019863196e+02
3.681949463541142262e+49,2.161208376368682877e+02
3.660099355300905122e+49,2.172234949717502559e+02
3.577151305900534232e+49,2.183261523066322241e+02
3.575743333775369131e+49,2.194288096415141922e+02
3.566115028601529135e+49,2.205370359528349411e+02
3.553070439653202016e+49,2.216452622641556900e+02
3.494999953104638842e+49,2.227646827806412944e+02
3.469497911331968997e+49,2.238897569360990474e+02
3.422170661818032787e+49,2.250148310915568004e+02
3.418091342402401779e+49,2.261399052470145534e+02
3.374582046986758332e+49,2.272706047732496017e+02
3.359446087219055684e+49,2.284013042994847069e+02
3.201267238871248138e+49,2.295433108209821000e+02
3.183381656751714894e+49,2.306853173424795500e+02
3.177649685763336942e+49,2.318273238639769716e+02
3.088675602884496752e+49,2.329693303854744215e+02
3.056409129217403561e+49,2.341169625548610327e+02
3.011746620989718475e+49,2.352645947242476154e+02
2.977193926216128643e+49,2.364122268936341982e+02
2.931542300849430957e+49,2.375711103587990749e+02
2.835156719654013370e+49,2.387472049645357117e+02
2.825218174614055032e+49,2.399232995702723770e+02
2.819246929477197282e+49,2.410993941760090138e+02
2.775646167947341125e+49,2.422870759207184506e+02
2.728816182998332123e+49,2.434865168906229940e+02
2.727186485279868318e+49,2.446859578605275658e+02
2.696377422124442024e+49,2.458853988304321092e+02
2.540261808055508665e+49,2.471087092723745684e+02
2.470252229267644000e+49,2.483504615802759190e+02
2.468590932791099531e+49,2.495922138881772696e+02
2.450244369506623929e+49,2.508401749576181317e+02
2.399519954942538576e+49,2.520943758324062003e+02
2.363746326364423396e+49,2.533548477115681976e+02
2.358937059738359307e+49,2.546153195907302518e+02
2.319802012533946037e+49,2.559077831419521942e+02
2.319637550292554501e+49,2.572002466931741651e+02
2.311749871486962335e+49,2.584927102443961076e+02
2.299141037567431196e+49,2.597851737956180500e+02
2.261729832378343051e+49,2.610906269302693659e+02
2.251797565335884953e+49,2.624026401309239418e+02
2.236670523783658707e+49,2.637146533315785177e+02
2.177787203469823986e+49,2.650601362567396109e+02
2.096614101354840532e+49,2.664406577997434624e+02
2.028164757890335231e+49,2.678503967299008650e+02
2.004755316901636929e+49,2.692675945961966590e+02
1.956892231924267058e+49,2.707390022169408894e+02
1.932351946325246265e+49,2.722431077848127643e+02
1.906027719245659244e+49,2.737725634465251687e+02
1.861038918800781679e+49,2.753550638132680888e+02
1.851630859227588885e+49,2.769375641800110088e+02
1.830038085639391845e+49,2.785666086751875241e+02
1.821163624851185735e+49,2.802052357850415660e+02
1.734032084070053852e+49,2.820486912836273632e+02
1.722856364381548993e+49,2.838921467822131603e+02
1.635858628330177148e+49,2.859643522331782606e+02
1.587188077588379492e+49,2.881984487349999426e+02
1.525824940602102128e+49,2.906616833395725621e+02
1.442891451971595805e+49,2.936581955389495988e+02
1.218860297913644201e+49,2.990963102711523902e+02
1.133534279830885108e+49,3.060520384169931276e+02
1.081033296721788053e+49,3.141060394279666639e+02
1.052155151288046956e+49,3.223719878339658180e+02
9.479385520677956218e+48,3.334882632765163635e+02
7.367692991087091753e+48,3.543312797312986504e+02
5.081905226736109589e+48,3.937014219236651797e+02
4.543851203164281168e+48,4.374460243596279838e+02
3.182838198996587404e+48,5.468075304495349656e+02
3.059632907939885944e+48,6.561690365394418905e+02
9.450756606389670204e+47,8.748920487192558539e+02
1.630315732853335933e+47,1.749784097438511708e+03


==> lum_nonml_fit.csv <==
L,phi
1.630315732853347900e+47,1.403975663903609757e+03
1.665183543083221419e+47,1.394863852208668959e+03
1.700797076467065848e+47,1.385810168845078806e+03
1.737172281899197752e+47,1.376814230223632876e+03
1.774325449375442847e+47,1.367875655124985769e+03
1.812273217288243311e+47,1.358994064683157376e+03
1.851032579877779832e+47,1.350169082369133776e+03
1.890620894842717631e+47,1.341400333974500654e+03
1.931055891113461848e+47,1.332687447595231561e+03
1.972355676791651211e+47,1.324030053615569614e+03
2.014538747259739173e+47,1.315427784691942179e+03
2.057623993463734911e+47,1.306880275737026750e+03
2.101630710373079526e+47,1.298387163903909368e+03
2.146578605621756939e+47,1.289948088570273740e+03
2.192487808333914673e+47,1.281562691322740193e+03
2.239378878138229085e+47,1.273230615941295127e+03
2.287272814375385108e+47,1.264951508383750706e+03
2.336191065502159870e+47,1.256725016770349839e+03
2.386155538696618584e+47,1.248550791368464388e+03
2.437188609669086016e+47,1.240428484577317931e+03
2.489313132682605649e+47,1.232357750912855863e+03
2.542552450787693443e+47,1.224338246992703034e+03
2.596930406276355807e+47,1.216369631521148222e+03
2.652471351359321575e+47,1.208451565274273889e+03
2.709200159071620239e+47,1.200583711085169170e+03
2.767142234411789616e+47,1.192765733829172177e+03
2.826323525718933701e+47,1.184997300409254422e+03
2.886770536293086691e+47,1.177278079741485271e+03
2.948510336264526948e+47,1.169607742740528465e+03
3.011570574716522921e+47,1.161985962305277781e+03
3.075979492067338968e+47,1.154412413304568872e+03
3.141765932717503853e+47,1.146886772562926808e+03
3.208959357967123721e+47,1.139408718846446845e+03
3.277589859209449184e+47,1.131977932848754108e+03
3.347688171407085909e+47,1.124594097176997593e+03
3.419285686855957423e+47,1.117256896337971511e+03
3.492414469243620449e+47,1.109966016724322344e+03
3.567107268008756984e+47,1.102721146600781594e+03
3.643397533007271508e+47,1.095521976090532689e+03
3.721319429492039429e+47,1.088368197161654962e+03
3.800907853413567469e+47,1.081259503613598781e+03
3.882198447047361882e+47,1.074195591063790971e+03
3.965227614955498455e+47,1.067176156934316396e+03
4.050032540290141361e+47,1.060200900438632971e+03
4.136651201445184826e+47,1.053269522568411958e+03
4.225122389063996311e+47,1.046381726080458975e+03
4.315485723411530743e+47,1.039537215483663203e+03
4.407781672117372701e+47,1.032735697026074604e+03
4.502051568298229223e+47,1.025976878682060487e+03
4.598337629068672555e+47,1.019260470139489598e+03
4.696682974447119719e+47,1.012586182787044663e+03
4.797131646666141116e+47,1.005953729701613042e+03
4.899728629896457259e+47,9.993628256357072814e+02
5.004519870392085140e+47,9.928131870050106045e+02
5.111552297066310566e+47,9.863045318760028977e+02
5.220873842508462156e+47,9.798365799536155691e+02
5.332533464449443380e+47,9.734090525690133973e+02
5.446581167686322068e+47,9.670216726674536858e+02
5.563068026476619946e+47,9.606741647961785020e+02
5.682046207410768910e+47,9.543662550924310608e+02
5.803568992773714929e+47,9.480976712715505528e+02
5.927690804407005001e+47,9.418681426151039204e+02
6.054467228080383660e+47,9.356773999591367783e+02
6.183955038384600353e+47,9.295251756825082339e+02
6.316212224157498961e+47,9.234112036952595872e+02
6.451298014453012269e+47,9.173352194271072904e+02
6.589272905065529365e+47,9.112969598160168516e+02
6.730198685622503143e+47,9.052961632968148251e+02
6.874138467255538094e+47,8.993325697899231272e+02
7.021156710863262820e+47,8.934059206901779362e+02
7.171319255979672239e+47,8.875159588556859944e+02
7.324693350258884662e+47,8.816624285968090362e+02
7.481347679590452213e+47,8.758450756652268865e+02
7.641352398859838479e+47,8.700636472430475123e+02
7.804779163365709531e+47,8.643178919320412206e+02
7.971701160909105737e+47,8.586075597429577329e+02
8.142193144570067182e+47,8.529324020848935106e+02
8.316331466184120670e+47,8.472921717547820890e+02
8.494194110534690351e+47,8.416866229269722908e+02
8.675860730278018121e+47,8.361155111428572582e+02
8.861412681613809807e+47,8.305785933006305868e+02
9.050933060718744965e+47,8.250756276451309077e+02
9.244506740960483008e+47,8.196063737577429720e+02
9.442220410906304933e+47,8.141705925464243592e+02
9.644162613144584785e+47,8.087680462358291607e+02
9.850423783937943756e+47,8.033984983574856642e+02
1.006109629372310565e+48,7.980617137401078480e+02
1.027627448847685505e+48,7.927574585000031675e+02
1.049605473196821343e+48,7.874855000315417328e+02
1.072053544891277692e+48,7.822456069977597508e+02
1.094981716904995557e+48,7.770375493210658533e+02
1.118400257216449995e+48,7.718610981740098396e+02
1.142319653406932152e+48,7.667160259701942095e+02
1.166750617357171127e+48,7.616021063552882424e+02
1.191704090044572975e+48,7.565191141981129022e+02
1.217191246442890427e+48,7.514668255818706939e+02
1.243223500526677536e+48,7.464450177954843184e+02
1.269812510382955845e+48,7.414534693250114969e+02
1.296970183432026205e+48,7.364919598452090668e+02
1.324708681759932497e+48,7.315602702112113320e+02
1.353040427565164326e+48,7.266581824502918607e+02
1.381978108721658233e+48,7.217854797537786453e+02
1.411534684460770507e+48,7.169419464690904533e+02
1.441723391174974613e+48,7.121273680918624223e+02
1.472557748345482378e+48,7.073415312582325214e+02
1.504051564596630875e+48,7.025842237372543195e+02
1.536218943879976780e+48,6.978552344234079783e+02
1.569074291790431970e+48,6.931543533292767734e+02
1.602632322017478355e+48,6.884813715783595853e+02
1.636908062934586880e+48,6.838360813979882096e+02
1.671916864329335762e+48,6.792182761124176977e+02
1.707674404277460829e+48,6.746277501360606266e+02
1.744196696164195409e+48,6.700642989668322116e+02
1.781500095855361908e+48,6.655277191796967600e+02
1.819601309022255645e+48,6.610178084203149638e+02
1.858517398622903806e+48,6.565343653988802544e+02
1.898265792543316571e+48,6.520771898841144321e+02
1.938864291402441963e+48,6.476460826973932399e+02
1.980331076523770706e+48,6.432408457070691838e+02
2.022684718077423658e+48,6.388612818229605637e+02
2.065944183396668616e+48,6.345071949909851128e+02
2.110128845472012704e+48,6.301783901879966834e+02
2.155258491626950834e+48,6.258746734168025796e+02
2.201353332379574700e+48,6.215958517013337996e+02
2.248434010493397839e+48,6.173417330820328743e+02
2.296521610221744322e+48,6.131121266114295167e+02
2.345637666750175219e+48,6.089068423498862330e+02
2.395804175840540063e+48,6.047256913615684653e+02
2.447043603681270238e+48,6.005684857106189156e+02
2.499378896948699646e+48,5.964350384575126327e+02
2.552833493083217307e+48,5.923251636556484527e+02
2.607431330785184562e+48,5.882386763481622438e+02
2.663196860735708927e+48,5.841753925649264829e+02
2.720155056546331696e+48,5.801351293198101757e+02
2.778331425942884574e+48,5.761177046081633080e+02
2.837752022188939651e+48,5.721229374045128679e+02
2.898443455753177905e+48,5.681506476605230773e+02
2.960432906226272885e+48,5.642006563032043687e+02
3.023748134493076380e+48,5.602727852333407554e+02
3.088417495164703544e+48,5.563668573242040338e+02
3.154469949276492810e+48,5.524826964205245758e+02
3.221935077257997071e+48,5.486201273377032521e+02
3.290843092179912811e+48,5.447789758613200775e+02
3.361224853284306808e+48,5.409590687469202521e+02
3.433111879804705395e+48,5.371602337200532702e+02
3.506536365081273641e+48,5.333822994766297825e+02
3.581531190977861038e+48,5.296250956835674515e+02
3.658129942607906423e+48,5.258884529797120422e+02
3.736366923374774772e+48,5.221722029770872950e+02
3.816277170333746394e+48,5.184761782624561874e+02
3.897896469883108835e+48,5.148002123991713006e+02
3.981261373790289516e+48,5.111441399293727272e+02
4.066409215560723458e+48,5.075077963765143636e+02
4.153378127157391208e+48,5.038910182481962465e+02
4.242207056077364817e+48,5.002936430393631326e+02
4.332935782793542342e+48,4.967155092358476622e+02
4.425604938570047279e+48,4.931564563182383836e+02
4.520256023658025410e+48,4.896163247661309015e+02
4.616931425880576381e+48,4.860949560627402661e+02
4.715674439615833210e+48,4.825921926998581739e+02
4.816529285185374543e+48,4.791078781832079017e+02
4.919541128657278821e+48,4.756418570381790687e+02
5.024756102073418946e+48,4.721939748159245482e+02
5.132221324108659997e+48,4.687640780998708578e+02
5.241984921171872074e+48,4.653520145126263969e+02
5.354096048958995545e+48,4.619576327232668405e+02
5.468604914466310599e+48,4.585807824550515193e+02
5.585562798474485853e+48,4.552213144935523133e+02
5.705022078514304027e+48,4.518790806951754462e+02
5.827036252322761095e+48,4.485539339961294445e+02
5.951659961800794545e+48,4.452457284218195923e+02
6.078949017484263691e+48,4.419543190966501811e+02
6.208960423537443797e+48,4.386795622542850879e+02
6.341752403281021731e+48,4.354213152483484919e+02
6.477384425266996896e+48,4.321794365635447548e+02
6.615917229910328788e+48,4.289537858272493622e+02
6.757412856690135385e+48,4.257442238215479051e+02
6.901934671933620416e+48,4.225506124957075826e+02
7.049547397193263381e+48,4.193728149791247120e+02
7.200317138230868355e+48,4.162106955947314759e+02
7.354311414622559576e+48,4.130641198728383756e+02
7.511599189995895032e+48,4.099329545654618414e+02
7.672250902913645584e+48,4.068170676611122190e+02
7.836338498419192124e+48,4.037163284000235421e+02
8.003935460255494747e+48,4.006306072898676689e+02
8.175116843773092691e+48,3.975597761219300992e+02
8.349959309543103964e+48,3.945037079877266706e+02
8.528541157687932801e+48,3.914622772961010355e+02
8.710942362946176978e+48,3.884353597907800122e+02
8.897244610488735873e+48,3.854228325683630487e+02
9.087531332499677648e+48,3.824245740967836014e+02
9.281887745539415519e+48,3.794404642342197462e+02
9.480400888708333710e+48,3.764703842484250345e+02
9.683159662625287271e+48,3.735142168365184148e+02
9.890254869239695314e+48,3.705718461452049723e+02
1.010177925249653779e+49,3.676431577913993465e+02
1.031782753986964453e+49,3.647280388832865583e+02
1.053849648478321225e+49,3.618263780417880184e+02
1.076388490994212163e+49,3.589380654224060549e+02
1.099409375158746959e+49,3.560629927374741328e+02
1.122922610469852898e+49,3.532010532787812735e+02
1.146938726916309996e+49,3.503521419405386155e+02
1.171468479693368537e+49,3.475161552427145466e+02
1.196522854019216574e+49,3.446929913547010074e+02
1.222113070054628894e+49,3.418825501192787328e+02
1.248250587927664839e+49,3.390847330769005907e+02
1.274947112865822272e+49,3.362994434902565786e+02
1.302214600438138688e+49,3.335265863690809738e+02
1.330065261909223965e+49,3.307660684952190309e+02
1.358511569707794165e+49,3.280177984479127531e+02
1.387566263012357834e+49,3.252816866292613440e+02
1.417242353456170911e+49,3.225576452898719140e+02
1.447553130954196862e+49,3.198455885546526929e+02
1.478512169654898973e+49,3.171454324487040140e+02
1.510133334019116705e+49,3.144570949233152533e+02
1.542430785028945995e+49,3.117804958820173056e+02
1.575418986529631415e+49,3.091155572066418245e+02
1.609112711706875235e+49,3.064622027833888183e+02
1.643527049702667378e+49,3.038203585288512159e+02
1.678677412372847930e+49,3.011899524159396151e+02
1.714579541188961507e+49,2.985709144997073281e+02
1.751249514287710976e+49,2.959631769430163786e+02
1.788703753671435609e+49,2.933666740419871530e+02
1.826959032562335746e+49,2.907813422512232933e+02
1.866032482913971880e+49,2.882071202087514621e+02
1.905941603083688582e+49,2.856439487606105558e+02
1.946704265668858521e+49,2.830917709850808137e+02
1.988338725510713310e+49,2.805505322164850668e+02
2.030863627869643472e+49,2.780201800684945397e+02
2.074298016775056922e+49,2.755006644569241416e+02
2.118661343553810163e+49,2.729919376219443734e+02
2.163973475541343411e+49,2.704939541496406150e+02
2.210254704978820421e+49,2.680066709928975115e+02
2.257525758100540539e+49,2.655300474915342193e+02
2.305807804416032564e+49,2.630640453916162187e+02
2.355122466190344535e+49,2.606086288639176018e+02
2.405491828127075073e+49,2.581637645214567556e+02
2.456938447258850213e+49,2.557294214360276499e+02
2.509485363048979779e+49,2.533055711536976560e+02
2.563156107709154066e+49,2.508921877091917452e+02
2.617974716738171410e+49,2.484892476390834872e+02
2.673965739685697828e+49,2.460967299937601354e+02
2.731154251146214150e+49,2.437146163480816767e+02
2.789565861988495613e+49,2.413428908106507436e+02
2.849226730824859773e+49,2.389815400316609271e+02
2.910163575725700086e+49,2.366305532092409578e+02
2.972403686184979802e+49,2.342899220942129830e+02
3.035974935341218027e+49,2.319596409932307779e+02
3.100905792459832122e+49,2.296397067702165771e+02
3.167225335682893767e+49,2.273301188460152105e+02
3.234963265051118204e+49,2.250308791962328883e+02
3.304149915804344381e+49,2.227419923471808829e+02
3.374816271966952263e+49,2.204634653698451814e+02
3.446993980223362863e+49,2.181953078718524068e+02
3.520715364090272840e+49,2.159375319873549870e+02
3.596013438392511264e+49,2.136901523647618433e+02
3.672921924047983931e+49,2.114531861522876284e+02
3.751475263168809881e+49,2.092266529812507088e+02
3.831708634485972268e+49,2.070105749470495198e+02
3.913657969103322337e+49,2.048049765877992172e+02
3.997359966588493887e+49,2.026098848605633407e+02
4.082852111408542117e+49,2.004253291151196947e+02
4.170172689716515785e+49,1.982513410652494201e+02
4.259360806497031537e+49,1.960879547574928097e+02
4.350456403079156499e+49,1.939352065373223297e+02
4.443500275023232818e+49,1.917931350127293229e+02
4.538534090390233260e+49,1.896617810151812478e+02
4.635600408402496037e+49,1.875411875579096659e+02
4.734742698502918065e+49,1.854313997915390075e+02
4.836005359821741958e+49,1.833324649570244276e+02
4.939433741060386235e+49,1.812444323358730855e+02
5.045074160799839770e+49,1.791673531976728384e+02
5.152973928243371113e+49,1.771012807449104685e+02
5.263181364403614815e+49,1.750462700550702095e+02
5.375745823742045978e+49,1.730023780200505996e+02
5.490717716271241090e+49,1.709696632828988356e+02
5.608148530130640006e+49,1.689481861718700202e+02
5.728090854644343103e+49,1.669380086318657845e+02
5.850598403872035408e+49,1.649391941532690566e+02
5.975726040664436873e+49,1.629518076982008381e+02
6.103529801232394376e+49,1.609759156242699021e+02
6.234066920241410286e+49,1.590115856058525026e+02
6.367395856443771058e+49,1.570588865529448412e+02
6.503576318857985458e+49,1.551178885276792698e+02
6.642669293508091533e+49,1.531886626585584565e+02
6.784737070735805826e+49,1.512712810524714939e+02
6.929843273095854741e+49,1.493658167045990410e+02
7.078052883847863447e+49,1.474723434062833860e+02
7.229432276058645997e+49,1.455909356509433223e+02
7.384049242325883580e+49,1.437216685381617083e+02
7.541973025137480100e+49,1.418646176760383639e+02
7.703274347881307975e+49,1.400198590819068727e+02
7.868025446517089125e+49,1.381874690815600957e+02
8.036300101925601752e+49,1.363675242070942772e+02
8.208173672950914390e+49,1.345601010934877877e+02
8.383723130148150302e+49,1.327652763740735793e+02
8.563027090252976980e+49,1.309831265750312639e+02
8.746165851389537877e+49,1.292137280090300351e+02
8.933221429030166416e+49,1.274571566681941590e+02
9.124277592724123813e+49,1.257134881165305273e+02
9.319419903613182767e+49,1.239827973819613049e+02
9.518735752748261045e+49,1.222651588481442388e+02
9.722314400225494022e+49,1.205606461462301411e+02
9.930247015160715693e+49,1.188693320467093457e+02
1.014262671651750137e+50,1.171912883515379917e+02
1.035954861480834599e+50,1.155265857866991439e+02
1.058110985468922067e+50,1.138752938953570748e+02
1.080740965846362660e+50,1.122374809317981601e+02
1.103854937051700252e+50,1.106132137563176059e+02
1.127463250270309005e+50,1.090025577312107430e+02
1.151576478069938301e+50,1.074055766180628950e+02
1.176205419135392960e+50,1.058223324764949780e+02
1.201361103104647044e+50,1.042528855645219323e+02
1.227054795508218335e+50,1.026972942407129494e+02
1.253298002814177377e+50,1.011556148683051219e+02
1.280102477581234816e+50,9.962790172142189249e+01
1.307480223721861183e+50,9.811420689357488811e+01
1.335443501877962595e+50,9.661458020859289775e+01
1.364004834911719730e+50,9.512906913411747212e+01
1.393177013513670937e+50,9.365771869783108627e+01
1.422973101930727443e+50,9.220057140654871830e+01
1.453406443816902052e+50,9.075766716829642178e+01
1.484490668208964090e+50,8.932904321752783972e+01
1.516239695629890278e+50,8.791473404359028621e+01
1.548667744323069274e+50,8.651477132254798619e+01
1.581789336619622576e+50,8.512918385249130893e+01
1.615619305441895907e+50,8.375799749242516157e+01
1.650172800946275919e+50,8.240123510482139579e+01
1.685465297307846732e+50,8.105891650194244846e+01
1.721512599650143349e+50,7.973105839600538047e+01
1.758330851123360722e+50,7.841767435324872793e+01
1.795936540133701655e+50,7.711877475198366483e+01
1.834346507727328874e+50,7.583436674467417049e+01
1.873577955132505195e+50,7.456445422408351931e+01
1.913648451462777563e+50,7.330903779354197525e+01
1.954575941584899787e+50,7.206811474135490414e+01
1.996378754155309488e+50,7.084167901936251610e+01
2.039075609828206719e+50,6.962972122567897770e+01
2.082685629639166072e+50,6.843222859160431426e+01
2.127228343568355318e+50,6.724918497269393924e+01
2.172723699286596006e+50,6.608057084398733139e+01
2.219192071088469698e+50,6.492636329936301820e+01
2.266654269016797737e+50,6.378653605498002577e+01
2.315131548181950516e+50,6.266105945678133793e+01
2.364645618280458719e+50,6.154990049200207380e+01
2.415218653317544734e+50,6.045302280461903877e+01
2.466873301537250834e+50,5.937038671469277773e+01
2.519632695564935193e+50,5.830194924152313263e+01
2.573520462767047672e+50,5.724766413053251313e+01
2.628560735832117391e+50,5.620748188380703425e+01
2.684778163578019761e+50,5.518134979419615860e+01
2.742197921990770942e+50,5.416921198286658523e+01
2.800845725499027662e+50,5.317100944022137554e+01
2.860747838489700262e+50,5.218668007006841236e+01
2.921931087070269635e+50,5.121615873691784060e+01
2.984422871082255557e+50,5.025937731630433092e+01
3.048251176371603190e+50,4.931626474800442850e+01
3.113444587321943539e+50,4.838674709201657009e+01
3.180032299655465287e+50,4.747074758718729015e+01
3.248044133507545724e+50,4.656818671234432827e+01
3.317510546781484474e+50,4.567898224979509081e+01
3.388462648788388627e+50,4.480304935106595821e+01
3.460932214178760680e+50,4.394030060473644284e+01
3.534951697172547188e+50,4.309064610622197478e+01
3.610554246093029823e+50,4.225399352937554198e+01
3.687773718211538954e+50,4.143024819975997275e+01
3.766644694910186686e+50,4.061931316944242099e+01
3.847202497168360792e+50,3.982108929318054180e+01
3.929483201380413254e+50,3.903547530585233716e+01
4.013523655512210128e+50,3.826236790098316476e+01
4.099361495602663860e+50,3.750166181024124512e+01
4.187035162618169806e+50,3.675324988375717794e+01
4.276583919668108435e+50,3.601702317112614082e+01
4.368047869587953017e+50,3.529287100296814117e+01
4.461467972898392634e+50,3.458068107290912963e+01
4.556886066149212713e+50,3.388033951984814252e+01
4.654344880654845870e+50,3.319173101039387319e+01
4.753888061630610226e+50,3.251473882134160220e+01
4.855560187738901581e+50,3.184924492206569369e+01
4.959406791052745728e+50,3.119513005671983308e+01
5.065474377446287999e+50,3.055227382612722309e+01
5.173810447422109502e+50,2.992055476924659274e+01
5.284463517383264000e+50,2.929985044411749939e+01
5.397483141360225620e+50,2.869003750817904219e+01
5.512919933203304796e+50,2.809099179786026212e+01
5.630825589248924856e+50,2.750258840735806842e+01
5.751252911470631495e+50,2.692470176650949298e+01
5.874255831126170980e+50,2.635720571766961484e+01
5.999889432908911508e+50,2.579997359152678627e+01
6.128209979617215703e+50,2.525287828176626803e+01
6.259274937350466539e+50,2.471579231852277658e+01
6.393143001243934871e+50,2.418858794055093853e+01
6.529874121754975852e+50,2.367113716604838203e+01
6.669529531510488547e+50,2.316331186208158854e+01
6.812171772728535578e+50,2.266498381255768635e+01
6.957864725227427544e+50,2.217602478469032334e+01
7.106673635032859519e+50,2.169630659392252525e+01
7.258665143596839684e+50,2.122570116726287637e+01
7.413907317642582162e+50,2.076408060499616681e+01
7.572469679646659175e+50,2.031131724074340639e+01
7.734423238973036508e+50,1.986728369984031772e+01
7.899840523674105623e+50,1.943185295600725482e+01
8.068795612970741914e+50,1.900489838629724559e+01
8.241364170426971831e+50,1.858629382430235921e+01
8.417623477835359100e+50,1.817591361160307173e+01
8.597652469825906353e+50,1.777363264745725857e+01
8.781531769215124086e+50,1.737932643671987520e+01
8.969343723112364118e+50,1.699287113598792232e+01
9.161172439797125235e+50,1.661414359797666407e+01
9.357103826385006410e+50,1.624302141412758260e+01
9.557225627300586164e+50,1.587938295545153622e+01
9.761627463571793067e+50,1.552310741162124685e+01
9.970400872964609201e+50,1.517407482832172505e+01
1.018363935097760800e+51,1.483216614286983059e+01
1.040143839271180039e+51,1.449726321812408436e+01
1.062389553563591862e+51,1.416924887470009331e+01
1.085111040326786560e+51,1.384800692150953161e+01
1.108318474978886516e+51,1.353342218464930902e+01
1.132022250561172893e+51,1.322538053466210073e+01
1.156232982392533970e+51,1.292376891219155510e+01
1.180961512823296547e+51,1.262847535206326910e+01
1.206218916090723178e+51,1.233938900581737563e+01
1.232016503278528473e+51,1.205640016272021064e+01
1.258365827382294501e+51,1.177940026928961359e+01
1.285278688483212622e+51,1.150828194736326182e+01
1.312767139032664823e+51,1.124293901074059221e+01
1.340843489249643386e+51,1.098326648043535236e+01
1.369520312633598054e+51,1.072916059857073279e+01
1.398810451595386941e+51,1.048051884094971875e+01
1.428727023208461747e+51,1.023723992833942553e+01
1.459283425083046291e+51,9.999223836502773466e+00
1.490493341366159526e+51,9.766371805011687002e+00
1.522370748869753211e+51,9.538586344881156975e+00
1.554929923329903979e+51,9.315771245058456884e+00
1.588185445800100263e+51,9.097831577802242720e+00
1.622152209181037099e+51,8.884673702990923516e+00
1.656845424890059474e+51,8.676205271394712426e+00
1.692280629673486372e+51,8.472335226946073661e+00
1.728473692564390585e+51,8.272973808047364486e+00
1.765440821989182270e+51,8.078032547949641540e+00
1.803198573026433646e+51,7.887424274236812138e+00
1.841763854820698983e+51,7.701063107452722711e+00
1.881153938154885238e+51,7.518864458904468862e+00
1.921386463184847659e+51,7.340745027674812739e+00
1.962479447339135985e+51,7.166622796880054658e+00
2.004451293387684860e+51,6.996417029205235671e+00
2.047320797683361708e+51,6.830048261748156158e+00
2.091107158579490104e+51,6.667438300206868895e+00
2.135829985027389165e+51,6.508510212440828724e+00
2.181509305358101740e+51,6.353188321435612629e+00
2.228165576251631135e+51,6.201398197703796633e+00
2.275819691897994095e+51,6.053066651150393440e+00
2.324492993354532616e+51,5.908121722430917266e+00
2.374207278103026025e+51,5.766492673832445348e+00
2.424984809811190795e+51,5.628109979704198906e+00
2.476848328303303812e+51,5.492905316463644105e+00
2.529821059743720452e+51,5.360811552206264707e+00
2.583926727038177028e+51,5.231762735943480180e+00
2.639189560457923022e+51,5.105694086492619910e+00
2.695634308490701357e+51,4.982541981044826152e+00
2.753286248923790953e+51,4.862243943433267823e+00
2.812171200164478634e+51,4.744738632123453925e+00
2.872315532802252149e+51,4.629965827949281021e+00
2.933746181418262166e+51,4.517866421615036820e+00
2.996490656647778557e+51,4.408382400983146709e+00
3.060577057500209858e+51,4.301456838168952856e+00
3.126034083942597325e+51,4.197033876460804613e+00
3.192891049752686721e+51,4.095058717083102984e+00
3.261177895646444488e+51,3.995477605821492251e+00
3.330925202686318157e+51,3.898237819526439996e+00
3.402164205976741614e+51,3.803287652510908057e+00
3.474926808652077821e+51,3.710576402859206979e+00
3.549245596163698992e+51,3.620054358661384253e+00
3.625153850873145434e+51,3.531672784186974834e+00
3.702685566956884677e+51,3.445383906013216535e+00
3.781875465629817482e+51,3.361140899120306447e+00
3.862759010694923231e+51,3.278897872965725213e+00
3.945372424424927859e+51,3.198609857550923419e+00
4.029752703783612803e+51,3.120232789491204528e+00
4.115937636994635989e+51,3.043723498099233371e+00
4.203965820464141467e+51,2.969039691493704503e+00
4.293876676065265333e+51,2.896139942742443463e+00
4.385710468792941300e+51,2.824983676048865799e+00
4.479508324795670020e+51,2.755531152991688160e+00
4.575312249792916714e+51,2.687743458825777143e+00
4.673165147887070864e+51,2.621582488851607717e+00
4.773110840777081325e+51,2.557010934861799978e+00
4.875194087382993687e+51,2.493992271671283234e+00
4.979460603890911167e+51,2.432490743737277583e+00
5.085957084225958922e+51,2.372471351876253909e+00
5.194731220963080796e+51,2.313899840083188941e+00
5.305831726685817127e+51,2.256742682458195315e+00
5.419308355801135364e+51,2.200967070246437896e+00
5.535211926820797781e+51,2.146540898995609403e+00
5.653594345120064269e+51,2.093432755834992776e+00
5.774508626182344266e+51,2.041611906880936189e+00
5.898008919340960683e+51,1.991048284772071408e+00
6.024150532029538272e+51,1.941712476337353444e+00
6.152989954550192095e+51,1.893575710400795087e+00
6.284584885371406703e+51,1.846609845725371457e+00


==> lumfunc_k_best_tau_0.csv <==
L,phi
6.284590193737618234e+51,2.000000000000000000e+00
2.936899278818817234e+51,3.000000000000000000e+00
2.923643462092112542e+51,4.000000000000000000e+00
2.257705644026502798e+51,5.000000000000000000e+00
2.220957492858902385e+51,6.000000000000000000e+00
2.191889832197495088e+51,7.000000000000000000e+00
2.028324232203821000e+51,8.000000000000000000e+00
1.921976339700064652e+51,9.000000000000000000e+00
1.689814434932995209e+51,1.000000000000000000e+01
1.469243462765339597e+51,1.100000000000000000e+01
1.396525569242915240e+51,1.200000000000000000e+01
1.296359199323880391e+51,1.300000000000000000e+01
1.257990286984155151e+51,1.400000000000000000e+01
1.093361022747781137e+51,1.500000000000000000e+01
1.092496596114770532e+51,1.600000000000000000e+01
8.381116107200759196e+50,1.700000000000000000e+01
8.237863506467415254e+50,1.800000000000000000e+01
8.153281135724307335e+50,1.900000000000000000e+01
8.058668213928307841e+50,2.000000000000000000e+01
7.404610042010983923e+50,2.100000000000000000e+01
7.237328019025598737e+50,2.200000000000000000e+01
7.113871865350424896e+50,2.300000000000000000e+01
7.050743553011712302e+50,2.400000000000000000e+01
5.718454634474606280e+50,2.500000000000000000e+01
5.587960978275418498e+50,2.600000000000000000e+01
5.461259508312080803e+50,2.700000000000000355e+01
5.193672955611115428e+50,2.800000000000000355e+01
5.107825739093482802e+50,2.900000000000000711e+01
4.840919505498587962e+50,3.000000000000001066e+01
4.797834074187229849e+50,3.100000000000001421e+01
4.704727759779038324e+50,3.200000000000001421e+01
4.630156713994093918e+50,3.300000000000001421e+01
4.527337566213279758e+50,3.400000000000001421e+01
4.248979998390214865e+50,3.500000000000001421e+01
4.239681219180601424e+50,3.600000000000001421e+01
4.098040080395301000e+50,3.700000000000001421e+01
3.881346138467186747e+50,3.800000000000001421e+01
3.702787432073738166e+50,3.900000000000001421e+01
3.677298581616865991e+50,4.000000000000001421e+01
3.540077262340527149e+50,4.100000000000001421e+01
3.473463758226784130e+50,4.200000000000001421e+01
3.452596402244461124e+50,4.300000000000001421e+01
3.417400413708143081e+50,4.400000000000001421e+01
3.346632965990748690e+50,4.500000000000001421e+01
3.148741152394599112e+50,4.600000000000001421e+01
3.119064603206815688e+50,4.700000000000002132e+01
3.109413775151450630e+50,4.800000000000002132e+01
2.851933661612595103e+50,4.900000000000002132e+01
2.845047683575798608e+50,5.000000000000002132e+01
2.794466750991348771e+50,5.100000000000002132e+01
2.791263460773402416e+50,5.200000000000002132e+01
2.688147195514167585e+50,5.300000000000002132e+01
2.595787050775195895e+50,5.400000000000002132e+01
2.573413043038392369e+50,5.500000000000002842e+01
2.540251513375319917e+50,5.600000000000002132e+01
2.521686181408927458e+50,5.700000000000002132e+01
2.502618590275773580e+50,5.800000000000002132e+01
2.426874283248863213e+50,5.900000000000001421e+01
2.409702931733338598e+50,6.000000000000001421e+01
2.299182627906000954e+50,6.100000000000001421e+01
2.204280362611916279e+50,6.200000000000001421e+01
2.177753515658840268e+50,6.300000000000001421e+01
2.125966910226545909e+50,6.400000000000001421e+01
2.125743714829630905e+50,6.500000000000001421e+01
2.049060288279222679e+50,6.600000000000001421e+01
2.038675788951305096e+50,6.700000000000001421e+01
2.022103769598456029e+50,6.800000000000001421e+01
2.003023579838130943e+50,6.900000000000001421e+01
1.979735807120036821e+50,7.000000000000001421e+01
1.950882877619517091e+50,7.100000000000001421e+01
1.885488532646557802e+50,7.200000000000001421e+01
1.884005727466953302e+50,7.300000000000001421e+01
1.865070424369198687e+50,7.400000000000001421e+01
1.815921744419902323e+50,7.500000000000001421e+01
1.730327138466621242e+50,7.600000000000001421e+01
1.699738781910448038e+50,7.700000000000001421e+01
1.690026564465585733e+50,7.800000000000000000e+01
1.678520416127001510e+50,7.900000000000000000e+01
1.655541496149608740e+50,8.000000000000000000e+01
1.616946067232408382e+50,8.100000000000000000e+01
1.523845540038222892e+50,8.200000000000000000e+01
1.511736413339487836e+50,8.300000000000000000e+01
1.481128012875901435e+50,8.400000000000000000e+01
1.478930974140218105e+50,8.500000000000000000e+01
1.453450033051309802e+50,8.600000000000000000e+01
1.448166374478287700e+50,8.700000000000000000e+01
1.441301368756440725e+50,8.800000000000001421e+01
1.431543704416039004e+50,8.900000000000002842e+01
1.428052471729150125e+50,9.000000000000002842e+01
1.427354775026593520e+50,9.100000000000002842e+01
1.422625069451912820e+50,9.200000000000002842e+01
1.407393674603373585e+50,9.300000000000002842e+01
1.392675581300960386e+50,9.400000000000002842e+01
1.389093194571373730e+50,9.500000000000002842e+01
1.387625755396406650e+50,9.600000000000002842e+01
1.368505765021906271e+50,9.700000000000004263e+01
1.344118707642715506e+50,9.800000000000004263e+01
1.314716700746956638e+50,9.900000000000002842e+01
1.306952798502797368e+50,1.000000000000000284e+02
1.301252423200333401e+50,1.010000000000000284e+02
1.281188960156315270e+50,1.020000000000000284e+02
1.199923904396260451e+50,1.030000000000000284e+02
1.197963100554486076e+50,1.040000000000000284e+02
1.154719275609117637e+50,1.050000000000000284e+02
1.145934324603071618e+50,1.060000000000000284e+02
1.145177874200887376e+50,1.070000000000000426e+02
1.119074322408268398e+50,1.080000000000000284e+02
1.115304278440366051e+50,1.090000000000000284e+02
1.109686345624248553e+50,1.100000000000000284e+02
1.098909999984494269e+50,1.110000000000000284e+02
1.098730418714164293e+50,1.120000000000000142e+02
1.091322499529091283e+50,1.130000000000000142e+02
1.083940105583504614e+50,1.140000000000000142e+02
1.067996029200421449e+50,1.150000000000000142e+02
1.046419297007945441e+50,1.160000000000000142e+02
1.030902078814574656e+50,1.170000000000000142e+02
1.025258664650027938e+50,1.180000000000000142e+02
1.009168490993742075e+50,1.190000000000000142e+02
9.966459227721239303e+49,1.200000000000000142e+02
9.941583562278667395e+49,1.210000000000000142e+02
9.569783230140456670e+49,1.220000000000000142e+02
9.413479884418023819e+49,1.230000000000000000e+02
8.964542248857211722e+49,1.239999999999999858e+02
8.892287541273379489e+49,1.249999999999999858e+02
8.857543607116198171e+49,1.259999999999999858e+02
8.823750841935421570e+49,1.269999999999999858e+02
8.802457518641225744e+49,1.279999999999999858e+02
8.659483212988307757e+49,1.289999999999999716e+02
8.596796078152565625e+49,1.299999999999999716e+02
8.559427138288041972e+49,1.309999999999999716e+02
8.520182940031276491e+49,1.319999999999999716e+02
8.494274536619191977e+49,1.329999999999999716e+02
8.425031137185340881e+49,1.339999999999999716e+02
8.195279333408581146e+49,1.349999999999999716e+02
8.120255347277019124e+49,1.359999999999999716e+02
8.071691751629125488e+49,1.369999999999999716e+02
8.054961451791805222e+49,1.379999999999999716e+02
8.025344310985926988e+49,1.389999999999999716e+02
7.999337197373250788e+49,1.399999999999999716e+02
7.954915654904186614e+49,1.410071942446042783e+02
7.909805086772847787e+49,1.420143884892085850e+02
7.908181151387256652e+49,1.430215827338128918e+02
7.848093718727212818e+49,1.440287769784171985e+02
7.834150386633697872e+49,1.450359712230215337e+02
7.813344098160730935e+49,1.460431654676258404e+02
7.732806431537181658e+49,1.470503597122301471e+02
7.720371780021262937e+49,1.480575539568344539e+02
7.598657373964877421e+49,1.490647482014387606e+02
7.368450779201694408e+49,1.500719424460430957e+02
7.313736528025722932e+49,1.510791366906474309e+02
7.227245804609432515e+49,1.520863309352517376e+02
7.108923111242404617e+49,1.530935251798560728e+02
7.050488261203390981e+49,1.541007194244603795e+02
6.883906745818113984e+49,1.551079136690646862e+02
6.865815176887228564e+49,1.561151079136690214e+02
6.857325906475629081e+49,1.571223021582733281e+02
6.720398863882793762e+49,1.581294964028776349e+02
6.630118695963781293e+49,1.591366906474819416e+02
6.602869028802007338e+49,1.601438848920862767e+02
6.467923154654306709e+49,1.611510791366905835e+02
6.462046182069922702e+49,1.621582733812949186e+02
6.356756110980920563e+49,1.631654676258992254e+02
6.258683356100821605e+49,1.641726618705035321e+02
6.235404354294362576e+49,1.651798561151078388e+02
6.233845362685689451e+49,1.661870503597121456e+02
6.198257994171416382e+49,1.671942446043164807e+02
6.103562340987776776e+49,1.682014388489208159e+02
6.006637751092336984e+49,1.692147005287336015e+02
5.883963912588831017e+49,1.702279622085463586e+02
5.871813687144244961e+49,1.712412238883591442e+02
5.822715977495324519e+49,1.722544855681719298e+02
5.667198822615724090e+49,1.732737428792262051e+02
5.646530986324528924e+49,1.742930001902804804e+02
5.627105873626104677e+49,1.753122575013347557e+02
5.619190335927002980e+49,1.763315148123890310e+02
5.610317547034380550e+49,1.773507721234433063e+02
5.592489204172344325e+49,1.783700294344975816e+02
5.514318977176152149e+49,1.793892867455518569e+02
5.496932516570158612e+49,1.804085440566061038e+02
5.494287440371488879e+49,1.814278013676603791e+02
5.463668320302646344e+49,1.824470586787146260e+02
5.454364550431685116e+49,1.834663159897689013e+02
5.351651858035315187e+49,1.844912674757452749e+02
5.287526816237557830e+49,1.855162189617216200e+02
5.147349886598991254e+49,1.865411704476979935e+02
4.993783659353706962e+49,1.875661219336743386e+02
4.920799478538060477e+49,1.885910734196507121e+02
4.882322883491603022e+49,1.896216257334193074e+02
4.756272416964575111e+49,1.906521780471878742e+02
4.569908768625581160e+49,1.916827303609564410e+02
4.568422104973479331e+49,1.927132826747250363e+02
4.514319400615943004e+49,1.937438349884936315e+02
4.496403337277008150e+49,1.947798982772021645e+02
4.458111688902841171e+49,1.958215020113048581e+02
4.443662050650530171e+49,1.968631057454075233e+02
4.387784140748434547e+49,1.979047094795102169e+02
4.356479799673604757e+49,1.989463132136129104e+02
4.290276819709299351e+49,1.999879169477155756e+02
4.209237564121117534e+49,2.010295206818182407e+02
4.105773565099060151e+49,2.020931689393940189e+02
4.081696512289987932e+49,2.031568171969697687e+02
4.028699222487882571e+49,2.042204654545455185e+02
4.025563642290914725e+49,2.052841137121212682e+02
3.972296132394874649e+49,2.063533018043718812e+02
3.886276708071901355e+49,2.074280585846029794e+02
3.838771667431476406e+49,2.085028153648340776e+02
3.833827481470614979e+49,2.095775721450651758e+02
3.819112172603759485e+49,2.106523289252962741e+02
3.813879655731547242e+49,2.117270857055273723e+02
3.762244483549261462e+49,2.128241172376803547e+02
3.739674328254131980e+49,2.139211487698333372e+02
3.738400537392111018e+49,2.150181803019863196e+02
3.681952573553433963e+49,2.161208376368682877e+02
3.660102446857183870e+49,2.172234949717502559e+02
3.577154327393535033e+49,2.183261523066322241e+02
3.575746354079104972e+49,2.194288096415141922e+02
3.566118040772576637e+49,2.205370359528349411e+02
3.553073440805947392e+49,2.216452622641556900e+02
3.495002905207301023e+49,2.227646827806412944e+02
3.469500841893960335e+49,2.238897569360990474e+02
3.422173552404372765e+49,2.250148310915568004e+02
3.418094229543085273e+49,2.261399052470145534e+02
3.374584897376680872e+49,2.272706047732496017e+02
3.359448924824168438e+49,2.284013042994847069e+02
3.201269942868291321e+49,2.295433108209821000e+02
3.183384345641440656e+49,2.306853173424795500e+02
3.177652369811469152e+49,2.318273238639769716e+02
3.088678211779373039e+49,2.329693303854744215e+02
3.056411710857931811e+49,2.341169625548610327e+02
3.011749164905408804e+49,2.352645947242476154e+02
2.977196440946382002e+49,2.364122268936341982e+02
2.931544777019373119e+49,2.375711103587990749e+02
2.835159114410469305e+49,2.387472049645357117e+02
2.825220560975773637e+49,2.399232995702723770e+02
2.819249310795217372e+49,2.410993941760090138e+02
2.775648512437341999e+49,2.422870759207184506e+02
2.728818487932703146e+49,2.434865168906229940e+02
2.727188788837691867e+49,2.446859578605275658e+02
2.696379699658940505e+49,2.458853988304321092e+02
2.540263953724678534e+49,2.471087092723745684e+02
2.470254315802201870e+49,2.483504615802759190e+02
2.468593017922418925e+49,2.495922138881772696e+02
2.450246439141251926e+49,2.508401749576181317e+02
2.399521981732049989e+49,2.520943758324062003e+02
2.363748322937217856e+49,2.533548477115681976e+02
2.358939052248936955e+49,2.546153195907302518e+02
2.319803971988534973e+49,2.559077831419521942e+02
2.319639509608228209e+49,2.572002466931741651e+02
2.311751824140193030e+49,2.584927102443961076e+02
2.299142979570426891e+49,2.597851737956180500e+02
2.261731742781418574e+49,2.610906269302693659e+02
2.251799467349526298e+49,2.624026401309239418e+02
2.236672413020023770e+49,2.637146533315785177e+02
2.177789042969534152e+49,2.650601362567396109e+02
2.096615872290506411e+49,2.664406577997434624e+02
2.028166471009265188e+49,2.678503967299008650e+02
2.004757010247441902e+49,2.692751328827194470e+02
1.956893884841819058e+49,2.707465816962862277e+02
1.932353578514488746e+49,2.722507293723767248e+02
1.906029329199759618e+49,2.737802278519968127e+02
1.861040490754435977e+49,2.753627725216615545e+02
1.851632423234588609e+49,2.769453171913262963e+02
1.830039631407740105e+49,2.785744072924517241e+02
1.821165163123591298e+49,2.802130802765249769e+02
1.734033548745532947e+49,2.820565873836073933e+02
1.722857819617293765e+49,2.839000944906898098e+02
1.635860010082016178e+49,2.859723579541255276e+02
1.587189418229928280e+49,2.882065170006421226e+02
1.525826229412382187e+49,2.906698205647501823e+02
1.442892670730895612e+49,2.936664166530465536e+02
1.218861327441763995e+49,2.991046836281029755e+02
1.133535237287139877e+49,3.060606065031751655e+02
1.081034209832321811e+49,3.141148329901008651e+02
1.052156040006234234e+49,3.223810128056298367e+02
9.479393527579131383e+48,3.334975994540998272e+02
7.367699214316388037e+48,3.543411994199810806e+02
5.081909519241445307e+48,3.937124437999789848e+02
4.543855041194442412e+48,4.374582708888655702e+02
3.182840887427273234e+48,5.468228386110819201e+02
3.059635492303426531e+48,6.561874063332983269e+02
9.450764589109015633e+47,8.749165417777310267e+02
1.630317109923287620e+47,1.749833083555462053e+03


==> lumfunc_k_high_tau_minus1.csv <==
L,phi
3.293908480780724337e+51,2.000000000000000000e+00
2.075792162469846001e+51,3.000000000000000000e+00
1.903118738687053651e+51,4.000000000000000000e+00
1.799335013733460707e+51,5.000000000000000000e+00
1.767570318177235942e+51,6.000000000000000000e+00
1.140151764403201261e+51,7.000000000000000000e+00
1.077879492165211101e+51,8.000000000000000000e+00
1.069031487250152002e+51,9.000000000000000000e+00
1.053049532512464776e+51,1.000000000000000000e+01
9.218877138977032825e+50,1.100000000000000000e+01
8.281715606437721388e+50,1.200000000000000000e+01
8.039268311342046966e+50,1.300000000000000000e+01
7.939599338343229414e+50,1.400000000000000000e+01
6.934643262592803791e+50,1.500000000000000000e+01
6.419179246788967340e+50,1.600000000000000000e+01
5.913920904043091296e+50,1.700000000000000000e+01
5.195480624258364627e+50,1.800000000000000000e+01
4.983097339940296629e+50,1.900000000000000000e+01
4.911202856130070623e+50,2.000000000000000000e+01
4.657199467023981736e+50,2.100000000000000000e+01
4.614421733638433976e+50,2.200000000000000000e+01
4.272417225810664519e+50,2.300000000000000000e+01
4.116295287697413195e+50,2.400000000000000000e+01
3.493584111594657140e+50,2.500000000000000000e+01
3.387583783104329834e+50,2.600000000000000000e+01
3.256300428321551309e+50,2.700000000000000355e+01
3.018502864554281767e+50,2.800000000000000355e+01
2.992010012805791263e+50,2.900000000000000711e+01
2.803696663753109044e+50,3.000000000000001066e+01
2.678549286267445708e+50,3.100000000000001421e+01
2.648949700704956744e+50,3.200000000000001421e+01
2.636208517716399733e+50,3.300000000000001421e+01
2.570085658704264213e+50,3.400000000000001421e+01
2.532855976019426881e+50,3.500000000000001421e+01
2.529463497330828480e+50,3.600000000000001421e+01
2.480057497622951969e+50,3.700000000000001421e+01
2.404285935509770487e+50,3.800000000000001421e+01
2.400054704953636864e+50,3.900000000000001421e+01
2.222070668267226738e+50,4.000000000000001421e+01
2.211871885602248834e+50,4.100000000000001421e+01
2.080202095518833870e+50,4.200000000000001421e+01
2.060220820401264935e+50,4.300000000000001421e+01
2.008585055664867451e+50,4.400000000000001421e+01
1.942286533606049077e+50,4.500000000000001421e+01
1.935287084705252734e+50,4.600000000000001421e+01
1.934448175983779143e+50,4.700000000000002132e+01
1.919248426096242574e+50,4.800000000000002132e+01
1.851449735339229287e+50,4.900000000000002132e+01
1.841375072872624672e+50,5.000000000000002132e+01
1.784091109222485383e+50,5.100000000000002132e+01
1.751050232892025365e+50,5.200000000000002132e+01
1.749451410668922904e+50,5.300000000000002132e+01
1.649426712709662735e+50,5.400000000000002132e+01
1.612538596671480196e+50,5.500000000000002842e+01
1.588903765012132079e+50,5.600000000000002132e+01
1.560119471562174644e+50,5.700000000000002132e+01
1.535687474174533708e+50,5.800000000000002132e+01
1.525884285819272613e+50,5.900000000000001421e+01
1.494660706312733142e+50,6.000000000000001421e+01
1.344508363119449249e+50,6.100000000000001421e+01
1.334131215265677058e+50,6.200000000000001421e+01
1.320499772095848126e+50,6.300000000000001421e+01
1.306391407032071780e+50,6.400000000000001421e+01
1.267641749020285894e+50,6.500000000000001421e+01
1.252085779841290787e+50,6.600000000000001421e+01
1.242807638009719176e+50,6.700000000000001421e+01
1.142541554557504583e+50,6.800000000000001421e+01
1.129247380704824499e+50,6.900000000000001421e+01
1.111711010908287762e+50,7.000000000000001421e+01
1.094950862273893473e+50,7.100000000000001421e+01
1.084131364774850329e+50,7.200000000000001421e+01
1.057057683611898692e+50,7.300000000000001421e+01
1.044709983563569973e+50,7.400000000000001421e+01
1.026333351261765173e+50,7.500000000000001421e+01
1.023931071534149623e+50,7.600000000000001421e+01
9.935340978447311457e+49,7.700000000000001421e+01
9.880982638156105879e+49,7.800000000000000000e+01
9.769627982094817969e+49,7.900000000000000000e+01
9.679192400617364135e+49,8.000000000000000000e+01
9.466273287838895343e+49,8.100000000000000000e+01
9.367993181361947384e+49,8.200000000000000000e+01
8.991187324087272152e+49,8.300000000000000000e+01
8.953979766298887768e+49,8.400000000000000000e+01
8.923448591728701411e+49,8.500000000000000000e+01
8.760754943791983321e+49,8.600000000000000000e+01
8.726467040024463679e+49,8.700000000000000000e+01
8.636741041810562459e+49,8.800000000000001421e+01
8.585196433990790132e+49,8.900000000000002842e+01
8.039295917819796039e+49,9.000000000000002842e+01
7.781016700284010622e+49,9.100000000000002842e+01
7.757909225215436706e+49,9.200000000000002842e+01
7.637493471205245823e+49,9.300000000000002842e+01
7.635987340200790776e+49,9.400000000000002842e+01
7.594121430433040668e+49,9.500000000000002842e+01
7.555066874589654978e+49,9.600000000000002842e+01
7.519055012417079029e+49,9.700000000000004263e+01
7.410190649666898010e+49,9.800000000000004263e+01
7.378184705081197051e+49,9.900000000000002842e+01
7.373384121710155678e+49,1.000000000000000284e+02
7.326932649542999673e+49,1.010000000000000284e+02
7.292240769189568676e+49,1.020000000000000284e+02
7.200547100808251414e+49,1.030000000000000284e+02
7.186726865122548659e+49,1.040000000000000284e+02
7.152856391434880538e+49,1.050000000000000284e+02
7.011387606154153725e+49,1.060000000000000284e+02
7.010425030486172286e+49,1.070000000000000426e+02
6.861954806283935672e+49,1.080000000000000284e+02
6.844693457830680725e+49,1.090000000000000284e+02
6.821419602417740778e+49,1.100000000000000284e+02
6.809418464452870583e+49,1.110000000000000284e+02
6.333489249389409716e+49,1.120000000000000142e+02
6.248521661992373272e+49,1.130000000000000142e+02
6.104608902327995874e+49,1.140000000000000142e+02
5.992061599552710893e+49,1.150000000000000142e+02
5.850076335633962551e+49,1.160000000000000142e+02
5.812939408787985203e+49,1.170000000000000142e+02
5.798605843370982927e+49,1.180000000000000142e+02
5.778555475608068193e+49,1.190000000000000142e+02
5.751431462992046159e+49,1.200000000000000142e+02
5.746071066649976376e+49,1.210000000000000142e+02
5.720095443255510213e+49,1.220000000000000142e+02
5.478980220271314511e+49,1.230000000000000000e+02
5.438778277342373599e+49,1.239999999999999858e+02
5.393302236232859573e+49,1.249999999999999858e+02
5.325818309715178406e+49,1.259999999999999858e+02
5.317129888117533039e+49,1.269999999999999858e+02
5.308200566165445333e+49,1.279999999999999858e+02
5.275647334568406401e+49,1.289999999999999716e+02
5.242988473596638199e+49,1.299999999999999716e+02
5.200620251743501310e+49,1.309999999999999716e+02
5.044401514105915410e+49,1.319999999999999716e+02
4.979029849969708518e+49,1.329999999999999716e+02
4.911559961987667132e+49,1.339999999999999716e+02
4.899210002228585857e+49,1.349999999999999716e+02
4.719864244298959476e+49,1.359999999999999716e+02
4.717274629593538390e+49,1.369999999999999716e+02
4.697514631184718687e+49,1.379999999999999716e+02
4.630592119135287047e+49,1.389999999999999716e+02
4.618999288737583941e+49,1.399999999999999716e+02
4.612093168351631988e+49,1.409999999999999716e+02
4.603729662934286262e+49,1.419999999999999432e+02
4.564580064515986333e+49,1.429999999999999432e+02
4.508698942485383632e+49,1.439999999999999432e+02
4.493797250957621846e+49,1.449999999999999432e+02
4.490060056176921752e+49,1.459999999999999432e+02
4.463709630460364032e+49,1.469999999999999432e+02
4.456840954332946075e+49,1.479999999999999432e+02
4.455501374507569900e+49,1.489999999999999432e+02
4.393625023701644501e+49,1.499999999999999716e+02
4.275812165007202998e+49,1.509999999999999716e+02
4.241091433063217039e+49,1.519999999999999716e+02
4.227019426747160294e+49,1.530066225165562628e+02
4.197043966365045051e+49,1.540132450331125540e+02
4.183442930067919391e+49,1.550198675496688452e+02
4.181435303254859375e+49,1.560264900662251364e+02
4.161650627279314304e+49,1.570331125827813992e+02
4.148665291019184162e+49,1.580397350993376904e+02
4.128676141391696734e+49,1.590463576158939816e+02
4.067112504225640317e+49,1.600529801324502728e+02
4.037963543080347238e+49,1.610596026490065640e+02
4.023371553071302309e+49,1.620662251655628552e+02
4.018501273170181434e+49,1.630728476821191180e+02
3.976094701857206586e+49,1.640794701986754092e+02
3.795537673724396245e+49,1.650860927152317004e+02
3.792340345036207013e+49,1.660927152317879916e+02
3.785482717862910163e+49,1.670993377483442828e+02
3.753312155750636154e+49,1.681059602649005740e+02
3.700790959050819481e+49,1.691125827814568652e+02
3.623083217601698123e+49,1.701192052980131564e+02
3.606797551210623201e+49,1.711258278145694476e+02
3.579805161914596149e+49,1.721324503311257388e+02
3.541467470486004772e+49,1.731390728476820300e+02
3.520546250060551668e+49,1.741456953642383212e+02
3.476295119637147037e+49,1.751523178807946124e+02
3.440315991142281810e+49,1.761589403973509036e+02
3.438791100052540019e+49,1.771655629139071948e+02
3.387706461545109347e+49,1.781721854304634860e+02
3.335122067130830778e+49,1.791788079470197772e+02
3.317367987268580615e+49,1.801854304635760400e+02
3.299715459926732345e+49,1.811920529801323312e+02
3.224044147675000537e+49,1.821986754966886224e+02
3.107565510483594318e+49,1.832108903605591195e+02
3.100871794799198711e+49,1.842231052244296166e+02
3.031109116950907055e+49,1.852409124356143195e+02
3.021417050214993174e+49,1.862587196467990225e+02
2.985099911527752481e+49,1.872765268579837254e+02
2.934844900478616699e+49,1.882943340691684000e+02
2.923714033415480300e+49,1.893121412803530745e+02
2.920432866952121955e+49,1.903299484915377775e+02
2.871976252986508852e+49,1.913477557027224805e+02
2.816619366234363921e+49,1.923710057332183396e+02
2.785042476270737447e+49,1.933942557637141704e+02
2.775342277395016693e+49,1.944175057942100295e+02
2.728319631082726351e+49,1.954407558247058887e+02
2.724360591183945423e+49,1.964640058552017194e+02
2.698883075117115844e+49,1.974872558856975502e+02
2.633850153805621389e+49,1.985105059161934093e+02
2.513021367524604014e+49,1.995390577603187694e+02
2.510855210957501910e+49,2.005676096044441294e+02
2.463723244183256765e+49,2.015961614485694895e+02
2.387266721622874739e+49,2.026247132926948211e+02
2.384496145983913110e+49,2.036532651368201527e+02
2.345619542588771866e+49,2.046923124079263800e+02
2.344040276149188199e+49,2.057313596790325789e+02
2.312062592962587516e+49,2.067704069501387778e+02
2.297218328392863235e+49,2.078094542212449767e+02
2.289233817779770493e+49,2.088485014923511756e+02
2.283623317791334043e+49,2.098875487634574313e+02
2.267236570696327318e+49,2.109265960345636586e+02
2.259112892388988419e+49,2.119656433056699143e+02
2.251271966958932271e+49,2.130046905767761416e+02
2.250534053891422608e+49,2.140437378478823689e+02
2.217164481514834073e+49,2.150827851189885962e+02
2.190935823026779627e+49,2.161218323900948235e+02
2.095627638355595526e+49,2.171864719585189505e+02
2.088304387958905773e+49,2.182511115269430491e+02
2.088118024062194204e+49,2.193157510953671760e+02
2.066798186750946348e+49,2.203803906637912746e+02
2.051566132960397826e+49,2.214501983854601690e+02
2.014420864180885553e+49,2.225200061071290634e+02
2.006023924922641742e+49,2.235898138287979577e+02
2.000009120272461874e+49,2.246596215504668237e+02
1.983754906121348242e+49,2.257397158848440597e+02
1.946933290880690064e+49,2.268302459132732736e+02
1.938689914989758452e+49,2.279207759417024590e+02
1.927888809234976686e+49,2.290165489029606363e+02
1.911364458935083494e+49,2.301123218642188135e+02
1.905939873823319218e+49,2.312080948254769908e+02
1.870588151639509844e+49,2.323038677867351680e+02
1.861405809061819869e+49,2.333996407479933737e+02
1.834017220561655734e+49,2.345005824496348623e+02
1.813901034453683631e+49,2.356119596176425830e+02
1.804404885713279992e+49,2.367286039760200254e+02
1.800618164445848914e+49,2.378452483343974961e+02
1.793491588065731717e+49,2.389618926927749669e+02
1.754309887445795544e+49,2.400837795129288565e+02
1.752199401582860519e+49,2.412056663330827462e+02
1.585459320673321858e+49,2.423434289101255956e+02
1.578476373906107591e+49,2.434811914871684451e+02
1.573660709336857973e+49,2.446189540642112945e+02
1.562948840172064261e+49,2.457567166412541724e+02
1.561270297433761778e+49,2.468944792182969934e+02
1.557639144890068118e+49,2.480322417953398713e+02
1.536652715512010584e+49,2.491700043723827491e+02
1.534213656483724865e+49,2.503077669494255701e+02
1.523905876863029867e+49,2.514455295264684480e+02
1.477637793658372897e+49,2.526096292002020789e+02
1.456411447124592955e+49,2.537791182242770560e+02
1.451423152734706334e+49,2.549486072483520900e+02
1.445294573716812527e+49,2.561234856227684986e+02
1.438684145754406744e+49,2.572983639971848788e+02
1.387087580895620032e+49,2.584895601268014502e+02
1.376503514490760204e+49,2.596862710533143854e+02
1.372126252843486616e+49,2.608829819798273775e+02
1.369704946951914226e+49,2.620796929063403695e+02
1.369590522966365980e+49,2.632764038328533047e+02
1.313551323637045457e+49,2.644840937586920973e+02
1.261597267492165751e+49,2.657200007388728977e+02
1.215517635015058726e+49,2.669675124794309795e+02
1.215082832640359717e+49,2.682150242199890613e+02
1.213341590747834146e+49,2.694683654546619209e+02
1.198960499813021500e+49,2.707394426502028182e+02
1.167042522904655582e+49,2.720286780913942835e+02
1.148963279488932295e+49,2.733302507138411102e+02
1.110885493736546088e+49,2.746701048840070030e+02
1.091414919721407589e+49,2.760231595878691451e+02
1.074346253322069103e+49,2.773964091380575496e+02
1.013886613559595812e+49,2.788877876818105506e+02
1.008367879548356669e+49,2.803952892368473613e+02
9.877983628179670996e+48,2.819530408437187248e+02
9.838006993063251303e+48,2.835370466911552967e+02
8.886008424650501694e+48,2.873686284031979881e+02
8.226521194999113658e+48,2.938997335941797360e+02
8.016739695608762478e+48,3.014356241991586671e+02
7.881444595912368025e+48,3.091647427683678302e+02
6.978080867824213757e+48,3.202063407243809934e+02
4.457050985285379134e+48,3.522269747968191496e+02
3.994159653475621530e+48,3.913633053297990614e+02
3.045927811488912494e+48,4.472723489483417438e+02
2.883326455942961856e+48,5.218177404397321197e+02
9.027079240154722637e+47,6.957569872529761597e+02
1.600276527020872248e+47,1.391513974505952319e+03


==> lumfunc_k_low_tau_plus1.csv <==
L,phi
1.781705096868265918e+52,2.000000000000000000e+00
6.274146696683594267e+51,3.000000000000000000e+00
5.909494285896136843e+51,4.000000000000000000e+00
5.605267556109277086e+51,5.000000000000000000e+00
5.099185057196299807e+51,6.000000000000000000e+00
4.989816739077722330e+51,7.000000000000000000e+00
4.416291006125767836e+51,8.000000000000000000e+00
3.652771640280702390e+51,9.000000000000000000e+00
3.363429940203127876e+51,1.000000000000000000e+01
3.270517566874999530e+51,1.100000000000000000e+01
3.235501401905864347e+51,1.200000000000000000e+01
3.224605376288633054e+51,1.300000000000000000e+01
2.556375214303979243e+51,1.400000000000000000e+01
2.351564324358551176e+51,1.500000000000000000e+01
1.836117984038895989e+51,1.600000000000000000e+01
1.804904379233109381e+51,1.700000000000000000e+01
1.752825589311279355e+51,1.800000000000000000e+01
1.742089383878495744e+51,1.900000000000000000e+01
1.662558124876174108e+51,2.000000000000000000e+01
1.601160958190422543e+51,2.100000000000000000e+01
1.493021487840824303e+51,2.200000000000000000e+01
1.483200456652060946e+51,2.300000000000000000e+01
1.464553166087632700e+51,2.400000000000000000e+01
1.437191605497249033e+51,2.500000000000000000e+01
1.408981696417483444e+51,2.600000000000000000e+01
1.374501928755706004e+51,2.700000000000000355e+01
1.325191317342959641e+51,2.800000000000000355e+01
1.324792118832540066e+51,2.900000000000000711e+01
1.299764948981870428e+51,3.000000000000001066e+01
1.253171175524877633e+51,3.100000000000001421e+01
1.209629155526275021e+51,3.200000000000001421e+01
1.174976340553269800e+51,3.300000000000001421e+01
1.081281114031102465e+51,3.400000000000001421e+01
1.060642472672637114e+51,3.500000000000001421e+01
1.029074314661656670e+51,3.600000000000001421e+01
9.862130197285002387e+50,3.700000000000001421e+01
9.504242821047147509e+50,3.800000000000001421e+01
9.192295865727273343e+50,3.900000000000001421e+01
8.918977640890252904e+50,4.000000000000001421e+01
8.499105288521364053e+50,4.100000000000001421e+01
7.569090417622687534e+50,4.200000000000001421e+01
7.345228281552228392e+50,4.300000000000001421e+01
7.259593615976019257e+50,4.400000000000001421e+01
7.207304478035176394e+50,4.500000000000001421e+01
7.049335271251071759e+50,4.600000000000001421e+01
6.923321302450704806e+50,4.700000000000002132e+01
6.837182625642434351e+50,4.800000000000002132e+01
6.477222877504288637e+50,4.900000000000002132e+01
6.309598551309929694e+50,5.000000000000002132e+01
6.231914447639467458e+50,5.100000000000002132e+01
6.092928138177491972e+50,5.200000000000002132e+01
6.084240582635522441e+50,5.300000000000002132e+01
6.057895938520704104e+50,5.400000000000002132e+01
5.911814864672166979e+50,5.500000000000002842e+01
5.844772317014721178e+50,5.600000000000002132e+01
5.798139601682763838e+50,5.700000000000002132e+01
5.716737385626747346e+50,5.800000000000002132e+01
5.716102503188026745e+50,5.900000000000001421e+01
5.660325258905038095e+50,6.000000000000001421e+01
5.436938211464510982e+50,6.100000000000001421e+01
5.431201512431746089e+50,6.200000000000001421e+01
5.373103009441919074e+50,6.300000000000001421e+01
5.313476839112678786e+50,6.400000000000001421e+01
5.254835537585945794e+50,6.500000000000001421e+01
5.180662230522083539e+50,6.600000000000001421e+01
4.843478913691985523e+50,6.700000000000001421e+01
4.735427889173046547e+50,6.800000000000001421e+01
4.723674502625226473e+50,6.900000000000001421e+01
4.472744067102271055e+50,7.000000000000001421e+01
4.411797353410018058e+50,7.100000000000001421e+01
4.336844890160503455e+50,7.200000000000001421e+01
4.298000000343283672e+50,7.300000000000001421e+01
4.273579774087713696e+50,7.400000000000001421e+01
4.169784308466990644e+50,7.500000000000001421e+01
4.138826311381231249e+50,7.600000000000001421e+01
4.105379611428101781e+50,7.700000000000001421e+01
4.103247519508433504e+50,7.800000000000000000e+01
4.097284973957576703e+50,7.900000000000000000e+01
4.085451622862423419e+50,8.000000000000000000e+01
4.069982838030340279e+50,8.100000000000000000e+01
4.060997560392701462e+50,8.200000000000000000e+01
4.013553715379039614e+50,8.300000000000000000e+01
3.854369273009436332e+50,8.400000000000000000e+01
3.833589835478309262e+50,8.500000000000000000e+01
3.765153520200803714e+50,8.600000000000000000e+01
3.762919390899669972e+50,8.700000000000000000e+01
3.716173378614440210e+50,8.800000000000001421e+01
3.698632853001675305e+50,8.900000000000002842e+01
3.666269560881572429e+50,9.000000000000002842e+01
3.647221143456754318e+50,9.100000000000002842e+01
3.507256784548302566e+50,9.200000000000002842e+01
3.418820358104703201e+50,9.300000000000002842e+01
3.301388166704896166e+50,9.400000000000002842e+01
3.259752317153097356e+50,9.500000000000002842e+01
3.206991139704296352e+50,9.600000000000002842e+01
3.136420512095332128e+50,9.700000000000004263e+01
3.124845865743529685e+50,9.800000000000004263e+01
3.104899644646755198e+50,9.900000000000002842e+01
2.961461486045440880e+50,1.000000000000000284e+02
2.939710579862108352e+50,1.010000000000000284e+02
2.913016930111731730e+50,1.020000000000000284e+02
2.805112034502554704e+50,1.030000000000000284e+02
2.689304131582184394e+50,1.040000000000000284e+02
2.681937374239671146e+50,1.050000000000000284e+02
2.644515359892071359e+50,1.060000000000000284e+02
2.636577941767760630e+50,1.070000000000000426e+02
2.625051413532426378e+50,1.080000000000000284e+02
2.585622548857507481e+50,1.090000000000000284e+02
2.557863824881485419e+50,1.100000000000000284e+02
2.537210625807294826e+50,1.110000000000000284e+02
2.481844964503652085e+50,1.120000000000000142e+02
2.430353879229198299e+50,1.130000000000000142e+02
2.379897539603045886e+50,1.140000000000000142e+02
2.354725915252081724e+50,1.150000000000000142e+02
2.336771068680993758e+50,1.160000000000000142e+02
2.320726850901709101e+50,1.170000000000000142e+02
2.303455646207346049e+50,1.180000000000000142e+02
2.296844693031603742e+50,1.190000000000000142e+02
2.282449230876967883e+50,1.200000000000000142e+02
2.280907012021850275e+50,1.210000000000000142e+02
2.280725521901454847e+50,1.220000000000000142e+02
2.280180430756973986e+50,1.230000000000000000e+02
2.275052673899178774e+50,1.239999999999999858e+02
2.249583822226795021e+50,1.249999999999999858e+02
2.234963223939283074e+50,1.259999999999999858e+02
2.205197587682819906e+50,1.269999999999999858e+02
2.203699655238327653e+50,1.279999999999999858e+02
2.185794520263930636e+50,1.290078740157480013e+02
2.178613693685733082e+50,1.300157480314960310e+02
2.173968458797547970e+50,1.310236220472440607e+02
2.096874378605365856e+50,1.320314960629920904e+02
2.055295157953508628e+50,1.330393700787401201e+02
2.036723154116643285e+50,1.340472440944881498e+02
2.020427564186595776e+50,1.350551181102361795e+02
2.000285247656099497e+50,1.360629921259842092e+02
1.966619836445723952e+50,1.370708661417322389e+02
1.941356490969127568e+50,1.380787401574802686e+02
1.920281027829360307e+50,1.390866141732283268e+02
1.896945155167928385e+50,1.400944881889763565e+02
1.879977717363559733e+50,1.411023622047243862e+02
1.864027507506226986e+50,1.421102362204724159e+02
1.769941528562228524e+50,1.431181102362204456e+02
1.761098985441999303e+50,1.441259842519684753e+02
1.746386825637303871e+50,1.451338582677165334e+02
1.730535114289088575e+50,1.461417322834645631e+02
1.724240623366154076e+50,1.471496062992125928e+02
1.705577210385176375e+50,1.481574803149606225e+02
1.705184499964490414e+50,1.491653543307086522e+02
1.680276614603556240e+50,1.501800846322780956e+02
1.679431064305575011e+50,1.511948149338475389e+02
1.655971079798784533e+50,1.522095452354170106e+02
1.647848500366284549e+50,1.532242755369864540e+02
1.641734204380572659e+50,1.542390058385558973e+02
1.618173573490162411e+50,1.552537361401253406e+02
1.602619650509467447e+50,1.562751422989419439e+02
1.602553242249874863e+50,1.572965484577585471e+02
1.599060103267054555e+50,1.583179546165751788e+02
1.591018074204813111e+50,1.593393607753917820e+02
1.575679711809845936e+50,1.603607669342083852e+02
1.565406450943300198e+50,1.613821730930249885e+02
1.553156752882727088e+50,1.624035792518416201e+02
1.531188173200491991e+50,1.634249854106582234e+02
1.526024575876931156e+50,1.644463915694748550e+02
1.525800288047406476e+50,1.654677977282914583e+02
1.515946748070694449e+50,1.664955480247404580e+02
1.507931667676166519e+50,1.675232983211894862e+02
1.486566636114202138e+50,1.685510486176384859e+02
1.435271090276016382e+50,1.695787989140875140e+02
1.408809596053050834e+50,1.706065492105365422e+02
1.320328413839034791e+50,1.716405282966610173e+02
1.284038425530078307e+50,1.726745073827854924e+02
1.282231037764334677e+50,1.737084864689099390e+02
1.282177516930046598e+50,1.747424655550343857e+02
1.278272863250564485e+50,1.757764446411588608e+02
1.276576912488651379e+50,1.768165419467278525e+02
1.267239031969315709e+50,1.778627936742232976e+02
1.244158758734883620e+50,1.789090454017187142e+02
1.241422345939071166e+50,1.799552971292141308e+02
1.210013819322215215e+50,1.810015488567095758e+02
1.204094508726870200e+50,1.820478005842050209e+02
1.195591554166023437e+50,1.830940523117004659e+02
1.170645535732738821e+50,1.841647777638156640e+02
1.124960128500142737e+50,1.852417647682824224e+02
1.113476723505568950e+50,1.863250499423659221e+02
1.102635572571569495e+50,1.874083351164494502e+02
1.079617749447119298e+50,1.885042902925690385e+02
1.072680950896375012e+50,1.896131390589958983e+02
1.068784992556273237e+50,1.907219878254227581e+02
1.063624041268994277e+50,1.918308365918496463e+02
1.055742791018786579e+50,1.929461321534301703e+02
1.035864670718324561e+50,1.940614277150106943e+02
1.032080474389033663e+50,1.951767232765912183e+02
1.002240847338091136e+50,1.963049124284790423e+02
9.931500962283053195e+49,1.974462200588771736e+02
9.839590649883375883e+49,1.985875276892753050e+02
9.573275558533149050e+49,1.997354324736063802e+02
9.570243690998942441e+49,2.008833372579374554e+02
9.469050819847202100e+49,2.020312420422685307e+02
9.431661943780907506e+49,2.031857062825100684e+02
9.366355593075378915e+49,2.043401705227515777e+02
9.364893414084614030e+49,2.054946347629931154e+02
9.311739767651923744e+49,2.066490990032346247e+02
9.219759123198048532e+49,2.078035632434761624e+02
9.014416955695032571e+49,2.089644770046129167e+02
8.891086406191349279e+49,2.101253907657496427e+02
8.890032446856565776e+49,2.112863045268863971e+02
8.770550971244313450e+49,2.124536321762062414e+02
8.751231773471639475e+49,2.136209598255260573e+02
8.631980746654361989e+49,2.147882874748458732e+02
8.559409446993622205e+49,2.159556151241656607e+02
8.451259746292644600e+49,2.171229427734854767e+02
8.337019116692794559e+49,2.183094069416466141e+02
8.317497573654879906e+49,2.194958711098077231e+02
7.986209111517095506e+49,2.207085554805801735e+02
7.980308234323658521e+49,2.219212398513525955e+02
7.946212384058664217e+49,2.231339242221250174e+02
7.884572080148832768e+49,2.243532352834481003e+02
7.848042318487801983e+49,2.255725463447711547e+02
7.734570054731316419e+49,2.267984840966448985e+02
7.669880990148015006e+49,2.280244218485186423e+02
7.621167781170797661e+49,2.292636850107388398e+02
7.418527839903554687e+49,2.305096832988406561e+02
7.415457319226814545e+49,2.317556815869424724e+02
7.372440888914862089e+49,2.330084150009259361e+02
7.337503302557418282e+49,2.342611484149093997e+02
6.810707512274247015e+49,2.355482975820242757e+02
6.698035934205346330e+49,2.368425189973101226e+02
6.676459117197667735e+49,2.381438515192733689e+02
6.531361670060563009e+49,2.394742640975933341e+02
6.499337410877269964e+49,2.408046766759132993e+02
6.494012242099947136e+49,2.421350892542332929e+02
6.361156833344607890e+49,2.434877992500670132e+02
6.177192696524309047e+49,2.448634365339657109e+02
6.169722371718715172e+49,2.462390738178643801e+02
6.091467476280246980e+49,2.476302550258749307e+02
6.052114266791158199e+49,2.490214362338854528e+02
6.000571196838150253e+49,2.504204330666600526e+02
5.884086482020266440e+49,2.518352377732513787e+02
5.870236873318551932e+49,2.532580357267725901e+02
5.668617057302446842e+49,2.547135416792253295e+02
5.569822272338295977e+49,2.561858742900878951e+02
5.389030149199536156e+49,2.577107902084812849e+02
5.288051042387664877e+49,2.592726737855023771e+02
5.219836365743848787e+49,2.608731223891165882e+02
4.972017308936471178e+49,2.625453859941750352e+02
4.914388567723618378e+49,2.642392271941374133e+02
4.863274684612910135e+49,2.659550663317617136e+02
4.687565067912738545e+49,2.677766763751299663e+02
4.587547117018103894e+49,2.696758017394925560e+02
4.307494731475674384e+49,2.717188002375190194e+02
4.289907228880045449e+49,2.737772759968941614e+02
4.228300461215023543e+49,2.758513462695979115e+02
3.938004580124679985e+49,2.782090500838679645e+02
3.803196560113567109e+49,2.806494803477615392e+02
3.688759831484331467e+49,2.831331040676532211e+02
3.609508750063132514e+49,2.857306554811179353e+02
3.589444447446691974e+49,2.883763096985356924e+02
3.507437197088262087e+49,2.910714153966528102e+02
3.418616222359141133e+49,2.937917089984906625e+02
3.370923662698918762e+49,2.965897252746667618e+02
3.268051556355729141e+49,2.994692371705373262e+02
3.235662384153720555e+49,3.024052100839739410e+02
3.031500086315901051e+49,3.059629184379030562e+02
2.638144026408148544e+49,3.104623731208133677e+02
2.610443785769722460e+49,3.150961398838106220e+02
2.580406670624012076e+49,3.198703238214441171e+02
2.557006210911142321e+49,3.247168438793447649e+02
2.546934282410425377e+49,3.295633639372454695e+02
2.442822644124275836e+49,3.347945284441858576e+02
2.180506777220781972e+49,3.411114063393591778e+02
1.759055180432575624e+49,3.505867231821191012e+02
1.686605482739309539e+49,3.603252432705112369e+02
1.684660446585248209e+49,3.700637633589034294e+02
1.646863151078061510e+49,3.806370137405863261e+02
1.195208315061392746e+49,4.006705407795645328e+02
8.051833344266876899e+48,4.370951353958885761e+02
6.297888870170150712e+48,4.917320273203746410e+02
5.610347523196006521e+48,5.463689192448607628e+02
3.419937931807118690e+48,6.829611490560760103e+02
3.371304152366376994e+48,8.195533788672911442e+02
1.018634024918868595e+48,1.092737838489721526e+03
1.680604414761065266e+47,2.185475676979443051e+03


==> nonml_densityrate_kbest.csv <==
Z,rho_scaled
1.010000000000000009e+00,3.529131046186528398e+00
1.030020040080160237e+00,1.680462797577265466e+00
1.050040080160320688e+00,8.149241008905636630e-01
1.070060120240480916e+00,5.242462165806767160e-01
1.090080160320641367e+00,3.917669315460882706e-01
1.110100200400801596e+00,3.202975952155375228e-01
1.130120240480962046e+00,2.776417716713782124e-01
1.150140280561122275e+00,2.505237861024328661e-01
1.170160320641282503e+00,2.325900888173736691e-01
1.190180360721442954e+00,2.204494341661234758e-01
1.210200400801603182e+00,2.121320175516619999e-01
1.230220440881763633e+00,2.064128014072164619e-01
1.250240480961923861e+00,2.024857085132252266e-01
1.270260521042084090e+00,1.997951129723768426e-01
1.290280561122244540e+00,1.979436178296423987e-01
1.310300601202404769e+00,1.966392232451419642e-01
1.330320641282565219e+00,1.956638529021016704e-01
1.350340681362725448e+00,1.948538840934743999e-01
1.370360721442885676e+00,1.940875818662855246e-01
1.390380761523046127e+00,1.932765488135599896e-01
1.410400801603206578e+00,1.923595153680735248e-01
1.430420841683366806e+00,1.912974947711597040e-01
1.450440881763527035e+00,1.900697461184421844e-01
1.470460921843687485e+00,1.886702456557459995e-01
1.490480961923847714e+00,1.871045228786288872e-01
1.510501002004008164e+00,1.853868090268669111e-01
1.530521042084168393e+00,1.835374929614566886e-01
1.550541082164328621e+00,1.815808979847106930e-01
1.570561122244489072e+00,1.795433937719365658e-01
1.590581162324649300e+00,1.774518483599713536e-01
1.610601202404809751e+00,1.753324120131355135e-01
1.630621242484969979e+00,1.732096117803286761e-01
1.650641282565130208e+00,1.711057250580309830e-01
1.670661322645290658e+00,1.690403935715222572e-01
1.690681362725451109e+00,1.670304360255425169e-01
1.710701402805611337e+00,1.650898178006698636e-01
1.730721442885771566e+00,1.632297387222188534e-01
1.750741482965931795e+00,1.614588042605424878e-01
1.770761523046092245e+00,1.597832507543530678e-01
1.790781563126252696e+00,1.582072007436619021e-01
1.810801603206412924e+00,1.567329297887790074e-01
1.830821643286573153e+00,1.553611309338221447e-01
1.850841683366733381e+00,1.540911670847591730e-01
1.870861723446893832e+00,1.529213049571613858e-01
1.890881763527054282e+00,1.518489269267037090e-01
1.910901803607214511e+00,1.508707191508412426e-01
1.930921843687374739e+00,1.499828358117999971e-01
1.950941883767535190e+00,1.491810403555353659e-01
1.970961923847695418e+00,1.484608252622680591e-01
1.990981963927855869e+00,1.478175122662453711e-01
2.011002004008016097e+00,1.472463351178042168e-01
2.031022044088176770e+00,1.467425070095473294e-01
2.051042084168336999e+00,1.463012747176805073e-01
2.071062124248497227e+00,1.459179613758763150e-01
2.091082164328657456e+00,1.455879996297347045e-01
2.111102204408817684e+00,1.453069567343976687e-01
2.131122244488977913e+00,1.450705529698928242e-01
2.151142284569138141e+00,1.448746745675395242e-01
2.171162324649298370e+00,1.447153821713973720e-01
2.191182364729459042e+00,1.445889157047364204e-01
2.211202404809619271e+00,1.444916963740084104e-01
2.231222444889779943e+00,1.444203264218522353e-01
2.251242484969940172e+00,1.443715871357280078e-01
2.271262525050100400e+00,1.443424355285396754e-01
2.291282565130260629e+00,1.443300000310615283e-01
2.311302605210420857e+00,1.443315754710741416e-01
2.331322645290581086e+00,1.443446175599250036e-01
2.351342685370741314e+00,1.443667370622266077e-01
2.371362725450901987e+00,1.443956937868491885e-01
2.391382765531062216e+00,1.444293905069470307e-01
2.411402805611222888e+00,1.444658668916782851e-01
2.431422845691383117e+00,1.445032935119101858e-01
2.451442885771543345e+00,1.445399659659389879e-01
2.471462925851703574e+00,1.445742991581682180e-01
2.491482965931863802e+00,1.446048217533808800e-01
2.511503006012024031e+00,1.446301708209172254e-01
2.531523046092184259e+00,1.446490866769620520e-01
2.551543086172344488e+00,1.446604079281891553e-01
2.571563126252505160e+00,1.446630667162246142e-01
2.591583166332665389e+00,1.446560841599835445e-01
2.611603206412826061e+00,1.446385659907178933e-01
2.631623246492986290e+00,1.446096983733643482e-01
2.651643286573146518e+00,1.445687439069433256e-01
2.671663326653306747e+00,1.445150377962814703e-01
2.691683366733466976e+00,1.444479841870784931e-01
2.711703406813627204e+00,1.443670526563255174e-01
2.731723446893787433e+00,1.442717748502844177e-01
2.751743486973948105e+00,1.441617412624549566e-01
2.771763527054108334e+00,1.440365981444274579e-01
2.791783567134269006e+00,1.438960445427418799e-01
2.811803607214429235e+00,1.437398294553867417e-01
2.831823647294589463e+00,1.435677491020062035e-01
2.851843687374749692e+00,1.433796443024270562e-01
2.871863727454909920e+00,1.431753979581765202e-01
2.891883767535070149e+00,1.429549326325303404e-01
2.911903807615230377e+00,1.427182082247659967e-01
2.931923847695390606e+00,1.424652197344879467e-01
2.951943887775551278e+00,1.421959951126000599e-01
2.971963927855711507e+00,1.419105931956192446e-01
2.991983967935872180e+00,1.416091017201132063e-01
3.012004008016031964e+00,1.412916354145538622e-01
3.032024048096192193e+00,1.409583341660095579e-01
3.052044088176352865e+00,1.406093612592985154e-01
3.072064128256513094e+00,1.402449016863613063e-01
3.092084168336673322e+00,1.398651605235501638e-01
3.112104208416833551e+00,1.394703613754164351e-01
3.132124248496993779e+00,1.390607448826307602e-01
3.152144288577154452e+00,1.386365672924700088e-01
3.172164328657314680e+00,1.381980990902602902e-01
3.192184368737474909e+00,1.377456236902351305e-01
3.212204408817635137e+00,1.372794361840456168e-01
3.232224448897795366e+00,1.367998421455405011e-01
3.252244488977956038e+00,1.363071564904418109e-01
3.272264529058116267e+00,1.358017023893274555e-01
3.292284569138276495e+00,1.352838102326189007e-01
3.312304609218436724e+00,1.347538166461539344e-01
3.332324649298596952e+00,1.342120635558773367e-01
3.352344689378757625e+00,1.336588973005391479e-01
3.372364729458917854e+00,1.330946677908075026e-01
3.392384769539078082e+00,1.325197277134445295e-01
3.412404809619238311e+00,1.319344317794352850e-01
3.432424849699398983e+00,1.313391360145568232e-01
3.452444889779559212e+00,1.307341970911658768e-01
3.472464929859719440e+00,1.301199716996709055e-01
3.492484969939879669e+00,1.294968159587458201e-01
3.512505010020039897e+00,1.288650848627241330e-01
3.532525050100200570e+00,1.282251317648555877e-01
3.552545090180360798e+00,1.275773078953687523e-01
3.572565130260521027e+00,1.269219619128863774e-01
3.592585170340681255e+00,1.262594394879330284e-01
3.612605210420841484e+00,1.255900829174305122e-01
3.632625250501002157e+00,1.249142307688387160e-01
3.652645290581162385e+00,1.242322175527681011e-01
3.672665330661322614e+00,1.235443734228899304e-01
3.692685370741482842e+00,1.228510239018981570e-01
3.712705410821643071e+00,1.221524896324802101e-01
3.732725450901803743e+00,1.214490861521230203e-01
3.752745490981963972e+00,1.207411236906320989e-01
3.772765531062124200e+00,1.200289069891794791e-01
3.792785571142284429e+00,1.193127351401382930e-01
3.812805611222445101e+00,1.185929014463820846e-01
3.832825651302605330e+00,1.178696932990273838e-01
3.852845691382765558e+00,1.171433920728298800e-01
3.872865731462925787e+00,1.164142730382702745e-01
3.892885771543086015e+00,1.156826052893339396e-01
3.912905811623246688e+00,1.149486516858806845e-01
3.932925851703406916e+00,1.142126688101909177e-01
3.952945891783567145e+00,1.134749069366255830e-01
3.972965931863727373e+00,1.127356100133855565e-01
3.992985971943887602e+00,1.119950156559456900e-01
4.013006012024048275e+00,1.112533551512277646e-01
4.033026052104208503e+00,1.105108534718145935e-01
4.053046092184368732e+00,1.097677292996090820e-01
4.073066132264528960e+00,1.090241950579592806e-01
4.093086172344689189e+00,1.082804569520549876e-01
4.113106212424849417e+00,1.075367150167844538e-01
4.133126252505009646e+00,1.067931631712317336e-01
4.153146292585169874e+00,1.060499892797117372e-01
4.173166332665330103e+00,1.053073752184125189e-01
4.193186372745491219e+00,1.045654969474839185e-01
4.213206412825651448e+00,1.038245245877327805e-01
4.233226452905811676e+00,1.030846225017184870e-01
4.253246492985971905e+00,1.023459493788412417e-01
4.273266533066132133e+00,1.016086583237181679e-01
4.293286573146293250e+00,1.008728969478001058e-01
4.313306613226453479e+00,1.001388074637024617e-01
4.333326653306613707e+00,9.940652678184176694e-02
4.353346693386773936e+00,9.867618660912869100e-02
4.373366733466934164e+00,9.794791354952235574e-02
4.393386773547094393e+00,9.722182920590281829e-02
4.413406813627254621e+00,9.649805028311737864e-02
4.433426853707414850e+00,9.577668869202191071e-02
4.453446893787575078e+00,9.505785165416547056e-02
4.473466933867735307e+00,9.434164180695187030e-02
4.493486973947895535e+00,9.362815730903135958e-02
4.513507014028055764e+00,9.291749194572583581e-02
4.533527054108215992e+00,9.220973523437815678e-02
4.553547094188376221e+00,9.150497252928004033e-02
4.573567134268537338e+00,9.080328512645113870e-02
4.593587174348697566e+00,9.010475036747059296e-02
4.613607214428857795e+00,8.940944174270085143e-02
4.633627254509018023e+00,8.871742899390987203e-02
4.653647294589178252e+00,8.802877821554652704e-02
4.673667334669339368e+00,8.734355195520111803e-02
4.693687374749499597e+00,8.666180931295099088e-02
4.713707414829659825e+00,8.598360603930250978e-02
4.733727454909820054e+00,8.530899463188792997e-02
4.753747494989980282e+00,8.463802443099646688e-02
4.773767535070140511e+00,8.397074171333147874e-02
4.793787575150300739e+00,8.330718978453430235e-02
4.813807615230460968e+00,8.264740907009096582e-02
4.833827655310621196e+00,8.199143720462213902e-02
4.853847695390781425e+00,8.133930911969397548e-02
4.873867735470941653e+00,8.069105712993823731e-02
4.893887775551101882e+00,8.004671101744120776e-02
4.913907815631262110e+00,7.940629811450380937e-02
4.933927855711422339e+00,7.876984338475302716e-02
4.953947895791583456e+00,7.813736950260878611e-02
4.973967935871743684e+00,7.750889693075226072e-02
4.993987975951903913e+00,7.688444399617230807e-02
5.014008016032064141e+00,7.626402696453954411e-02
5.034028056112224370e+00,7.564766011252056777e-02
5.054048096192384598e+00,7.503535579866384142e-02
5.074068136272544827e+00,7.442712453250664717e-02
5.094088176352705943e+00,7.382297504214216377e-02
5.114108216432866172e+00,7.322291433973357466e-02
5.134128256513026400e+00,7.262694778575204402e-02
5.154148296593186629e+00,7.203507915146172003e-02
5.174168336673346857e+00,7.144731067955478743e-02
5.194188376753507086e+00,7.086364314353749139e-02
5.214208416833667314e+00,7.028407590520339976e-02
5.234228456913827543e+00,6.970860697076763923e-02
5.254248496993987771e+00,6.913723304536505132e-02
5.274268537074148000e+00,6.856994958594887779e-02
5.294288577154309117e+00,6.800675085286717048e-02
5.314308617234469345e+00,6.744762995982324372e-02
5.334328657314629574e+00,6.689257892236893932e-02
5.354348697394789802e+00,6.634158870516324025e-02
5.374368737474950031e+00,6.579464926775674405e-02
5.394388777555110259e+00,6.525174960876406471e-02
5.414408817635270488e+00,6.471287780908807630e-02
5.434428857715430716e+00,6.417802107351988639e-02
5.454448897795590945e+00,6.364716577132752129e-02
5.474468937875752061e+00,6.312029747533293156e-02
5.494488977955912290e+00,6.259740099985801332e-02
5.514509018036072518e+00,6.207846043760904819e-02
5.534529058116232747e+00,6.156345919504151165e-02
5.554549098196392976e+00,6.105238002703825689e-02
5.574569138276553204e+00,6.054520506996305396e-02
5.594589178356713433e+00,6.004191587409347247e-02
5.614609218436873661e+00,5.954249343476267220e-02
5.634629258517033890e+00,5.904691822236721177e-02
5.654649298597194118e+00,5.855517021136326383e-02
5.674669338677355235e+00,5.806722890862667935e-02
5.694689378757515463e+00,5.758307338071366049e-02
5.714709418837675692e+00,5.710268227967327248e-02
5.734729458917835920e+00,5.662603386849343612e-02
5.754749498997996149e+00,5.615310604579223236e-02
5.774769539078156377e+00,5.568387636908693483e-02
5.794789579158316606e+00,5.521832207741438070e-02
5.814809619238476834e+00,5.475642011380247448e-02
5.834829659318637063e+00,5.429814714575931928e-02
5.854849699398798180e+00,5.384347958578825782e-02
5.874869739478958408e+00,5.339239361132789435e-02
5.894889779559118637e+00,5.294486518319103246e-02
5.914909819639278865e+00,5.250087006381617960e-02
5.934929859719439094e+00,5.206038383500816158e-02
5.954949899799599322e+00,5.162338191449107605e-02
5.974969939879759551e+00,5.118983957219138542e-02
5.994989979959919779e+00,5.075973194579079528e-02
6.015010020040080008e+00,5.033303405550153958e-02
6.035030060120240236e+00,4.990972081880894196e-02
6.055050100200401353e+00,4.948976706394619951e-02
6.075070140280561581e+00,4.907314754304669541e-02
6.095090180360721810e+00,4.865983694532521886e-02
6.115110220440882038e+00,4.824980990874547931e-02
6.135130260521042267e+00,4.784304103187409646e-02
6.155150300601202495e+00,4.743950488541999466e-02
6.175170340681362724e+00,4.703917602243212065e-02
6.195190380761522952e+00,4.664202898892309823e-02
6.215210420841683181e+00,4.624803833367624462e-02
6.235230460921844298e+00,4.585717861743519169e-02
6.255250501002004526e+00,4.546942442238848664e-02
6.275270541082164755e+00,4.508475036025866300e-02
6.295290581162324983e+00,4.470313108066823610e-02
6.315310621242485212e+00,4.432454127939538385e-02
6.335330661322645440e+00,4.394895570532040413e-02
6.355350701402805669e+00,4.357634916784183798e-02
6.375370741482965897e+00,4.320669654379974411e-02
6.395390781563126126e+00,4.283997278354471222e-02
6.415410821643286354e+00,4.247615291770134860e-02
6.435430861723447471e+00,4.211521206273843160e-02
6.455450901803607699e+00,4.175712542631840329e-02
6.475470941883767928e+00,4.140186831313201477e-02
6.495490981963928157e+00,4.104941612962493408e-02
6.515511022044088385e+00,4.069974438859076671e-02
6.535531062124248614e+00,4.035282871426917883e-02
6.555551102204408842e+00,4.000864484611978134e-02
6.575571142284569071e+00,3.966716864303737600e-02
6.595591182364729299e+00,3.932837608724409906e-02
6.615611222444890416e+00,3.899224328768427505e-02
6.635631262525050644e+00,3.865874648385261153e-02
6.655651302605210873e+00,3.832786204851311440e-02
6.675671342685371101e+00,3.799956649080492299e-02
6.695691382765531330e+00,3.767383645947722931e-02
6.715711422845691558e+00,3.735064874497835002e-02
6.735731462925851787e+00,3.702998028217589083e-02
6.755751503006012015e+00,3.671180815268281633e-02
6.775771543086172244e+00,3.639610958678992508e-02
6.795791583166332472e+00,3.608286196583048583e-02
6.815811623246493589e+00,3.577204282370195776e-02
6.835831663326653818e+00,3.546362984842468813e-02
6.855851703406814046e+00,3.515760088421246432e-02
6.875871743486974275e+00,3.485393393249579946e-02
6.895891783567134503e+00,3.455260715310547182e-02
6.915911823647294732e+00,3.425359886601472142e-02
6.935931863727454960e+00,3.395688755183717128e-02
6.955951903807615189e+00,3.366245185305294374e-02
6.975971943887775417e+00,3.337027057482316178e-02
6.995991983967936534e+00,3.308032268552567323e-02
7.016012024048096762e+00,3.279258731785848757e-02
7.036032064128256991e+00,3.250704376890946323e-02
7.056052104208417219e+00,3.222367150069762459e-02
7.076072144288577448e+00,3.194245014094855561e-02
7.096092184368737676e+00,3.166335948292405694e-02
7.116112224448897905e+00,3.138637948564708402e-02
7.136132264529058133e+00,3.111149027449596621e-02
7.156152304609218362e+00,3.083867214071919771e-02
7.176172344689378590e+00,3.056790554173320976e-02
7.196192384769539707e+00,3.029917110107449227e-02
7.216212424849699936e+00,3.003244960791397883e-02
7.236232464929860164e+00,2.976772201737354004e-02
7.256252505010020393e+00,2.950496944991724130e-02
7.276272545090180621e+00,2.924417319094291257e-02
7.296292585170340850e+00,2.898531469099323646e-02
7.316312625250501078e+00,2.872837556470007533e-02
7.336332665330661307e+00,2.847333759063399444e-02
7.356352705410821535e+00,2.822018271078173199e-02
7.376372745490982652e+00,2.796889302996867846e-02
7.396392785571142880e+00,2.771945081525122034e-02
7.416412825651303109e+00,2.747183849539656247e-02
7.436432865731463338e+00,2.722603866005824519e-02
7.456452905811623566e+00,2.698203405923492795e-02
7.476472945891783795e+00,2.673980760250060235e-02
7.496492985971944023e+00,2.649934235797152607e-02
7.516513026052104252e+00,2.626062155212907645e-02
7.536533066132264480e+00,2.602362856839515043e-02
7.556553106212424709e+00,2.578834694657971410e-02
7.576573146292585825e+00,2.555476038208541814e-02
7.596593186372746054e+00,2.532285272460994482e-02
7.616613226452906282e+00,2.509260797782340152e-02
7.636633266533066511e+00,2.486401029802388224e-02
7.656653306613226739e+00,2.463704399314228799e-02
7.676673346693386968e+00,2.441169352223927433e-02
7.696693386773547196e+00,2.418794349394209897e-02
7.716713426853707425e+00,2.396577866580295452e-02
7.736733466933867653e+00,2.374518394325135506e-02
7.756753507014028770e+00,2.352614437836361705e-02
7.776773547094188999e+00,2.330864516905785389e-02
7.796793587174349227e+00,2.309267165796095519e-02
7.816813627254509456e+00,2.287820933129591089e-02
7.836833667334669684e+00,2.266524381788423068e-02
7.856853707414829913e+00,2.245376088801311759e-02
7.876873747494990141e+00,2.224374645224258540e-02
7.896893787575150370e+00,2.203518656072979073e-02
7.916913827655310598e+00,2.182806740155892808e-02
7.936933867735470827e+00,2.162237530002025787e-02
7.956953907815631943e+00,2.141809671750091737e-02
7.976973947895792172e+00,2.121521824996672537e-02
7.996993987975952400e+00,2.101372662750464540e-02
8.017014028056113517e+00,2.081360871260421602e-02
8.037034068136271969e+00,2.061485149933818192e-02
8.057054108216433974e+00,2.041744211209722479e-02
8.077074148296592426e+00,2.022136780464349470e-02
8.097094188376754431e+00,2.002661595895931235e-02
8.117114228456912883e+00,1.983317408388400593e-02
8.137134268537074888e+00,1.964102981424975872e-02
8.157154308617235117e+00,1.945017090947783259e-02
8.177174348697395345e+00,1.926058525302693641e-02
8.197194388777555574e+00,1.907226085050663447e-02
8.217214428857715802e+00,1.888518582913450289e-02
8.237234468937876031e+00,1.869934843644857278e-02
8.257254509018036259e+00,1.851473703891420852e-02
8.277274549098196488e+00,1.833134012145611405e-02
8.297294589178356716e+00,1.814914628575611463e-02
8.317314629258516945e+00,1.796814424938165608e-02
8.337334669338677173e+00,1.778832284466093719e-02
8.357354709418839178e+00,1.760967101759581752e-02
8.377374749498997630e+00,1.743217782691608431e-02
8.397394789579159635e+00,1.725583244271024566e-02
8.417414829659318087e+00,1.708062414554690003e-02
8.437434869739480092e+00,1.690654232529152298e-02
8.457454909819638544e+00,1.673357648012206364e-02
8.477474949899800549e+00,1.656171621558680945e-02
8.497494989979959001e+00,1.639095124319930180e-02
8.517515030060121006e+00,1.622127137972336625e-02
8.537535070140281235e+00,1.605266654588312705e-02
8.557555110220441463e+00,1.588512676553016992e-02
8.577575150300601692e+00,1.571864216456807586e-02
8.597595190380761920e+00,1.555320296973737061e-02
8.617615230460922149e+00,1.538879950788688868e-02
8.637635270541082377e+00,1.522542220456837153e-02
8.657655310621242606e+00,1.506306158365408598e-02
8.677675350701402834e+00,1.490170826574653377e-02
8.697695390781563063e+00,1.474135296741323903e-02
8.717715430861723291e+00,1.458198651965752525e-02
8.737735470941885296e+00,1.442359978837631264e-02
8.757755511022043748e+00,1.426618377339787351e-02
8.777775551102205753e+00,1.410972958749500197e-02
8.797795591182364205e+00,1.395422842740574182e-02
8.817815631262526210e+00,1.379967156379019455e-02
8.837835671342684662e+00,1.364605032386882050e-02
8.857855711422846667e+00,1.349335617479566207e-02
8.877875751503005120e+00,1.334158065355508030e-02
8.897895791583167124e+00,1.319071538359352022e-02
8.917915831663327353e+00,1.304075207380528748e-02
8.937935871743487581e+00,1.289168251804980771e-02
8.957955911823647810e+00,1.274349859378251168e-02
8.977975951903808038e+00,1.259619226135998485e-02
8.997995991983968267e+00,1.244975556329807123e-02
9.018016032064128495e+00,1.230418062307473727e-02
9.038036072144288724e+00,1.215945964463654126e-02
9.058056112224448952e+00,1.201558491128863759e-02
9.078076152304609181e+00,1.187254878503129184e-02
9.098096192384769410e+00,1.173034370559816221e-02
9.118116232464929638e+00,1.158896218946248863e-02
9.138136272545089867e+00,1.144839682959624197e-02
9.158156312625250095e+00,1.130864029400359579e-02
9.178176352705412100e+00,1.116968532524871376e-02
9.198196392785572328e+00,1.103152473967875316e-02
9.218216432865732557e+00,1.089415142649486495e-02
9.238236472945892785e+00,1.075755834704327299e-02
9.258256513026053014e+00,1.062173853403355905e-02
9.278276553106213242e+00,1.048668509084526267e-02
9.298296593186373471e+00,1.035239119038420912e-02
9.318316633266533699e+00,1.021885007513147724e-02
9.338336673346693928e+00,1.008605505559481003e-02
9.358356713426854157e+00,9.953999509881367863e-03
9.378376753507014385e+00,9.822676883145324903e-03
9.398396793587174614e+00,9.692080686371404644e-03
9.418416833667334842e+00,9.562204496501894649e-03
9.438436873747495071e+00,9.433041954827026121e-03
9.458456913827655299e+00,9.304586766537767395e-03
9.478476953907815528e+00,9.176832700637359980e-03
9.498496993987975756e+00,9.049773588481094255e-03
9.518517034068135985e+00,8.923403323419275626e-03
9.538537074148296213e+00,8.797715860173646943e-03
9.558557114228458218e+00,8.672705214118397662e-03
9.578577154308618447e+00,8.548365460419636921e-03
9.598597194388778675e+00,8.424690733935648670e-03
9.618617234468938904e+00,8.301675228009923121e-03
9.638637274549099132e+00,8.179313193824208975e-03
9.658657314629259361e+00,8.057598940484456823e-03
9.678677354709419589e+00,7.936526833489101693e-03
9.698697394789579818e+00,7.816091294723128552e-03
9.718717434869740046e+00,7.696286801693352428e-03
9.738737474949900275e+00,7.577107886492294962e-03
9.758757515030060503e+00,7.458549136114250161e-03
9.778777555110220732e+00,7.340605191092773596e-03
9.798797595190380960e+00,7.223270745141970213e-03
9.818817635270541189e+00,7.106540544779682902e-03
9.838837675350701417e+00,6.990409388132443232e-03
9.858857715430861646e+00,6.874872125441061806e-03
9.878877755511021874e+00,6.759923657487999088e-03
9.898897795591182103e+00,6.645558935424706638e-03
9.918917835671342331e+00,6.531772960455043547e-03
9.938937875751504336e+00,6.418560782886942144e-03
9.958957915831664565e+00,6.305917501893125443e-03
9.978977955911824793e+00,6.193838264828638307e-03
9.998997995991985022e+00,6.082318266845486432e-03
1.001901803607214525e+01,5.971352749958712403e-03
1.003903807615230548e+01,5.860937003400126626e-03
1.005905811623246571e+01,5.751066362201773773e-03
1.007907815631262594e+01,5.641736207097157625e-03
1.009909819639278616e+01,5.532941964212277283e-03
1.011911823647294639e+01,5.424679103987876429e-03
1.013913827655310662e+01,5.316943141448109492e-03
1.015915831663326685e+01,5.209729635142924115e-03
1.017917835671342708e+01,5.103034187019505133e-03
1.019919839679358731e+01,4.996852441723426477e-03
1.021921843687374754e+01,4.891180086101168910e-03
1.023923847695390776e+01,4.786012849127180974e-03
1.025925851703406799e+01,4.681346501024120921e-03
1.027927855711422822e+01,4.577176853106188631e-03
1.029929859719438845e+01,4.473499757086308280e-03
1.031931863727455045e+01,4.370311104880337909e-03
1.033933867735471068e+01,4.267606827891862013e-03
1.035935871743487091e+01,4.165382897019877240e-03
1.037937875751503114e+01,4.063635321868258078e-03
1.039939879759519137e+01,3.962360150214136977e-03
1.041941883767535160e+01,3.861553468244474652e-03
1.043943887775551183e+01,3.761211399413531310e-03
1.045945891783567205e+01,3.661330104404870132e-03
1.047947895791583228e+01,3.561905780818054503e-03
1.049949899799599251e+01,3.462934662285140769e-03
1.051951903807615274e+01,3.364413018833388967e-03
1.053953907815631297e+01,3.266337155875791241e-03
1.055955911823647320e+01,3.168703414105088038e-03
1.057957915831663342e+01,3.071508169081060922e-03
1.059959919839679365e+01,2.974747830583759130e-03
1.061961923847695388e+01,2.878418843048598588e-03
1.063963927855711411e+01,2.782517684113335402e-03
1.065965931863727434e+01,2.687040865083308722e-03
1.067967935871743457e+01,2.591984930177689082e-03
1.069969939879759657e+01,2.497346456324728552e-03
1.071971943887775680e+01,2.403122052796981788e-03
1.073973947895791703e+01,2.309308360826628926e-03
1.075975951903807726e+01,2.215902053450568687e-03
1.077977955911823749e+01,2.122899834580905826e-03
1.079979959919839771e+01,2.030298439541403533e-03
1.081981963927855794e+01,1.938094634155483565e-03
1.083983967935871817e+01,1.846285214555453509e-03
1.085985971943887840e+01,1.754867006928992985e-03
1.087987975951903863e+01,1.663836866922254387e-03
1.089989979959919886e+01,1.573191679943535112e-03
1.091991983967935909e+01,1.482928360110612447e-03
1.093993987975951931e+01,1.393043850481700749e-03
1.095995991983967954e+01,1.303535122671951570e-03
1.097997995991983977e+01,1.214399175935837634e-03
1.100000000000000000e+01,1.170906643533596624e-03


==> nonml_densityrate_kminus1sigma.csv <==
Z,rho_scaled
1.010000000000000009e+00,3.518488477866694275e+00
1.030020040080160237e+00,1.675970907635514262e+00
1.050040080160320688e+00,8.133348683216844455e-01
1.070060120240480916e+00,5.236970277058710099e-01
1.090080160320641367e+00,3.917845938556288599e-01
1.110100200400801596e+00,3.207259451776224290e-01
1.130120240480962046e+00,2.784295906249124597e-01
1.150140280561122275e+00,2.516642572117150922e-01
1.170160320641282503e+00,2.340987714608089298e-01
1.190180360721442954e+00,2.223545722072635122e-01
1.210200400801603182e+00,2.144694242104367432e-01
1.230220440881763633e+00,2.092225998079522697e-01
1.250240480961923861e+00,2.058098635414246369e-01
1.270260521042084090e+00,2.036753221348403531e-01
1.290280561122244540e+00,2.024194022302851226e-01
1.310300601202404769e+00,2.017461897964968609e-01
1.330320641282565219e+00,2.014321622511897614e-01
1.350340681362725448e+00,2.013069852029056861e-01
1.370360721442885676e+00,2.012412768070969971e-01
1.390380761523046127e+00,2.011384374515750861e-01
1.410400801603206578e+00,2.009288450180472252e-01
1.430420841683366806e+00,2.005654099932918100e-01
1.450440881763527035e+00,2.000199038059315704e-01
1.470460921843687485e+00,1.992797348500238708e-01
1.490480961923847714e+00,1.983450105517025330e-01
1.510501002004008164e+00,1.972258240253964290e-01
1.530521042084168393e+00,1.959397604635569057e-01
1.550541082164328621e+00,1.945096448980788983e-01
1.570561122244489072e+00,1.929615593448364697e-01
1.590581162324649300e+00,1.913231513694408081e-01
1.610601202404809751e+00,1.896222438251491949e-01
1.630621242484969979e+00,1.878857413672088139e-01
1.650641282565130208e+00,1.861388163389964268e-01
1.670661322645290658e+00,1.844043464765547646e-01
1.690681362725451109e+00,1.827025702883181835e-01
1.710701402805611337e+00,1.810509228964246597e-01
1.730721442885771566e+00,1.794640150747968677e-01
1.750741482965931795e+00,1.779537204642557269e-01
1.770761523046092245e+00,1.765293397168702649e-01
1.790781563126252696e+00,1.751978149213568314e-01
1.810801603206412924e+00,1.739639725209409238e-01
1.830821643286573153e+00,1.728307776386976691e-01
1.850841683366733381e+00,1.717995870018929616e-01
1.870861723446893832e+00,1.708703913567059807e-01
1.890881763527054282e+00,1.700420413333171843e-01
1.910901803607214511e+00,1.693124531692951351e-01
1.930921843687374739e+00,1.686787925783891917e-01
1.950941883767535190e+00,1.681376364371167109e-01
1.970961923847695418e+00,1.676851129349611891e-01
1.990981963927855869e+00,1.673170214765687114e-01
2.011002004008016097e+00,1.670289340103776332e-01
2.031022044088176770e+00,1.668162796517612678e-01
2.051042084168336999e+00,1.666744145229571428e-01
2.071062124248497227e+00,1.665986786906035189e-01
2.091082164328657456e+00,1.665844419773263030e-01
2.111102204408817684e+00,1.666271402818012837e-01
2.131122244488977913e+00,1.667223038813407943e-01
2.151142284569138141e+00,1.668655790244570891e-01
2.171162324649298370e+00,1.670527439576953710e-01
2.191182364729459042e+00,1.672797203765816754e-01
2.211202404809619271e+00,1.675425811485009575e-01
2.231222444889779943e+00,1.678375550270501393e-01
2.251242484969940172e+00,1.681610289636521760e-01
2.271262525050100400e+00,1.685095485224792078e-01
2.291282565130260629e+00,1.688798168183364978e-01
2.311302605210420857e+00,1.692686923230344032e-01
2.331322645290581086e+00,1.696731858226841749e-01
2.351342685370741314e+00,1.700904567549418045e-01
2.371362725450901987e+00,1.705178091104302962e-01
2.391382765531062216e+00,1.709526870454092795e-01
2.411402805611222888e+00,1.713926703216000491e-01
2.431422845691383117e+00,1.718354696636802681e-01
2.451442885771543345e+00,1.722789221040203766e-01
2.471462925851703574e+00,1.727209863672756751e-01
2.491482965931863802e+00,1.731597383336234697e-01
2.511503006012024031e+00,1.735933666084928106e-01
2.531523046092184259e+00,1.740201682177349718e-01
2.551543086172344488e+00,1.744385444403147023e-01
2.571563126252505160e+00,1.748469967851770113e-01
2.591583166332665389e+00,1.752441231148929857e-01
2.611603206412826061e+00,1.756286139153392101e-01
2.631623246492986290e+00,1.759992487084819368e-01
2.651643286573146518e+00,1.763548926037518949e-01
2.671663326653306747e+00,1.766944929821071264e-01
2.691683366733466976e+00,1.770170763065490871e-01
2.711703406813627204e+00,1.773217450520613303e-01
2.731723446893787433e+00,1.776076747480146156e-01
2.751743486973948105e+00,1.778741111262399643e-01
2.771763527054108334e+00,1.781203673679342125e-01
2.791783567134269006e+00,1.783458214429735622e-01
2.811803607214429235e+00,1.785499135356231892e-01
2.831823647294589463e+00,1.787321435510115242e-01
2.851843687374749692e+00,1.788920686971684770e-01
2.871863727454909920e+00,1.790293011379164023e-01
2.891883767535070149e+00,1.791435057123267338e-01
2.911903807615230377e+00,1.792343977168750213e-01
2.931923847695390606e+00,1.793017407470425262e-01
2.951943887775551278e+00,1.793453445952308545e-01
2.971963927855711507e+00,1.793650632023592872e-01
2.991983967935872180e+00,1.793607926610188974e-01
3.012004008016031964e+00,1.793324692681542987e-01
3.032024048096192193e+00,1.792800676255913717e-01
3.052044088176352865e+00,1.792035987870524427e-01
3.072064128256513094e+00,1.791031084505969317e-01
3.092084168336673322e+00,1.789786751953453270e-01
3.112104208416833551e+00,1.788304087618813321e-01
3.132124248496993779e+00,1.786584483756556430e-01
3.152144288577154452e+00,1.784629611127634963e-01
3.172164328657314680e+00,1.782441403080383402e-01
3.192184368737474909e+00,1.780022040048748755e-01
3.212204408817635137e+00,1.777373934465261707e-01
3.232224448897795366e+00,1.774499716090229273e-01
3.252244488977956038e+00,1.771402217752189590e-01
3.272264529058116267e+00,1.768084461500231686e-01
3.292284569138276495e+00,1.764549645167733660e-01
3.312304609218436724e+00,1.760801129344115035e-01
3.332324649298596952e+00,1.756842424755457321e-01
3.352344689378757625e+00,1.752677180053197059e-01
3.372364729458917854e+00,1.748309170006797919e-01
3.392384769539078082e+00,1.743742284100312234e-01
3.412404809619238311e+00,1.738980515531961535e-01
3.432424849699398983e+00,1.734027950611414237e-01
3.452444889779559212e+00,1.728888758553175087e-01
3.472464929859719440e+00,1.723567181663715198e-01
3.492484969939879669e+00,1.718067525917285066e-01
3.512505010020039897e+00,1.712394151916970253e-01
3.532525050100200570e+00,1.706551466236072567e-01
3.552545090180360798e+00,1.700543913135327545e-01
3.572565130260521027e+00,1.694375966650676635e-01
3.592585170340681255e+00,1.688052123044155861e-01
3.612605210420841484e+00,1.681576893614619705e-01
3.632625250501002157e+00,1.674954797859792288e-01
3.652645290581162385e+00,1.668190356983130229e-01
3.672665330661322614e+00,1.661288087738862218e-01
3.692685370741482842e+00,1.654252496607638012e-01
3.712705410821643071e+00,1.647088074295154081e-01
3.732725450901803743e+00,1.639799290545153054e-01
3.752745490981963972e+00,1.632390589259793967e-01
3.772765531062124200e+00,1.624866383919268964e-01
3.792785571142284429e+00,1.617231053290759946e-01
3.812805611222445101e+00,1.609488937419167043e-01
3.832825651302605330e+00,1.601644333891720784e-01
3.852845691382765558e+00,1.593701494365513394e-01
3.872865731462925787e+00,1.585664621351909886e-01
3.892885771543086015e+00,1.577537865247470861e-01
3.912905811623246688e+00,1.569325321603024237e-01
3.932925851703406916e+00,1.561031028620878947e-01
3.952945891783567145e+00,1.552658964874333303e-01
3.972965931863727373e+00,1.544213047237909808e-01
3.992985971943887602e+00,1.535697129020729967e-01
4.013006012024048275e+00,1.527114998295543424e-01
4.033026052104208503e+00,1.518470376413711131e-01
4.053046092184368732e+00,1.509766916698942196e-01
4.073066132264528960e+00,1.501008203309134037e-01
4.093086172344689189e+00,1.492197750262385658e-01
4.113106212424849417e+00,1.483339000616328562e-01
4.133126252505009646e+00,1.474435325793802265e-01
4.153146292585169874e+00,1.465490025048269696e-01
4.173166332665330103e+00,1.456506325059188367e-01
4.193186372745491219e+00,1.447487379655194861e-01
4.213206412825651448e+00,1.438436269652139388e-01
4.233226452905811676e+00,1.429356002802413539e-01
4.253246492985971905e+00,1.420249513850175282e-01
4.273266533066132133e+00,1.411119664683604391e-01
4.293286573146293250e+00,1.401969244580053009e-01
4.313306613226453479e+00,1.392800970535749139e-01
4.333326653306613707e+00,1.383617487676478131e-01
4.353346693386773936e+00,1.374421369744797949e-01
4.373366733466934164e+00,1.365215119654856479e-01
4.393386773547094393e+00,1.356001170111923726e-01
4.413406813627254621e+00,1.346781884292369003e-01
4.433426853707414850e+00,1.337559556578102327e-01
4.453446893787575078e+00,1.328336413341597300e-01
4.473466933867735307e+00,1.319114613776820877e-01
4.493486973947895535e+00,1.309896250772076276e-01
4.513507014028055764e+00,1.300683351821775302e-01
4.533527054108215992e+00,1.291477879971051901e-01
4.553547094188376221e+00,1.282281734793149774e-01
4.573567134268537338e+00,1.273096753393166691e-01
4.593587174348697566e+00,1.263924711435190362e-01
4.613607214428857795e+00,1.254767324191369826e-01
4.633627254509018023e+00,1.245626247610606557e-01
4.653647294589178252e+00,1.236503079401126276e-01
4.673667334669339368e+00,1.227399360125625283e-01
4.693687374749499597e+00,1.218316574308097450e-01
4.713707414829659825e+00,1.209256151548625813e-01
4.733727454909820054e+00,1.200219467645266269e-01
4.753747494989980282e+00,1.191207845716624053e-01
4.773767535070140511e+00,1.182222557330132040e-01
4.793787575150300739e+00,1.173264823629940751e-01
4.813807615230460968e+00,1.164335816461453260e-01
4.833827655310621196e+00,1.155436659495482216e-01
4.853847695390781425e+00,1.146568429347022272e-01
4.873867735470941653e+00,1.137732156688332219e-01
4.893887775551101882e+00,1.128928827354769432e-01
4.913907815631262110e+00,1.120159383444105095e-01
4.933927855711422339e+00,1.111424724405399578e-01
4.953947895791583456e+00,1.102725708117994197e-01
4.973967935871743684e+00,1.094063151958893226e-01
4.993987975951903913e+00,1.085437833860530277e-01
5.014008016032064141e+00,1.076850493354775534e-01
5.034028056112224370e+00,1.068301832602140816e-01
5.054048096192384598e+00,1.059792517409900159e-01
5.074068136272544827e+00,1.051323178234096906e-01
5.094088176352705943e+00,1.042894411167704510e-01
5.114108216432866172e+00,1.034506778912515912e-01
5.134128256513026400e+00,1.026160811736901990e-01
5.154148296593186629e+00,1.017857008415275488e-01
5.174168336673346857e+00,1.009595837153890036e-01
5.194188376753507086e+00,1.001377736498817450e-01
5.214208416833667314e+00,9.932031162270218982e-02
5.234228456913827543e+00,9.850723582208308071e-02
5.254248496993987771e+00,9.769858173256901201e-02
5.274268537074148000e+00,9.689438221923078742e-02
5.294288577154309117e+00,9.609466760984120004e-02
5.314308617234469345e+00,9.529946577549266995e-02
5.334328657314629574e+00,9.450880220965124368e-02
5.354348697394789802e+00,9.372270010541153273e-02
5.374368737474950031e+00,9.294118043094488912e-02
5.394388777555110259e+00,9.216426200323339646e-02
5.414408817635270488e+00,9.139196156041098917e-02
5.434428857715430716e+00,9.062429383210138245e-02
5.454448897795590945e+00,8.986127160824183835e-02
5.474468937875752061e+00,8.910290580632983237e-02
5.494488977955912290e+00,8.834920553679589950e-02
5.514509018036072518e+00,8.760017816706958116e-02
5.534529058116232747e+00,8.685582938382940821e-02
5.554549098196392976e+00,8.611616325381947490e-02
5.574569138276553204e+00,8.538118228296578960e-02
5.594589178356713433e+00,8.465088747398719082e-02
5.614609218436873661e+00,8.392527838271975071e-02
5.634629258517033890e+00,8.320435317285596044e-02
5.654649298597194118e+00,8.248810866863653946e-02
5.674669338677355235e+00,8.177654040712063754e-02
5.694689378757515463e+00,8.106964268866445611e-02
5.714709418837675692e+00,8.036740862530675211e-02
5.734729458917835920e+00,7.966983018871008626e-02
5.754749498997996149e+00,7.897689825656915852e-02
5.774769539078156377e+00,7.828860265706998056e-02
5.794789579158316606e+00,7.760493221293314481e-02
5.814809619238476834e+00,7.692587478393031475e-02
5.834829659318637063e+00,7.625141730766533954e-02
5.854849699398798180e+00,7.558154583967310880e-02
5.874869739478958408e+00,7.491624559223782065e-02
5.894889779559118637e+00,7.425550097198527211e-02
5.914909819639278865e+00,7.359929561630346173e-02
5.934929859719439094e+00,7.294761242872464801e-02
5.954949899799599322e+00,7.230043361326747575e-02
5.974969939879759551e+00,7.165774070762954973e-02
5.994989979959919779e+00,7.101951461528015208e-02
6.015010020040080008e+00,7.038573563679703660e-02
6.035030060120240236e+00,6.975638350009785715e-02
6.055050100200401353e+00,6.913143738931579185e-02
6.075070140280561581e+00,6.851087597355974557e-02
6.095090180360721810e+00,6.789467743425722790e-02
6.115110220440882038e+00,6.728281949126851957e-02
6.135130260521042267e+00,6.667527942887414849e-02
6.155150300601202495e+00,6.607203412046194768e-02
6.175170340681362724e+00,6.547306005247657823e-02
6.195190380761522952e+00,6.487833334771687943e-02
6.215210420841683181e+00,6.428782978752602129e-02
6.235230460921844298e+00,6.370152483339958094e-02
6.255250501002004526e+00,6.311939364811708364e-02
6.275270541082164755e+00,6.254141111587531443e-02
6.295290581162324983e+00,6.196755186146230693e-02
6.315310621242485212e+00,6.139779026933225164e-02
6.335330661322645440e+00,6.083210050168551958e-02
6.355350701402805669e+00,6.027045651585204167e-02
6.375370741482965897e+00,5.971283208135796244e-02
6.395390781563126126e+00,5.915920079594526315e-02
6.415410821643286354e+00,5.860953610138696507e-02
6.435430861723447471e+00,5.806381129863336099e-02
6.455450901803607699e+00,5.752199956222022598e-02
6.475470941883767928e+00,5.698407395439299139e-02
6.495490981963928157e+00,5.645000743836140616e-02
6.515511022044088385e+00,5.591977289162672338e-02
6.535531062124248614e+00,5.539334311831572988e-02
6.555551102204408842e+00,5.487069086104274379e-02
6.575571142284569071e+00,5.435178881261385625e-02
6.595591182364729299e+00,5.383660962701054820e-02
6.615611222444890416e+00,5.332512593023297498e-02
6.635631262525050644e+00,5.281731033036339562e-02
6.655651302605210873e+00,5.231313542730203769e-02
6.675671342685371101e+00,5.181257382244401632e-02
6.695691382765531330e+00,5.131559812773749812e-02
6.715711422845691558e+00,5.082218097400897222e-02
6.735731462925851787e+00,5.033229501958255692e-02
6.755751503006012015e+00,4.984591295823325580e-02
6.775771543086172244e+00,4.936300752651732321e-02
6.795791583166332472e+00,4.888355151149173516e-02
6.815811623246493589e+00,4.840751775758748293e-02
6.835831663326653818e+00,4.793487917289906974e-02
6.855851703406814046e+00,4.746560873603151293e-02
6.875871743486974275e+00,4.699967950201976857e-02
6.895891783567134503e+00,4.653706460803301581e-02
6.915911823647294732e+00,4.607773727913873352e-02
6.935931863727454960e+00,4.562167083341886475e-02
6.955951903807615189e+00,4.516883868706127875e-02
6.975971943887775417e+00,4.471921435923194993e-02
6.995991983967936534e+00,4.427277147644133326e-02
7.016012024048096762e+00,4.382948377696641029e-02
7.036032064128256991e+00,4.338932511516353785e-02
7.056052104208417219e+00,4.295226946514908717e-02
7.076072144288577448e+00,4.251829092442083874e-02
7.096092184368737676e+00,4.208736371764015827e-02
7.116112224448897905e+00,4.165946219967574249e-02
7.136132264529058133e+00,4.123456085890752493e-02
7.156152304609218362e+00,4.081263432011388720e-02
7.176172344689378590e+00,4.039365734728227880e-02
7.196192384769539707e+00,3.997760484613396836e-02
7.216212424849699936e+00,3.956445186662725655e-02
7.236232464929860164e+00,3.915417360543107378e-02
7.256252505010020393e+00,3.874674540777857390e-02
7.276272545090180621e+00,3.834214276976510155e-02
7.296292585170340850e+00,3.794034133992968405e-02
7.316312625250501078e+00,3.754131692124525188e-02
7.336332665330661307e+00,3.714504547264898399e-02
7.356352705410821535e+00,3.675150311050964097e-02
7.376372745490982652e+00,3.636066611013751698e-02
7.396392785571142880e+00,3.597251090681380381e-02
7.416412825651303109e+00,3.558701409706519631e-02
7.436432865731463338e+00,3.520415243970880653e-02
7.456452905811623566e+00,3.482390285703918648e-02
7.476472945891783795e+00,3.444624243504040839e-02
7.496492985971944023e+00,3.407114842471520300e-02
7.516513026052104252e+00,3.369859824276617843e-02
7.536533066132264480e+00,3.332856947174440282e-02
7.556553106212424709e+00,3.296103986090569843e-02
7.576573146292585825e+00,3.259598732643068097e-02
7.596593186372746054e+00,3.223338995182190719e-02
7.616613226452906282e+00,3.187322598824491454e-02
7.636633266533066511e+00,3.151547385471768076e-02
7.656653306613226739e+00,3.116011213800884069e-02
7.676673346693386968e+00,3.080711959304306344e-02
7.696693386773547196e+00,3.045647514260826222e-02
7.716713426853707425e+00,3.010815787747569278e-02
7.736733466933867653e+00,2.976214705642709138e-02
7.756753507014028770e+00,2.941842210551180378e-02
7.776773547094188999e+00,2.907696261833794815e-02
7.796793587174349227e+00,2.873774835586479295e-02
7.816813627254509456e+00,2.840075924573939523e-02
7.836833667334669684e+00,2.806597538204468056e-02
7.856853707414829913e+00,2.773337702495831322e-02
7.876873747494990141e+00,2.740294460025644030e-02
7.896893787575150370e+00,2.707465869880120932e-02
7.916913827655310598e+00,2.674850007617570607e-02
7.936933867735470827e+00,2.642444965193321837e-02
7.956953907815631943e+00,2.610248850884016453e-02
7.976973947895792172e+00,2.578259789276396083e-02
7.996993987975952400e+00,2.546475921172374965e-02
8.017014028056113517e+00,2.514895403503989921e-02
8.037034068136271969e+00,2.483516409263705066e-02
8.057054108216433974e+00,2.452337127478467632e-02
8.077074148296592426e+00,2.421355763069043751e-02
8.097094188376754431e+00,2.390570536811827823e-02
8.117114228456912883e+00,2.359979685251484618e-02
8.137134268537074888e+00,2.329581460586550509e-02
8.157154308617235117e+00,2.299374130635007882e-02
8.177174348697395345e+00,2.269355978713315236e-02
8.197194388777555574e+00,2.239525303526768846e-02
8.217214428857715802e+00,2.209880419131237186e-02
8.237234468937876031e+00,2.180419654825880432e-02
8.257254509018036259e+00,2.151141355019100740e-02
8.277274549098196488e+00,2.122043879190676011e-02
8.297294589178356716e+00,2.093125601743010822e-02
8.317314629258516945e+00,2.064384911941644779e-02
8.337334669338677173e+00,2.035820213799819506e-02
8.357354709418839178e+00,2.007429925965071096e-02
8.377374749498997630e+00,1.979212481680612742e-02
8.397394789579159635e+00,1.951166328588529314e-02
8.417414829659318087e+00,1.923289928696955003e-02
8.437434869739480092e+00,1.895581758272171791e-02
8.457454909819638544e+00,1.868040307693006122e-02
8.477474949899800549e+00,1.840664081390309958e-02
8.497494989979959001e+00,1.813451597721781397e-02
8.517515030060121006e+00,1.786401388876900087e-02
8.537535070140281235e+00,1.759512000755347402e-02
8.557555110220441463e+00,1.732781992875086913e-02
8.577575150300601692e+00,1.706209938268363549e-02
8.597595190380761920e+00,1.679794423366723008e-02
8.617615230460922149e+00,1.653534047885815358e-02
8.637635270541082377e+00,1.627427424751655416e-02
8.657655310621242606e+00,1.601473179958838589e-02
8.677675350701402834e+00,1.575669952474896204e-02
8.697695390781563063e+00,1.550016394139508077e-02
8.717715430861723291e+00,1.524511171593133547e-02
8.737735470941885296e+00,1.499152957934963941e-02
8.757755511022043748e+00,1.473940443102477946e-02
8.777775551102205753e+00,1.448872331681575441e-02
8.797795591182364205e+00,1.423947339747539016e-02
8.817815631262526210e+00,1.399164193953492119e-02
8.837835671342684662e+00,1.374521629797418112e-02
8.857855711422846667e+00,1.350018399997187681e-02
8.877875751503005120e+00,1.325653267433941560e-02
8.897895791583167124e+00,1.301425006781413776e-02
8.917915831663327353e+00,1.277332404424657425e-02
8.937935871743487581e+00,1.253374258348539071e-02
8.957955911823647810e+00,1.229549378029392084e-02
8.977975951903808038e+00,1.205856584343244220e-02
8.997995991983968267e+00,1.182294709458742848e-02
9.018016032064128495e+00,1.158862596712064048e-02
9.038036072144288724e+00,1.135559100544213801e-02
9.058056112224448952e+00,1.112383086375029473e-02
9.078076152304609181e+00,1.089333430497130446e-02
9.098096192384769410e+00,1.066409020007846875e-02
9.118116232464929638e+00,1.043608752661815721e-02
9.138136272545089867e+00,1.020931536809546736e-02
9.158156312625250095e+00,9.983762912957720032e-03
9.178176352705412100e+00,9.759419453173585543e-03
9.198196392785572328e+00,9.536274383844824815e-03
9.218216432865732557e+00,9.314317202141793664e-03
9.238236472945892785e+00,9.093537505785891095e-03
9.258256513026053014e+00,8.873924992785142338e-03
9.278276553106213242e+00,8.655469460096548370e-03
9.298296593186373471e+00,8.438160802639588579e-03
9.318316633266533699e+00,8.221989012693661086e-03
9.338336673346693928e+00,8.006944178579559340e-03
9.358356713426854157e+00,7.793016484000326628e-03
9.378376753507014385e+00,7.580196207083197794e-03
9.398396793587174614e+00,7.368473719263413102e-03
9.418416833667334842e+00,7.157839484512383381e-03
9.438436873747495071e+00,6.948284058773860662e-03
9.458456913827655299e+00,6.739798088243964189e-03
9.478476953907815528e+00,6.532372309209590923e-03
9.498496993987975756e+00,6.325997547343645971e-03
9.518517034068135985e+00,6.120664715830443151e-03
9.538537074148296213e+00,5.916364815254177879e-03
9.558557114228458218e+00,5.713088932998252288e-03
9.578577154308618447e+00,5.510828241566847856e-03
9.598597194388778675e+00,5.309573998189328660e-03
9.618617234468938904e+00,5.109317544104489267e-03
9.638637274549099132e+00,4.910050303288904412e-03
9.658657314629259361e+00,4.711763782472026298e-03
9.678677354709419589e+00,4.514449569342312250e-03
9.698697394789579818e+00,4.318099332191357477e-03
9.718717434869740046e+00,4.122704819235620786e-03
9.738737474949900275e+00,3.928257857518998621e-03
9.758757515030060503e+00,3.734750352455802613e-03
9.778777555110220732e+00,3.542174286660382428e-03
9.798797595190380960e+00,3.350521719509962863e-03
9.818817635270541189e+00,3.159784786172755051e-03
9.838837675350701417e+00,2.969955696905451567e-03
9.858857715430861646e+00,2.781026736549995285e-03
9.878877755511021874e+00,2.592990263185223927e-03
9.898897795591182103e+00,2.405838707917837618e-03
9.918917835671342331e+00,2.219564574034363705e-03
9.938937875751504336e+00,2.034160436129389682e-03
9.958957915831664565e+00,1.849618939520793334e-03
9.978977955911824793e+00,1.665932799395988817e-03
9.998997995991985022e+00,1.483094800323228601e-03
1.001901803607214525e+01,1.301097795469045425e-03
1.003903807615230548e+01,1.119934705595235181e-03
1.005905811623246571e+01,9.395985188742619551e-04
1.007907815631262594e+01,7.600822898873422443e-04
1.009909819639278616e+01,5.813791389844604742e-04
1.011911823647294639e+01,4.034822518724952831e-04
1.013913827655310662e+01,2.263848784953657737e-04
1.015915831663326685e+01,5.008033285671830462e-05
1.017917835671342708e+01,nan
1.019919839679358731e+01,nan
1.021921843687374754e+01,nan
1.023923847695390776e+01,nan
1.025925851703406799e+01,nan
1.027927855711422822e+01,nan
1.029929859719438845e+01,nan
1.031931863727455045e+01,nan
1.033933867735471068e+01,nan
1.035935871743487091e+01,nan
1.037937875751503114e+01,nan
1.039939879759519137e+01,nan
1.041941883767535160e+01,nan
1.043943887775551183e+01,nan
1.045945891783567205e+01,nan
1.047947895791583228e+01,nan
1.049949899799599251e+01,nan
1.051951903807615274e+01,nan
1.053953907815631297e+01,nan
1.055955911823647320e+01,nan
1.057957915831663342e+01,nan
1.059959919839679365e+01,nan
1.061961923847695388e+01,nan
1.063963927855711411e+01,nan
1.065965931863727434e+01,nan
1.067967935871743457e+01,nan
1.069969939879759657e+01,nan
1.071971943887775680e+01,nan
1.073973947895791703e+01,nan
1.075975951903807726e+01,nan
1.077977955911823749e+01,nan
1.079979959919839771e+01,nan
1.081981963927855794e+01,nan
1.083983967935871817e+01,nan
1.085985971943887840e+01,nan
1.087987975951903863e+01,nan
1.089989979959919886e+01,nan
1.091991983967935909e+01,nan
1.093993987975951931e+01,nan
1.095995991983967954e+01,nan
1.097997995991983977e+01,nan
1.100000000000000000e+01,nan


==> nonml_densityrate_kplus1sigma.csv <==
Z,rho_scaled
1.010000000000000009e+00,3.450841235776277216e+00
1.030020040080160237e+00,1.633220979952853202e+00
1.050040080160320688e+00,7.833021336589456318e-01
1.070060120240480916e+00,4.984724972410086163e-01
1.090080160320641367e+00,3.685831121108874564e-01
1.110100200400801596e+00,2.982518007736594812e-01
1.130120240480962046e+00,2.559583446035389453e-01
1.150140280561122275e+00,2.287369856264556967e-01
1.170160320641282503e+00,2.103994979936701926e-01
1.190180360721442954e+00,1.976547655899757727e-01
1.210200400801603182e+00,1.886007964430002903e-01
1.230220440881763633e+00,1.820630708349458837e-01
1.250240480961923861e+00,1.772760033054986417e-01
1.270260521042084090e+00,1.737179934714101204e-01
1.290280561122244540e+00,1.710208605263539572e-01
1.310300601202404769e+00,1.689176589134947504e-01
1.330320641282565219e+00,1.672113319863624825e-01
1.350340681362725448e+00,1.657551419683062632e-01
1.370360721442885676e+00,1.644399621140641421e-01
1.390380761523046127e+00,1.631856598147461423e-01
1.410400801603206578e+00,1.619349623765794777e-01
1.430420841683366806e+00,1.606488564734791236e-01
1.450440881763527035e+00,1.593029596112261470e-01
1.470460921843687485e+00,1.578845351184297308e-01
1.490480961923847714e+00,1.563899637082210026e-01
1.510501002004008164e+00,1.548225694150789644e-01
1.530521042084168393e+00,1.531907463467211961e-01
1.550541082164328621e+00,1.515063582170904088e-01
1.570561122244489072e+00,1.497833937137577343e-01
1.590581162324649300e+00,1.480368633695643699e-01
1.610601202404809751e+00,1.462819218690459833e-01
1.630621242484969979e+00,1.445331963705192291e-01
1.650641282565130208e+00,1.428042981666680089e-01
1.670661322645290658e+00,1.411074927575175497e-01
1.690681362725451109e+00,1.394535025262104710e-01
1.710701402805611337e+00,1.378514166763535609e-01
1.730721442885771566e+00,1.363086846831775556e-01
1.750741482965931795e+00,1.348311719088676475e-01
1.770761523046092245e+00,1.334232589023352233e-01
1.790781563126252696e+00,1.320879689508862032e-01
1.810801603206412924e+00,1.308271114434567117e-01
1.830821643286573153e+00,1.296414313788322170e-01
1.850841683366733381e+00,1.285307578075996771e-01
1.870861723446893832e+00,1.274941460864879306e-01
1.890881763527054282e+00,1.265300105409035425e-01
1.910901803607214511e+00,1.256362454954024210e-01
1.930921843687374739e+00,1.248103336790961360e-01
1.950941883767535190e+00,1.240494417878123951e-01
1.970961923847695418e+00,1.233505035335419608e-01
1.990981963927855869e+00,1.227102908788776786e-01
2.011002004008016097e+00,1.221254743797779707e-01
2.031022044088176770e+00,1.215926736786306500e-01
2.051042084168336999e+00,1.211084992300462682e-01
2.071062124248497227e+00,1.206695863275538405e-01
2.091082164328657456e+00,1.202726224483529754e-01
2.111102204408817684e+00,1.199143688595849244e-01
2.131122244488977913e+00,1.195916773437903646e-01
2.151142284569138141e+00,1.193015028103793923e-01
2.171162324649298370e+00,1.190409124697202198e-01
2.191182364729459042e+00,1.188070921599346658e-01
2.211202404809619271e+00,1.185973503359124132e-01
2.231222444889779943e+00,1.184091201567010754e-01
2.251242484969940172e+00,1.182399600417070457e-01
2.271262525050100400e+00,1.180875530077820368e-01
2.291282565130260629e+00,1.179497050485387305e-01
2.311302605210420857e+00,1.178243427731755638e-01
2.331322645290581086e+00,1.177095104841201223e-01
2.351342685370741314e+00,1.176033668407319710e-01
2.371362725450901987e+00,1.175041812289003007e-01
2.391382765531062216e+00,1.174103299333662948e-01
2.411402805611222888e+00,1.173202921904503704e-01
2.431422845691383117e+00,1.172326461829200500e-01
2.451442885771543345e+00,1.171460650253479813e-01
2.471462925851703574e+00,1.170593127776052012e-01
2.491482965931863802e+00,1.169712405152071311e-01
2.511503006012024031e+00,1.168807824778968774e-01
2.531523046092184259e+00,1.167869523121688596e-01
2.551543086172344488e+00,1.166888394186993555e-01
2.571563126252505160e+00,1.165856054118579177e-01
2.591583166332665389e+00,1.164764806956885973e-01
2.611603206412826061e+00,1.163607611584147467e-01
2.631623246492986290e+00,1.162378049856859635e-01
2.651643286573146518e+00,1.161070295916228901e-01
2.671663326653306747e+00,1.159679086656102698e-01
2.691683366733466976e+00,1.158199693321953633e-01
2.711703406813627204e+00,1.156627894208609175e-01
2.731723446893787433e+00,1.154959948422501770e-01
2.751743486973948105e+00,1.153192570671475736e-01
2.771763527054108334e+00,1.151322907045238542e-01
2.791783567134269006e+00,1.149348511749595930e-01
2.811803607214429235e+00,1.147267324757306056e-01
2.831823647294589463e+00,1.145077650341135289e-01
2.851843687374749692e+00,1.142778136454675880e-01
2.871863727454909920e+00,1.140367754927939653e-01
2.891883767535070149e+00,1.137845782447780701e-01
2.911903807615230377e+00,1.135211782293272520e-01
2.931923847695390606e+00,1.132465586799141638e-01
2.951943887775551278e+00,1.129607280519219908e-01
2.971963927855711507e+00,1.126637184068382397e-01
2.991983967935872180e+00,1.123555838618140318e-01
3.012004008016031964e+00,1.120363991022194083e-01
3.032024048096192193e+00,1.117062579556036273e-01
3.052044088176352865e+00,1.113652720247202549e-01
3.072064128256513094e+00,1.110135693778066951e-01
3.092084168336673322e+00,1.106512932945371563e-01
3.112104208416833551e+00,1.102786010658734217e-01
3.132124248496993779e+00,1.098956628461118384e-01
3.152144288577154452e+00,1.095026605557053306e-01
3.172164328657314680e+00,1.090997868333610371e-01
3.192184368737474909e+00,1.086872440358907926e-01
3.212204408817635137e+00,1.082652432844669055e-01
3.232224448897795366e+00,1.078340035559338106e-01
3.252244488977956038e+00,1.073937508178624545e-01
3.272264529058116267e+00,1.069447172059032336e-01
3.292284569138276495e+00,1.064871402424318186e-01
3.312304609218436724e+00,1.060212620949757961e-01
3.332324649298596952e+00,1.055473288733007886e-01
3.352344689378757625e+00,1.050655899640424856e-01
3.372364729458917854e+00,1.045762974014868701e-01
3.392384769539078082e+00,1.040797052734902112e-01
3.412404809619238311e+00,1.035760691613025752e-01
3.432424849699398983e+00,1.030656456121453041e-01
3.452444889779559212e+00,1.025486916434674989e-01
3.472464929859719440e+00,1.020254642777483484e-01
3.492484969939879669e+00,1.014962201066297032e-01
3.512505010020039897e+00,1.009612148834606593e-01
3.532525050100200570e+00,1.004207031432012842e-01
3.552545090180360798e+00,9.987493784837428445e-02
3.572565130260521027e+00,9.932417006033193718e-02
3.592585170340681255e+00,9.876864863466527922e-02
3.612605210420841484e+00,9.820861993980070648e-02
3.632625250501002157e+00,9.764432759773217230e-02
3.652645290581162385e+00,9.707601224606823842e-02
3.672665330661322614e+00,9.650391132035404662e-02
3.692685370741482842e+00,9.592825885568113942e-02
3.712705410821643071e+00,9.534928530694468385e-02
3.732725450901803743e+00,9.476721738655327631e-02
3.752745490981963972e+00,9.418227791893993284e-02
3.772765531062124200e+00,9.359468571100194867e-02
3.792785571142284429e+00,9.300465543766446574e-02
3.812805611222445101e+00,9.241239754165504749e-02
3.832825651302605330e+00,9.181811814702015018e-02
3.852845691382765558e+00,9.122201898532499020e-02
3.872865731462925787e+00,9.062429733392335374e-02
3.892885771543086015e+00,9.002514596582882056e-02
3.912905811623246688e+00,8.942475311016710726e-02
3.932925851703406916e+00,8.882330242274802390e-02
3.952945891783567145e+00,8.822097296617113782e-02
3.972965931863727373e+00,8.761793919881900872e-02
3.992985971943887602e+00,8.701437097204167692e-02
4.013006012024048275e+00,8.641043353522330495e-02
4.033026052104208503e+00,8.580628754800025126e-02
4.053046092184368732e+00,8.520208909925580665e-02
4.073066132264528960e+00,8.459798973223091323e-02
4.093086172344689189e+00,8.399413647547737671e-02
4.113106212424849417e+00,8.339067187913092039e-02
4.133126252505009646e+00,8.278773405605592550e-02
4.153146292585169874e+00,8.218545672746740971e-02
4.173166332665330103e+00,8.158396927256722497e-02
4.193186372745491219e+00,8.098339678217866822e-02
4.213206412825651448e+00,8.038386011548581678e-02
4.233226452905811676e+00,7.978547595994844865e-02
4.253246492985971905e+00,7.918835689397395183e-02
4.273266533066132133e+00,7.859261145201197618e-02
4.293286573146293250e+00,7.799834419184961676e-02
4.313306613226453479e+00,7.740565576369994039e-02
4.333326653306613707e+00,7.681464298105929178e-02
4.353346693386773936e+00,7.622539889298382554e-02
4.373366733466934164e+00,7.563801285752613790e-02
4.393386773547094393e+00,7.505257061608033853e-02
4.413406813627254621e+00,7.446915436864372240e-02
4.433426853707414850e+00,7.388784284972191307e-02
4.453446893787575078e+00,7.330871140447688117e-02
4.473466933867735307e+00,7.273183206539796108e-02
4.493486973947895535e+00,7.215727362897321473e-02
4.513507014028055764e+00,7.158510173231523444e-02
4.533527054108215992e+00,7.101537892980100408e-02
4.553547094188376221e+00,7.044816476935261695e-02
4.573567134268537338e+00,6.988351586841888563e-02
4.593587174348697566e+00,6.932148598946102913e-02
4.613607214428857795e+00,6.876212611490224724e-02
4.633627254509018023e+00,6.820548452140706708e-02
4.653647294589178252e+00,6.765160685351367942e-02
4.673667334669339368e+00,6.710053619648356782e-02
4.693687374749499597e+00,6.655231314818467470e-02
4.713707414829659825e+00,6.600697589015100397e-02
4.733727454909820054e+00,6.546456025775442000e-02
4.753747494989980282e+00,6.492509980923574786e-02
4.773767535070140511e+00,6.438862589369270806e-02
4.793787575150300739e+00,6.385516771813679049e-02
4.813807615230460968e+00,6.332475241327173432e-02
4.833827655310621196e+00,6.279740509820407046e-02
4.853847695390781425e+00,6.227314894396735606e-02
4.873867735470941653e+00,6.175200523581710066e-02
4.893887775551101882e+00,6.123399343437606335e-02
4.913907815631262110e+00,6.071913123559305459e-02
4.933927855711422339e+00,6.020743462936247598e-02
4.953947895791583456e+00,5.969891795701552650e-02
4.973967935871743684e+00,5.919359396750262237e-02
4.993987975951903913e+00,5.869147387231355567e-02
5.014008016032064141e+00,5.819256739927113065e-02
5.034028056112224370e+00,5.769688284503664277e-02
5.054048096192384598e+00,5.720442712625110893e-02
5.074068136272544827e+00,5.671520582956528223e-02
5.094088176352705943e+00,5.622922326054716202e-02
5.114108216432866172e+00,5.574648249114873971e-02
5.134128256513026400e+00,5.526698540611485466e-02
5.154148296593186629e+00,5.479073274819488970e-02
5.174168336673346857e+00,5.431772416213102861e-02
5.194188376753507086e+00,5.384795823749393556e-02
5.214208416833667314e+00,5.338143255047492902e-02
5.234228456913827543e+00,5.291814370431242170e-02
5.254248496993987771e+00,5.245808736876873823e-02
5.274268537074148000e+00,5.200125831859339631e-02
5.294288577154309117e+00,5.154765047071008244e-02
5.314308617234469345e+00,5.109725692038968869e-02
5.334328657314629574e+00,5.065006997644429937e-02
5.354348697394789802e+00,5.020608119539285430e-02
5.374368737474950031e+00,4.976528141455237308e-02
5.394388777555110259e+00,4.932766078418016759e-02
5.414408817635270488e+00,4.889320879866084629e-02
5.434428857715430716e+00,4.846191432669025301e-02
5.454448897795590945e+00,4.803376564057616066e-02
5.474468937875752061e+00,4.760875044472552553e-02
5.494488977955912290e+00,4.718685590301040234e-02
5.514509018036072518e+00,4.676806866543120611e-02
5.534529058116232747e+00,4.635237489394451044e-02
5.554549098196392976e+00,4.593976028737947748e-02
5.574569138276553204e+00,4.553021010563939458e-02
5.594589178356713433e+00,4.512370919292547911e-02
5.614609218436873661e+00,4.472024200039244335e-02
5.634629258517033890e+00,4.431979260808279614e-02
5.654649298597194118e+00,4.392234474575498065e-02
5.674669338677355235e+00,4.352788181354758090e-02
5.694689378757515463e+00,4.313638690163207334e-02
5.714709418837675692e+00,4.274784280905855050e-02
5.734729458917835920e+00,4.236223206216764570e-02
5.754749498997996149e+00,4.197953693238545142e-02
5.774769539078156377e+00,4.159973945325015632e-02
5.794789579158316606e+00,4.122282143688774103e-02
5.814809619238476834e+00,4.084876448995213710e-02
5.834829659318637063e+00,4.047755002885792402e-02
5.854849699398798180e+00,4.010915929463627905e-02
5.874869739478958408e+00,3.974357336706640237e-02
5.894889779559118637e+00,3.938077317841930797e-02
5.914909819639278865e+00,3.902073952660514711e-02
5.934929859719439094e+00,3.866345308790267166e-02
5.954949899799599322e+00,3.830889442907533388e-02
5.974969939879759551e+00,3.795704401930138916e-02
5.994989979959919779e+00,3.760788224124501922e-02
6.015010020040080008e+00,3.726138940190736742e-02
6.035030060120240236e+00,3.691754574322025917e-02
6.055050100200401353e+00,3.657633145197048546e-02
6.075070140280561581e+00,3.623772666935468761e-02
6.095090180360721810e+00,3.590171150019805246e-02
6.115110220440882038e+00,3.556826602191583836e-02
6.135130260521042267e+00,3.523737029288673966e-02
6.155150300601202495e+00,3.490900436059597017e-02
6.175170340681362724e+00,3.458314826941846776e-02
6.195190380761522952e+00,3.425978206818334343e-02
6.215210420841683181e+00,3.393888581716368591e-02
6.235230460921844298e+00,3.362043959497257317e-02
6.255250501002004526e+00,3.330442350510407629e-02
6.275270541082164755e+00,3.299081768218738164e-02
6.295290581162324983e+00,3.267960229789937388e-02
6.315310621242485212e+00,3.237075756664425236e-02
6.335330661322645440e+00,3.206426375119825894e-02
6.355350701402805669e+00,3.176010116761796009e-02
6.375370741482965897e+00,3.145825019018898272e-02
6.395390781563126126e+00,3.115869125635122375e-02
6.415410821643286354e+00,3.086140487102266919e-02
6.435430861723447471e+00,3.056637161086893720e-02
6.455450901803607699e+00,3.027357212835891237e-02
6.475470941883767928e+00,2.998298715560435493e-02
6.495490981963928157e+00,2.969459750799335190e-02
6.515511022044088385e+00,2.940838408762984704e-02
6.535531062124248614e+00,2.912432788665800243e-02
6.555551102204408842e+00,2.884240999030030644e-02
6.575571142284569071e+00,2.856261157978158549e-02
6.595591182364729299e+00,2.828491393513516555e-02
6.615611222444890416e+00,2.800929843773354577e-02
6.635631262525050644e+00,2.773574657279084810e-02
6.655651302605210873e+00,2.746423993157227905e-02
6.675671342685371101e+00,2.719476021360340764e-02
6.695691382765531330e+00,2.692728922887826018e-02
6.715711422845691558e+00,2.666180889942218815e-02
6.735731462925851787e+00,2.639830126114505598e-02
6.755751503006012015e+00,2.613674846559667017e-02
6.775771543086172244e+00,2.587713278146242316e-02
6.795791583166332472e+00,2.561943659593455061e-02
6.815811623246493589e+00,2.536364241596883798e-02
6.835831663326653818e+00,2.510973286958080933e-02
6.855851703406814046e+00,2.485769070686127610e-02
6.875871743486974275e+00,2.460749880106080298e-02
6.895891783567134503e+00,2.435914014937057975e-02
6.915911823647294732e+00,2.411259787388825640e-02
6.935931863727454960e+00,2.386785522231177348e-02
6.955951903807615189e+00,2.362489556853458392e-02
6.975971943887775417e+00,2.338370241322921747e-02
6.995991983967936534e+00,2.314425938443079658e-02
7.016012024048096762e+00,2.290655023795615253e-02
7.036032064128256991e+00,2.267055885754881012e-02
7.056052104208417219e+00,2.243626925555800011e-02
7.076072144288577448e+00,2.220366557288549342e-02
7.096092184368737676e+00,2.197273207913673365e-02
7.116112224448897905e+00,2.174345317290616447e-02
7.136132264529058133e+00,2.151581338172175659e-02
7.156152304609218362e+00,2.128979736212166171e-02
7.176172344689378590e+00,2.106538989952834104e-02
7.196192384769539707e+00,2.084257590821539385e-02
7.216212424849699936e+00,2.062134043107303333e-02
7.236232464929860164e+00,2.040166863956116919e-02
7.256252505010020393e+00,2.018354583336165464e-02
7.276272545090180621e+00,1.996695744011565618e-02
7.296292585170340850e+00,1.975188901527212548e-02
7.316312625250501078e+00,1.953832624155296335e-02
7.336332665330661307e+00,1.932625492855622948e-02
7.356352705410821535e+00,1.911566101265979242e-02
7.376372745490982652e+00,1.890653055625184445e-02
7.396392785571142880e+00,1.869884974713884040e-02
7.416412825651303109e+00,1.849260489867671567e-02
7.436432865731463338e+00,1.828778244860305643e-02
7.456452905811623566e+00,1.808436895870698530e-02
7.476472945891783795e+00,1.788235111431172447e-02
7.496492985971944023e+00,1.768171572359680116e-02
7.516513026052104252e+00,1.748244971707248532e-02
7.536533066132264480e+00,1.728454014686245030e-02
7.556553106212424709e+00,1.708797418596550224e-02
7.576573146292585825e+00,1.689273912774902353e-02
7.596593186372746054e+00,1.669882238523451648e-02
7.616613226452906282e+00,1.650621149012231059e-02
7.636633266533066511e+00,1.631489409240548596e-02
7.656653306613226739e+00,1.612485795953895809e-02
7.676673346693386968e+00,1.593609097555112944e-02
7.696693386773547196e+00,1.574858114035055170e-02
7.716713426853707425e+00,1.556231656906461626e-02
7.736733466933867653e+00,1.537728549117738271e-02
7.756753507014028770e+00,1.519347624944471231e-02
7.776773547094188999e+00,1.501087729964105041e-02
7.796793587174349227e+00,1.482947720950938443e-02
7.816813627254509456e+00,1.464926465763773979e-02
7.836833667334669684e+00,1.447022843299868543e-02
7.856853707414829913e+00,1.429235743406036090e-02
7.876873747494990141e+00,1.411564066790952157e-02
7.896893787575150370e+00,1.394006724928809754e-02
7.916913827655310598e+00,1.376562639996682484e-02
7.936933867735470827e+00,1.359230744765724773e-02
7.956953907815631943e+00,1.342009982536996292e-02
7.976973947895792172e+00,1.324899307053483549e-02
7.996993987975952400e+00,1.307897682384462530e-02
8.017014028056113517e+00,1.291004082879530779e-02
8.037034068136271969e+00,1.274217493069245907e-02
8.057054108216433974e+00,1.257536907553684878e-02
8.077074148296592426e+00,1.240961330957794997e-02
8.097094188376754431e+00,1.224489777812053440e-02
8.117114228456912883e+00,1.208121272474150902e-02
8.137134268537074888e+00,1.191854849061910540e-02
8.157154308617235117e+00,1.175689551341429009e-02
8.177174348697395345e+00,1.159624432645549839e-02
8.197194388777555574e+00,1.143658555800404833e-02
8.217214428857715802e+00,1.127790993028057569e-02
8.237234468937876031e+00,1.112020825862393598e-02
8.257254509018036259e+00,1.096347145074814261e-02
8.277274549098196488e+00,1.080769050577076208e-02
8.297294589178356716e+00,1.065285651329718822e-02
8.317314629258516945e+00,1.049896065278570559e-02
8.337334669338677173e+00,1.034599419254068550e-02
8.357354709418839178e+00,1.019394848890085511e-02
8.377374749498997630e+00,1.004281498551102755e-02
8.397394789579159635e+00,9.892585212295839509e-03
8.417414829659318087e+00,9.743250784770115386e-03
8.437434869739480092e+00,9.594803403164996886e-03
8.457454909819638544e+00,9.447234851695868879e-03
8.477474949899800549e+00,9.300536997620196394e-03
8.497494989979959001e+00,9.154701790422546323e-03
8.517515030060121006e+00,9.009721261211078858e-03
8.537535070140281235e+00,8.865587521692367551e-03
8.557555110220441463e+00,8.722292763379563968e-03
8.577575150300601692e+00,8.579829256945691041e-03
8.597595190380761920e+00,8.438189351322539222e-03
8.617615230460922149e+00,8.297365473075156428e-03
8.637635270541082377e+00,8.157350125420246081e-03
8.657655310621242606e+00,8.018135887463638187e-03
8.677675350701402834e+00,7.879715413648265623e-03
8.697695390781563063e+00,7.742081432815631908e-03
8.717715430861723291e+00,7.605226757627306031e-03
8.737735470941885296e+00,7.469144242804337010e-03
8.757755511022043748e+00,7.333826836805967288e-03
8.777775551102205753e+00,7.199267570185745486e-03
8.797795591182364205e+00,7.065459540335948356e-03
8.817815631262526210e+00,6.932395906258468493e-03
8.837835671342684662e+00,6.800069879840364359e-03
8.857855711422846667e+00,6.668474767775120146e-03
8.877875751503005120e+00,6.537603935481224073e-03
8.897895791583167124e+00,6.407450815659789141e-03
8.917915831663327353e+00,6.278008907517554013e-03
8.937935871743487581e+00,6.149271775891197202e-03
8.957955911823647810e+00,6.021233050795430329e-03
8.977975951903808038e+00,5.893886426646205434e-03
8.997995991983968267e+00,5.767225661574576327e-03
9.018016032064128495e+00,5.641244576790074156e-03
9.038036072144288724e+00,5.515937055770893382e-03
9.058056112224448952e+00,5.391297043913620760e-03
9.078076152304609181e+00,5.267318547556302383e-03
9.098096192384769410e+00,5.143995633709062820e-03
9.118116232464929638e+00,5.021322428989861801e-03
9.138136272545089867e+00,4.899293119146478151e-03
9.158156312625250095e+00,4.777901948749392613e-03
9.178176352705412100e+00,4.657143220077497765e-03
9.198196392785572328e+00,4.537011292699771187e-03
9.218216432865732557e+00,4.417500583155386379e-03
9.238236472945892785e+00,4.298605563947521108e-03
9.258256513026053014e+00,4.180320763006104869e-03
9.278276553106213242e+00,4.062640763312071711e-03
9.298296593186373471e+00,3.945560202126551473e-03
9.318316633266533699e+00,3.829073770462062317e-03
9.338336673346693928e+00,3.713176212570899574e-03
9.358356713426854157e+00,3.597862325318853735e-03
9.378376753507014385e+00,3.483126957611250296e-03
9.398396793587174614e+00,3.368965009833210875e-03
9.418416833667334842e+00,3.255371433334356638e-03
9.438436873747495071e+00,3.142341229846720534e-03
9.458456913827655299e+00,3.029869451148586076e-03
9.478476953907815528e+00,2.917951198164429102e-03
9.498496993987975756e+00,2.806581620503888989e-03
9.518517034068135985e+00,2.695755916344044680e-03
9.538537074148296213e+00,2.585469331572983007e-03
9.558557114228458218e+00,2.475717159085136666e-03
9.578577154308618447e+00,2.366494738800835416e-03
9.598597194388778675e+00,2.257797456816034842e-03
9.618617234468938904e+00,2.149620744826463183e-03
9.638637274549099132e+00,2.041960079949759702e-03
9.658657314629259361e+00,1.934810984010116360e-03
9.678677354709419589e+00,1.828169023108498336e-03
9.698697394789579818e+00,1.722029807137978336e-03
9.718717434869740046e+00,1.616388989434557359e-03
9.738737474949900275e+00,1.511242266148920708e-03
9.758757515030060503e+00,1.406585375757920999e-03
9.778777555110220732e+00,1.302414098818157435e-03
9.798797595190380960e+00,1.198724257324193607e-03
9.818817635270541189e+00,1.095511714474649116e-03
9.838837675350701417e+00,9.927723739545442523e-04
9.858857715430861646e+00,8.905021795358336210e-04
9.878877755511021874e+00,7.886971149711986730e-04
9.898897795591182103e+00,6.873532031847852169e-04
9.918917835671342331e+00,5.864665060327069537e-04
9.938937875751504336e+00,4.860331240148380309e-04
9.958957915831664565e+00,3.860491954429359947e-04
9.978977955911824793e+00,2.865108963447108767e-04
9.998997995991985022e+00,1.874144402176836815e-04
1.001901803607214525e+01,8.875607723832192790e-05
1.003903807615230548e+01,nan
1.005905811623246571e+01,nan
1.007907815631262594e+01,nan
1.009909819639278616e+01,nan
1.011911823647294639e+01,nan
1.013913827655310662e+01,nan
1.015915831663326685e+01,nan
1.017917835671342708e+01,nan
1.019919839679358731e+01,nan
1.021921843687374754e+01,nan
1.023923847695390776e+01,nan
1.025925851703406799e+01,nan
1.027927855711422822e+01,nan
1.029929859719438845e+01,nan
1.031931863727455045e+01,nan
1.033933867735471068e+01,nan
1.035935871743487091e+01,nan
1.037937875751503114e+01,nan
1.039939879759519137e+01,nan
1.041941883767535160e+01,nan
1.043943887775551183e+01,nan
1.045945891783567205e+01,nan
1.047947895791583228e+01,nan
1.049949899799599251e+01,nan
1.051951903807615274e+01,nan
1.053953907815631297e+01,nan
1.055955911823647320e+01,nan
1.057957915831663342e+01,nan
1.059959919839679365e+01,nan
1.061961923847695388e+01,nan
1.063963927855711411e+01,nan
1.065965931863727434e+01,nan
1.067967935871743457e+01,nan
1.069969939879759657e+01,nan
1.071971943887775680e+01,nan
1.073973947895791703e+01,nan
1.075975951903807726e+01,nan
1.077977955911823749e+01,nan
1.079979959919839771e+01,nan
1.081981963927855794e+01,nan
1.083983967935871817e+01,nan
1.085985971943887840e+01,nan
1.087987975951903863e+01,nan
1.089989979959919886e+01,nan
1.091991983967935909e+01,nan
1.093993987975951931e+01,nan
1.095995991983967954e+01,nan
1.097997995991983977e+01,nan
1.100000000000000000e+01,nan


==> sfr_data_for_k_uncertainty_plot.csv <==
Z,sfr,Zerr_lower,Zerr_upper,sfrerr_lower,sfrerr_upper
1.054999999999999938e+00,1.513561248436207964e-02,4.499999999999999833e-02,4.500000000000000527e-02,6.812147769028071426e-04,3.485258882266596345e-03
1.300000000000000044e+00,3.162277660168379134e-02,1.000000000000000333e-01,9.999999999999997780e-02,3.438947289039255562e-03,3.858562321673759954e-03
1.500000000000000000e+00,4.073802778041128031e-02,9.999999999999997780e-02,9.999999999999997780e-02,6.853612166491024338e-03,1.680596595330441367e-02
1.699999999999999956e+00,6.309573444801933051e-02,9.999999999999997780e-02,1.000000000000000888e-01,1.632222031929951578e-02,6.572922072129408488e-02
2.000000000000000000e+00,5.623413251903491145e-02,1.999999999999999556e-01,1.999999999999999556e-01,1.454719417200136394e-02,5.858122963065338223e-02
1.050000000000000044e+00,1.698243652461744330e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.178593878588598098e-03,3.434942922077851429e-03
1.125000000000000000e+00,1.778279410038922925e-02,7.499999999999999722e-02,7.500000000000001110e-02,6.033818550993932592e-03,9.132553938879923311e-03
1.300000000000000044e+00,2.818382931264453578e-02,1.000000000000000333e-01,9.999999999999997780e-02,6.804208417622210209e-03,8.969693597072704583e-03
1.500000000000000000e+00,3.630780547701013827e-02,9.999999999999997780e-02,9.999999999999997780e-02,7.467490445744080774e-03,9.401013484477381554e-03
1.699999999999999956e+00,5.754399373371569398e-02,9.999999999999997780e-02,1.000000000000000888e-01,1.183517477222820191e-02,1.489960227378333418e-02
1.899999999999999911e+00,1.023292992280754182e-01,9.999999999999997780e-02,9.999999999999997780e-02,1.721549540783778864e-02,2.356324195134130994e-02
2.100000000000000089e+00,1.148153621496882937e-01,1.000000000000000888e-01,9.999999999999986677e-02,2.148993206998919825e-02,2.643839231258715561e-02
2.450000000000000178e+00,1.122018454301963591e-01,2.500000000000000000e-01,2.500000000000000000e-01,1.887641535049726371e-02,4.628747381591501175e-02
3.100000000000000089e+00,1.778279410038922925e-01,4.000000000000001332e-01,3.999999999999999112e-01,3.328396392929952596e-02,3.717129328537321920e-01
4.000000000000000000e+00,9.120108393559096804e-02,5.000000000000000000e-01,5.000000000000000000e-01,2.663566103212540448e-02,7.475760680816508075e-02
5.000000000000000000e+00,2.041737944669529473e-02,5.000000000000000000e-01,5.000000000000000000e-01,1.064500723713718289e-02,1.346703616722496125e-02
2.125000000000000000e+00,9.549925860214358853e-02,2.049999999999999600e-01,2.050000000000000711e-01,1.606643512971545062e-02,1.931610354754467740e-02
2.750000000000000000e+00,1.778279410038922925e-01,1.299999999999998934e-01,1.299999999999998934e-01,4.293165274472693360e-02,5.659494052809990738e-02
3.225000000000000089e+00,1.348962882591653589e-01,1.450000000000000178e-01,1.450000000000000178e-01,2.524846864484685260e-02,3.106240248459068987e-02
3.299999999999999822e+00,1.778279410038922925e-01,3.999999999999999112e-01,4.000000000000003553e-01,3.978951454360379891e-02,4.094822139106293890e-02
4.049999999999999822e+00,1.071519305237606523e-01,3.499999999999996447e-01,3.500000000000000888e-01,3.129417302084225305e-02,3.088649593652784131e-02
4.799999999999999822e+00,5.128613839913648276e-02,0.000000000000000000e+00,0.000000000000000000e+00,5.577319437648990685e-03,6.257855334579211226e-03
5.900000000000000355e+00,3.801893963205612431e-02,0.000000000000000000e+00,0.000000000000000000e+00,4.905827483797010891e-03,5.632643591960487250e-03
6.900000000000000355e+00,2.238721138568339902e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.766340019054723043e-03,4.528136653585767418e-03
8.000000000000000000e+00,1.621810097358929864e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.335605456657963347e-03,4.199278473105996085e-03
8.900000000000000355e+00,8.128305161640994592e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.818731716839058245e-03,2.342980318868006367e-03
8.000000000000000000e+00,1.000000000000000021e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.237528833713080256e-03,2.589254117941674690e-03
9.000000000000000000e+00,6.165950018614822260e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.699114097105191776e-03,2.345430363408945208e-03


==> sfr_full_curve.csv <==
Z,sfr
1.1,0.1159241490607636
1.1198396793587175,0.11406803022567645
1.139679358717435,0.11120511171109526
1.1595190380761524,0.11070903503114435
1.1793587174348699,0.11138740064332568
1.1991983967935873,0.11244951018246178
1.2190380761523048,0.11334011957598071
1.238877755511022,0.1136808757357024
1.2587174348697396,0.11325060894524792
1.278557114228457,0.11197224567848425
1.2983967935871745,0.10989191027299047
1.3182364729458917,0.10714730852821407
1.3380761523046092,0.10392980531346646
1.3579158316633266,0.1004475117826519
1.377755511022044,0.09689573477914504
1.3975951903807615,0.09343802255804654
1.417434869739479,0.09019773422071789
1.4372745490981964,0.08725784999977707
1.4571142284569139,0.08466594459944135
1.4769539078156313,0.08244151713516723
1.4967935871743487,0.08058365366143219
1.5166332665330662,0.07907784530347281
1.5364729458917836,0.07790145914345539
1.556312625250501,0.077027795719934
1.5761523046092185,0.07642889747264942
1.595991983967936,0.07607736000166362
1.6158316633266532,0.07594740256962887
1.6356713426853706,0.0760154195275324
1.655511022044088,0.07626018708104816
1.6753507014028055,0.0766628540474406
1.695190380761523,0.07720680686031955
1.7150300601202404,0.07787746944344986
1.7348697394789578,0.07866207695457432
1.7547094188376753,0.07954944729059338
1.7745490981963927,0.08052976406069785
1.7943887775551102,0.08159437809889374
1.8142284569138276,0.08273563041834198
1.834068136272545,0.08394669700320935
1.8539078156312625,0.08522145441727874
1.87374749498998,0.08655436448690171
1.8935871743486974,0.08794037602321686
1.9134268537074148,0.08937484150997908
1.9332665330661323,0.09085344678594902
1.9531062124248497,0.09237215192428731
1.9729458917835672,0.09392714171257709
1.9927855711422846,0.09551478434057228
2.012625250501002,0.09713159709524512
2.0324649298597195,0.09877421803682022
2.052304609218437,0.10043938278307285
2.0721442885771544,0.10212390566215213
2.091983967935872,0.10382466460746796
2.1118236472945893,0.10553858926412323
2.1316633266533067,0.10726265185683047
2.151503006012024,0.10899386043618911
2.1713426853707416,0.11072925417604411
2.191182364729459,0.11246590044075275
2.2110220440881765,0.1142008933792139
2.230861723446894,0.11593135383418254
2.2507014028056114,0.11765443038116213
2.270541082164329,0.11936730133277637
2.2903807615230463,0.12106717756226916
2.3102204408817637,0.12275130601453554
2.330060120240481,0.12441697378567654
2.3498997995991986,0.12606151266233562
2.369739478957916,0.12768230402119934
2.3895791583166335,0.1292767839969025
2.409418837675351,0.1308424488333457
2.4292585170340684,0.13237686033971932
2.449098196392786,0.13387765137828775
2.4689378757515033,0.1353425313161909
2.4887775551102207,0.1367692913788771
2.508617234468938,0.13815580984746287
2.5284569138276556,0.13950005704721086
2.548296593186373,0.14080010007939364
2.5681362725450905,0.14205410725309375
2.587975951903808,0.14326035217862865
2.6078156312625254,0.14441721748891714
2.627655310621243,0.14552319815979078
2.6474949899799602,0.1465769044050148
2.6673346693386777,0.14757706412642418
2.687174348697395,0.14852252490424855
2.707014028056112,0.14941225551709203
2.72685370741483,0.15024534698551512
2.746693386773547,0.15102101313739555
2.766533066132265,0.15173859069721218
2.786372745490982,0.1523975389052884
2.8062124248497,0.1529974386767337
2.826052104208417,0.15353799131317739
2.8458917835671347,0.15401901678329488
2.8657314629258517,0.15444045159106462
2.8855711422845696,0.15480234625336126
2.9054108216432866,0.15510486241036262
2.9252505010020045,0.15534826959424727
2.9450901803607215,0.15553294168336212
2.9649298597194393,0.15565935307005319
2.9847695390781563,0.15572807457122323
3.004609218436874,0.15573976911163384
3.0244488977955912,0.1556951872100545
3.0442885771543087,0.1555951622981554
3.064128256513026,0.1554406059024866
3.0839679358717436,0.1552325027187483
3.103807615230461,0.1549719056071441
3.1236472945891784,0.15465993053700636
3.143486973947896,0.15429775150712938
3.1633266533066133,0.15388659546781694
3.1831663326653308,0.1534277372686896
3.203006012024048,0.1529224946549732
3.2228456913827657,0.15237222333377895
3.242685370741483,0.15177831212965034
3.2625250501002006,0.15114217824761852
3.282364729458918,0.15046526265980764
3.3022044088176354,0.1497490256299589
3.322044088176353,0.14899494238911884
3.3418837675350703,0.14820449897328555
3.3617234468937878,0.14737918823243268
3.381563126252505,0.1465205060190838
3.4014028056112227,0.14562994756262357
3.42124248496994,0.14470900403404222
3.4410821643286575,0.14375915930494024
3.460921843687375,0.1427818869025616
3.4807615230460924,0.14177864716205255
3.50060120240481,0.14075088457566787
3.5204408817635273,0.13970002533740317
3.5402805611222448,0.13862747508118312
3.560120240480962,0.1375346168091035
3.5799599198396796,0.13642280900623222
3.599799599198397,0.1352933839371344
3.6196392785571145,0.13414764611884702
3.639478957915832,0.13298687096491307
3.6593186372745494,0.13181230359402268
3.679158316633267,0.1306251577970422
3.6989979959919843,0.12942661515533677
3.7188376753507018,0.12821782430348333
3.738677354709419,0.12699990032932695
3.7585170340681366,0.12577392430388548
3.778356713426854,0.12454094293371153
3.7981963927855715,0.12330196832872854
3.818036072144289,0.12205797787791145
3.8378757515030064,0.12080991422544855
3.857715430861724,0.11955868534080223
3.8775551102204413,0.11830516467518919
3.8973947895791587,0.11705019139804047
3.917234468937876,0.11579457070661954
3.9370741482965936,0.11453907420243264
3.956913827655311,0.11328444032850216
3.9767535070140285,0.11203137486124615
3.996593186372746,0.11078055145171656
4.016432865731463,0.10953261221039147
4.036272545090181,0.10828816833059313
4.056112224448898,0.10704780074576307
4.075951903807615,0.10581206081569106
4.095791583166333,0.10458147103770034
4.115631262525051,0.10335652577858073
4.135470941883768,0.1021376920232773
4.155310621242485,0.10092541013703511
4.175150300601203,0.09972009463772254
4.194989979959921,0.0985221349748491
4.214829659318638,0.09733189631304268
4.234669338677355,0.09614972031695056
4.254509018036073,0.09497592593518725
4.274348697394791,0.09381081018125974
4.294188376753507,0.09265464890974551
4.314028056112225,0.09150769758522485
4.3338677354709425,0.09037019204288436
4.3537074148296595,0.08924234923947696
4.3735470941883765,0.088124367992602
4.393386773547094,0.08701642970801571
4.413226452905812,0.08591869909325163
4.433066132264529,0.08483132485728843
4.452905811623246,0.08375444039503369
4.472745490981964,0.08268816445619769
4.492585170340682,0.0816326017979864
4.512424849699399,0.08058784382130073
4.532264529058116,0.0795539691899351
4.552104208416834,0.07853104443233906
4.571943887775552,0.07751912452647752
4.591783567134269,0.07651825346678691
4.611623246492986,0.0755284648137496
4.631462925851704,0.0745497822258748
4.651302605210422,0.07358221997430961
4.671142284569139,0.07262578344006801
4.690981963927856,0.07168046959391491
4.7108216432865735,0.07074626745943292
4.730661322645291,0.06982315855909842
4.750501002004008,0.06891111734413022
4.770340681362725,0.06801011160778751
4.790180360721443,0.0671201028828465
4.810020040080161,0.06624104682344119
4.829859719438878,0.06537289357163834
4.849699398797595,0.06451558810914326
4.869539078156313,0.0636690705942488
4.889378757515031,0.06283327668485751
4.909218436873748,0.06200813784741535
4.929058116232465,0.06119358165264893
4.948897795591183,0.06038953205815781
4.968737474949901,0.05959590967845446
4.988577154308618,0.05881263204260474
5.008416833667335,0.058039613840055085
5.028256513026053,0.05727676715520614
5.04809619238477,0.05652400169049541
5.0679358717434875,0.055781224978977965
5.0877755511022045,0.05504834258690059
5.1076152304609215,0.05432525830558139
5.127454909819639,0.05361187433414937
5.147294589178356,0.05290809145340831
5.167134268537074,0.052213809189844085
5.186973947895791,0.05152892597193433
5.206813627254509,0.050853339277795964
5.226653306613226,0.05018694577509599
5.246492985971944,0.04952964145347577
5.266332665330661,0.04888132174926307
5.286172344689379,0.04824188166406128
5.306012024048096,0.0476112158757737
5.325851703406814,0.04698921884357633
5.345691382765531,0.04637578490722929
5.365531062124249,0.04577080837971562
5.385370741482966,0.04517418363493507
5.405210420841684,0.044585805189773745
5.425050100200401,0.04400556778106799
5.4448897795591185,0.043433366437891384
5.4647294589178355,0.042869096548806246
5.484569138276553,0.042312653925387224
5.50440881763527,0.04176393486056327
5.524248496993988,0.041222836183803825
5.544088176352705,0.040689255311993355
5.563927855711423,0.040163090296583874
5.58376753507014,0.039644239868046674
5.603607214428858,0.03913260347584742
5.623446893787575,0.03862808132626496
5.643286573146293,0.03813057441665656
5.66312625250501,0.037639984567163595
5.682965931863728,0.03715621445011137
5.702805611222445,0.03667916761572706
5.722645290581163,0.0362087485166522
5.74248496993988,0.03574486252957413
5.762324649298598,0.03528741597456763
5.782164328657315,0.034836316133239204
5.802004008016032,0.03439147126371701
5.821843687374749,0.033952790614694556
5.841683366733467,0.03352018443746472
5.861523046092184,0.033093563996439035
5.881362725450902,0.03267284157790374
5.901202404809619,0.032257930497324096
5.921042084168337,0.03184874510602373
5.940881763527054,0.0314452007952961
5.960721442885772,0.031047214000180772
5.980561122244489,0.030654702202399683
6.000400801603207,0.030267583931074007
6.020240480961924,0.029885778763554503
6.040080160320642,0.02950920732472307
6.059919839679359,0.029137791285622883
6.079759519038077,0.028771453361287135
6.099599198396794,0.028410117307477587
6.1194388777555115,0.028053707917506887
6.1392785571142285,0.027702151017358585
6.159118236472946,0.027355373460708658
6.178957915831663,0.02701330312394503
6.19879759519038,0.026675868899309098
6.218637274549098,0.026343000688877315
6.238476953907815,0.02601462939718741
6.258316633266533,0.02569068692390176
6.27815631262525,0.025371106156177704
6.297995991983968,0.025055820959766606
6.317835671342685,0.024744766171447646
6.337675350701403,0.024437877589574723
6.35751503006012,0.024135091965036964
6.377354709418838,0.023836346992134255
6.397194388777555,0.0235415812989239
6.417034068136273,0.02325073443754277
6.43687374749499,0.022963746873992188
6.456713426853708,0.022680559978663428
6.476553106212425,0.022401116015590954
6.4963927855711425,0.02212535813213162
6.5162324649298595,0.021853230349205027
6.536072144288577,0.02158467754993171
6.555911823647294,0.021319645469466814
6.575751503006012,0.02105808068451266
6.595591182364729,0.020799930602342753
6.615430861723447,0.020545143450330938
6.635270541082164,0.020293668264909002
6.655110220440882,0.02004545488142121
6.674949899799599,0.019800453922825586
6.694789579158317,0.01955861678922607
6.714629258517034,0.01931989564734951
6.734468937875752,0.019084243419377447
6.754308617234469,0.018851613772998384
6.774148296593187,0.018621961110322077
6.793987975951904,0.018395240557584683
6.813827655310622,0.01817140795467175
6.833667334669339,0.017950419844476616
6.8535070140280565,0.017732233463122
6.8733466933867735,0.017516806729056134
6.893186372745491,0.017304098233294984
6.913026052104208,0.01709406722927937
6.932865731462926,0.016886673622495154
6.952705410821643,0.016681877961188595
6.972545090180361,0.01647964142592091
6.992384769539078,0.01627992582026198
7.012224448897796,0.016082693560939602
7.032064128256513,0.015887907668311017
7.051903807615231,0.015695531757097897
7.071743486973948,0.015505530026632188
7.091583166332666,0.015317867252341421
7.111422845691383,0.015132508776079644
7.131262525050101,0.014949420496996263
7.151102204408818,0.014768568863284768
7.170941883767536,0.01458992086280679
7.190781563126253,0.014413444014664377
7.2106212424849705,0.014239106360616503
7.2304609218436875,0.014066876456538684
7.250300601202405,0.01389672336426277
7.270140280561122,0.013728616642918875
7.28997995991984,0.013562526341562324
7.309819639278557,0.013398422990609409
7.329659318637275,0.013236277593690567
7.349498997995992,0.013076061620724572
7.36933867735471,0.012917746999550426
7.389178356713427,0.012761306108629807
7.409018036072145,0.012606711769537923
7.428857715430862,0.012453937239657435
7.44869739478958,0.012302956205053422
7.468537074148297,0.012153742772888452
7.488376753507014,0.012006271465204674
7.508216432865732,0.011860517211377949
7.528056112224449,0.011716455341479063
7.547895791583167,0.011574061579671762
7.567735470941884,0.011433312037560692
7.5875751503006015,0.011294183207814074
7.6074148296593185,0.011156651957354536
7.627254509018036,0.011020695521902423
7.647094188376753,0.01088629149901218
7.666933867735471,0.010753417842084936
7.686773547094188,0.01062205285509549
7.706613226452906,0.010492175185807263
7.726452905811623,0.010363763820409239
7.746292585170341,0.010236798077848464
7.766132264529058,0.01011125760414143
7.785971943887776,0.00998712236692045
7.805811623246493,0.009864372649656058
7.825651302605211,0.009742989047156956
7.845490981963928,0.009622952459459523
7.865330661322646,0.009504244087082652
7.885170340681363,0.009386845426082464
7.905010020040081,0.00927073826252188
7.924849699398798,0.009155904668351748
7.9446893787575155,0.009042326996029722
7.9645290581162325,0.008929987873879733
7.98436873747495,0.008818870201609574
8.004208416833666,0.008708957145675482
8.024048096192384,0.008600232134634093
8.043887775551102,0.008492678854755825
8.06372745490982,0.008386281246137644
8.083567134268538,0.008281023497888777
8.103406813627256,0.008176890043793909
8.123246492985972,0.008073865559001409
8.14308617234469,0.007971934955269183
8.162925851703406,0.007871083377131249
8.182765531062124,0.0077712961980997445
8.202605210420842,0.007672559016900519
8.22244488977956,0.007574857653533526
8.242284569138278,0.007478178145380584
8.262124248496995,0.007382506743933178
8.281963927855712,0.0072878299111484015
8.30180360721443,0.007194134315773457
8.321643286573146,0.00710140682977364
8.341482965931863,0.007009634525233803
8.361322645290581,0.006918804671025917
8.3811623246493,0.006828904729228457
8.401002004008017,0.0067399223518559365
8.420841683366735,0.006651845378409331
8.440681362725451,0.0065646618317679
8.460521042084169,0.006478359915796135
8.480360721442885,0.006392928012314419
8.500200400801603,0.006308354677726537
8.52004008016032,0.006224628640614851
8.539879759519039,0.006141738798276747
8.559719438877757,0.006059674214801
8.579559118236475,0.005978424117575916
8.59939879759519,0.005897977894752686
8.619238476953909,0.005818325092732507
8.639078156312625,0.005739455413614374
8.658917835671343,0.005661358712475184
8.67875751503006,0.005584024994653359
8.698597194388778,0.005507444413872011
8.718436873747496,0.0054316072765397344
8.738276553106212,0.005356504010077915
8.75811623246493,0.005282125198225088
8.777955911823646,0.005208461571073552
8.797795591182364,0.005135503992184864
8.817635270541082,0.0050632434530590706
8.8374749498998,0.004991671065225781
8.857314629258518,0.004920778088997937
8.877154308617236,0.004850555905720937
8.896993987975952,0.004780996022337802
8.91683366733467,0.004712090069311673
8.936673346693386,0.004643829798546444
8.956513026052104,0.004576207081693923
8.976352705410822,0.004509213907705224
8.99619238476954,0.004442842381633231
9.016032064128257,0.004377084722241117
9.035871743486975,0.004311933259982706
9.055711422845691,0.0042473804359967424
9.07555110220441,0.00418341879967856
9.095390781563127,0.004120041007092846
9.115230460921843,0.004057239819296172
9.135070140280561,0.003995008100788299
9.154909819639279,0.003933338817768919
9.174749498997997,0.003872225036125263
9.194589178356713,0.0038116599206202305
9.214428857715431,0.0037516367326861735
9.234268537074149,0.0036921488292242905
9.254108216432867,0.003633189660942521
9.273947895791583,0.003574752770808813
9.2937875751503,0.0035168317928100387
9.313627254509019,0.0034594204502347023
9.333466933867737,0.003402512554506653
9.353306613226453,0.0033461020036936536
9.37314629258517,0.0032901827814174564
9.392985971943888,0.0032347489548557244
9.412825651302606,0.0031797946738718707
9.432665330661322,0.003125314169950275
9.45250501002004,0.0030713017545260296
9.472344689378758,0.0030177518175636964
9.492184368737476,0.0029646588271468846
9.512024048096192,0.0029120173274113023
9.53186372745491,0.0028598219377393686
9.551703406813628,0.0028080673517012363
9.571543086172346,0.0027567483353986596
9.591382765531062,0.0027058597270677395
9.61122244488978,0.0026553964354062817
9.631062124248498,0.0026053534387739043
9.650901803607216,0.0025557257839468593
9.670741482965932,0.0025065085850789173
9.69058116232465,0.0024576970229899
9.710420841683367,0.0024092863433530015
9.730260521042085,0.0023612718568963727
9.750100200400801,0.0023136489372131033
9.76993987975952,0.002266413020568548
9.789779559118237,0.0022195596047983887
9.809619238476955,0.0021730842478358842
9.829458917835671,0.0021269825678358004
9.84929859719439,0.0020812502412820557
9.869138276553107,0.0020358830025205155
9.888977955911825,0.001990876643042182
9.908817635270541,0.00194622701028096
9.928657314629259,0.0019019300069602458
9.948496993987977,0.0018579815901247833
9.968336673346695,0.0018143777705761156
9.98817635270541,0.0017711146118341502
10.008016032064129,0.0017281882294361865
10.027855711422847,0.0016855947902436137
10.047695390781563,0.001643330511364463
10.06753507014028,0.001601391659810637
10.087374749498998,0.0015597745515914638
10.107214428857716,0.001518475550640134
10.127054108216432,0.0014774910688046534
10.14689378757515,0.0014368175645699162
10.166733466933868,0.0013964515424293071
10.186573146292586,0.0013563895526681681
10.206412825651302,0.001316628190161209
10.22625250501002,0.001277164094052256
10.246092184368738,0.001237993946428705
10.265931863727456,0.0011991144725542145
10.285771543086172,0.0011605224405234506
10.30561122244489,0.0011222146588754985
10.325450901803608,0.0010841879777300533
10.345290581162326,0.001046439288174294
10.365130260521042,0.0010089655197151432
10.38496993987976,0.0009717636418685236
10.404809619238478,0.000934830663524769
10.424649298597195,0.0008981636302652561
10.444488977955912,0.0008617596257163124
10.46432865731463,0.0008256157711629276
10.484168336673347,0.0007897292238191526
10.504008016032065,0.0007540971765114412
10.523847695390781,0.0007187168576555317
10.5436873747495,0.0006835855314038886
10.563527054108217,0.0006487004951820069
10.583366733466935,0.0006140590808129091
10.603206412825651,0.0005796586538912343
10.623046092184369,0.0005454966127171277
10.642885771543087,0.0005115703876005426
10.662725450901805,0.0004778774413051711
10.682565130260521,0.00044441526877449797
10.702404809619239,0.00041118139490175495
10.722244488977957,0.0003781733758011073
10.742084168336675,0.00034538879838524254
10.76192384769539,0.00031282527878427727
10.781763527054109,0.0002804804622427399
10.801603206412826,0.00024835202375250834
10.821442885771544,0.0002164376664846173
10.84128256513026,0.00018473512162088307
10.861122244488978,0.00015324214881554078
10.880961923847696,0.00012195653476632089
10.900801603206414,9.087609276719779e-05
10.92064128256513,5.9998662945175654e-05
10.940480961923848,2.932211257268525e-05
10.960320641282566,-1.1556663468623893e-06
10.980160320641284,-3.143675579020838e-05
11.0,-4.6597526905194634e-05


==> sfr_nonml_curve.csv <==
Z,sfr
1.01,3.529131761379182
1.0300200400801602,1.6804653951320345
1.0500400801603207,0.814927234274959
1.070060120240481,0.5242492782042316
1.0900801603206414,0.3917698784342796
1.1101002004008016,0.3203004408000955
1.130120240480962,0.27764452653159005
1.1501402805611223,0.2505264506003996
1.1701603206412825,0.23259265366107945
1.190180360721443,0.2204518821797879
1.2102004008016032,0.2121343255534874
1.2302204408817636,0.20641494207940148
1.2502404809619239,0.20248765229332444
1.270260521042084,0.1997968299747809
1.2902805611222445,0.19794507976055367
1.3103006012024048,0.1966404052360293
1.3303206412825652,0.19566473516369606
1.3503406813627254,0.19485445328722215
1.3703607214428857,0.19408783210226996
1.3903807615230461,0.19327648221046098
1.4104008016032066,0.1923591421470464
1.4304208416833668,0.19129683289563995
1.450440881763527,0.19006882052973745
1.4704609218436875,0.1886690871846694
1.4904809619238477,0.18710316693289983
1.5105010020040082,0.18538529416119917
1.5305210420841684,0.18353585943289014
1.5505410821643286,0.18157918638214057
1.570561122244489,0.17954164378912585
1.5905811623246493,0.1774500977589221
1.6106012024048098,0.1753306958026466
1.63062124248497,0.17320796161507165
1.6506412825651302,0.1711041688478516
1.6706613226452907,0.1690389552796034
1.690681362725451,0.16702913562733945
1.7107014028056113,0.1650886713725273
1.7307214428857716,0.16322875862865144
1.7507414829659318,0.16145799941134195
1.7707615230460922,0.15978262690617198
1.7907815631262527,0.1582067608248732
1.810801603206413,0.15673267423069204
1.8308216432865732,0.15536105799547778
1.8508416833667334,0.15409127316205984
1.8708617234468938,0.15292158487026167
1.8908817635270543,0.151849374182098
1.9109018036072145,0.15087132617651602
1.9309218436873747,0.14998359416531076
1.9509418837675352,0.14918194090589837
1.9709619238476954,0.1484618583472795
1.9909819639278559,0.14781866782725034
2.011002004008016,0.1472476028141494
2.0310220440881768,0.1467438763150147
2.051042084168337,0.14630273500113683
2.0710621242484972,0.14591950196829015
2.0910821643286575,0.14558960987952202
2.1111022044088177,0.14530862605283887
2.131122244488978,0.1450722708682604
2.151142284569138,0.14487643068726622
2.1711623246492984,0.14471716630848808
2.191182364729459,0.14459071782952132
2.2112024048096193,0.14449350664703386
2.23122244488978,0.14442213520667604
2.25124248496994,0.14437338500921795
2.2712625250501004,0.14434421328922917
2.2912825651302606,0.1443317487059158
2.311302605210421,0.14433328632100167
2.331322645290581,0.14434628208439934
2.3513426853707413,0.14436834700309137
2.371362725450902,0.14439724113155514
2.391382765531062,0.14443086749135653
2.411402805611223,0.1444672660024805
2.431422845691383,0.14450460748874794
2.4514428857715433,0.14454118780327055
2.4714629258517036,0.14457542210696744
2.491482965931864,0.1446058393225784
2.511503006012024,0.14463107677866585
2.5315230460921843,0.14464987505174454
2.5515430861723445,0.14466107300967512
2.571563126252505,0.14466360305597364
2.5915831663326654,0.14465648657191252
2.611603206412826,0.1446388295513361
2.6316232464929863,0.14460981842176054
2.6516432865731465,0.14456871604454163
2.6716633266533067,0.14451485788632673
2.691683366733467,0.14444764835383098
2.711703406813627,0.14436655728397824
2.7317234468937874,0.14427111658159428
2.751743486973948,0.14416091699707795
2.7717635270541083,0.14403560503695614
2.791783567134269,0.14389488000043055
2.8118036072144292,0.14373849113556633
2.8318236472945895,0.14356623490925616
2.8518436873747497,0.1433779523853824
2.87186372745491,0.14317352670609254
2.89188376753507,0.142952880671571
2.9119038076152304,0.1427159744139987
2.9319238476953906,0.1424628031616081
2.9519438877755513,0.1421933950894941
2.9719639278557115,0.14190780925357147
2.991983967935872,0.1416061336048709
3.012004008016032,0.14128848308119055
3.032024048096192,0.1409549977735153
3.052044088176353,0.1406058411651311
3.072064128256513,0.14024119844068497
3.0920841683366733,0.1398612748634753
3.1121042084168336,0.139466294219035
3.132124248496994,0.13905649732288913
3.1521442885771545,0.13863214059107737
3.1721643286573147,0.13819349467144754
3.192184368737475,0.1377408431344387
3.212204408817635,0.13727448122160457
3.2322244488977954,0.1367947146502541
3.252244488977956,0.13630185847326565
3.2722645290581163,0.13579623599195292
3.2922845691382765,0.1352781777210687
3.3123046092184367,0.13474802040448922
3.332324649298597,0.1342061060798546
3.3523446893787576,0.13365278119137886
3.372364729458918,0.13308839574894146
3.392384769539078,0.13251330253242632
3.4124048096192383,0.13192785633995938
3.432424849699399,0.13133241327840992
3.452444889779559,0.13072733009539086
3.4724649298597194,0.13011296355088198
3.4924849699398797,0.12948966982747068
3.51250501002004,0.12885780397789598
3.5325250501002006,0.12821771940843663
3.552545090180361,0.12756976739711073
3.572565130260521,0.12691429664519782
3.5925851703406813,0.12625165286094414
3.6126052104208415,0.12558217837418242
3.632625250501002,0.12490621178056972
3.6526452905811624,0.12422408761444577
3.6726653306613226,0.12353613604875781
3.692685370741483,0.12284268262129172
3.712705410821643,0.12214404798584694
3.7327254509018037,0.1214405476870007
3.752745490981964,0.12073249195789125
3.772765531062124,0.12002018553950126
3.7927855711422844,0.11930392752052141
3.812805611222445,0.11858401119681092
3.8328256513026053,0.11786072394932956
3.8528456913827656,0.1171343471397823
3.872865731462926,0.11640515602263354
3.892885771543086,0.1156734196731183
3.9129058116232467,0.11493940092989206
3.932925851703407,0.11420335635153922
3.952945891783567,0.11346553618642592
3.9729659318637274,0.11272618435460816
3.9929859719438876,0.11198553844139172
4.013006012024048,0.11124382970164466
4.0330260521042085,0.11050128307411766
4.053046092184369,0.10975811720518765
4.073066132264529,0.10901454448116597
4.093086172344689,0.10827077106884625
4.113106212424849,0.10752699696327174
4.13312625250501,0.10678341604252237
4.15314629258517,0.10604021612888788
4.17316633266533,0.1052975790554405
4.193186372745491,0.10455568073828286
4.2132064128256514,0.10381469125341712
4.233226452905812,0.1030747749179153
4.253246492985972,0.10233609037489313
4.273266533066132,0.10159879068219403
4.293286573146293,0.1008630234040737
4.3133066132264535,0.10012893070545335
4.333326653306614,0.09939664944877312
4.353346693386774,0.09866631129265285
4.373366733466934,0.09793804279258773
4.393386773547094,0.0972119655028054
4.413406813627255,0.09648819607941521
4.433426853707415,0.09576684638461457
4.453446893787575,0.0950480235911821
4.473466933867735,0.09433183028787098
4.4934869739478955,0.09361836458485101
4.513507014028056,0.09290772021900083
4.533527054108216,0.09219998665947846
4.553547094188376,0.09149524921279782
4.573567134268537,0.09079358912726102
4.593587174348698,0.09009508369705567
4.613607214428858,0.08939980636568266
4.633627254509018,0.08870782682828612
4.653647294589178,0.08801921113309373
4.673667334669339,0.08733402178195436
4.6936873747495,0.08665231782963416
4.71370741482966,0.08597415498184695
4.73372745490982,0.08529958569191147
4.75374749498998,0.08462865925625519
4.7737675350701405,0.08396142190836764
4.793787575150301,0.08329791691111701
4.813807615230461,0.08263818464782136
4.833827655310621,0.0819822627116066
4.853847695390781,0.08133018599296794
4.873867735470942,0.0806819867661253
4.893887775551102,0.08003769477343625
4.913907815631262,0.07939733730797507
4.933927855711422,0.07876093929482379
4.9539478957915835,0.0781285233704297
4.973967935871744,0.07750010996022208
4.993987975951904,0.07687571735449762
5.014008016032064,0.07625536178283898
5.034028056112224,0.07563905748657465
5.054048096192385,0.0750268167894101
5.074068136272545,0.07441865016683419
5.094088176352706,0.07381456631338068
5.114108216432866,0.0732145722083805
5.134128256513026,0.07261867318006625
5.154148296593187,0.07202687296806706
5.174168336673347,0.07143917378418621
5.194188376753507,0.070855576371487
5.214208416833667,0.07027608006208423
5.2342284569138275,0.0697006828331134
5.254248496993988,0.06912938136113203
5.274268537074148,0.06856217107522915
5.294288577154309,0.06799904620843028
5.314308617234469,0.06743999984773626
5.33432865731463,0.06688502398260826
5.35434869739479,0.0663341095521403
5.37436873747495,0.06578724649092536
5.39438877755511,0.06524442377314359
5.4144088176352705,0.06470562945582446
5.434428857715431,0.06417085072060764
5.454448897795591,0.06364007391390919
5.474468937875752,0.06311328458632026
5.494488977955912,0.06259046753055676
5.5145090180360725,0.06207160681811914
5.534529058116233,0.06155668583481513
5.554549098196393,0.061045687315361
5.574569138276553,0.06053859337657358
5.594589178356713,0.0600353855495293
5.614609218436874,0.05953604481082718
5.634629258517034,0.05904055161274445
5.654649298597194,0.05854888591194799
5.674669338677355,0.0580610271980458
5.6946893787575155,0.05757695452081942
5.714709418837676,0.05709664651580309
5.734729458917836,0.05662008143012584
5.754749498997996,0.05614723714683658
5.774769539078156,0.05567809120829925
5.794789579158317,0.055212620839049965
5.814809619238477,0.054750802967489985
5.834829659318637,0.05429261424727892
5.854849699398798,0.0538380310775676
5.874869739478958,0.05338702962248238
5.894889779559119,0.0529395858300938
5.914909819639279,0.05249567545041384
5.934929859719439,0.052055274053074974
5.954949899799599,0.05161835704416864
5.9749699398797596,0.051184899682216865
5.99498997995992,0.05075487709383322
6.01501002004008,0.05032826428852703
6.03503006012024,0.049905036173221694
6.055050100200401,0.04948516756613829
6.075070140280562,0.049068633209757205
6.095090180360722,0.048655407783501345
6.115110220440882,0.048245465916187155
6.135130260521042,0.04783878219759565
6.1551503006012025,0.047435331189638864
6.175170340681363,0.04703508743701764
6.195190380761523,0.04663802547763796
6.215210420841683,0.04624411985230707
6.235230460921844,0.045853345114273684
6.2552505010020045,0.045465675838281726
6.275270541082165,0.04508108662897815
6.295290581162325,0.04469955212910127
6.315310621242485,0.04432104702759217
6.335330661322645,0.04394554606707823
6.355350701402806,0.04357302405065585
6.375370741482966,0.04320345584909216
6.395390781563126,0.042836816407175744
6.415410821643286,0.0424730807496035
6.4354308617234475,0.042112223987472455
6.455450901803608,0.041754221323453106
6.475470941883768,0.04139904805706804
6.495490981963928,0.041046679589819474
6.515511022044088,0.04069709143000729
6.535531062124249,0.04035025919728127
6.555551102204409,0.04000615862674681
6.575571142284569,0.03966476557321054
6.595591182364729,0.0393260560148202
6.61561122244489,0.03899000605675075
6.635631262525051,0.03865659193465647
6.655651302605211,0.03832579001780455
6.675671342685371,0.037997576812171176
6.695691382765531,0.03767192896289824
6.715711422845692,0.03734882325734779
6.735731462925852,0.0370282366276102
6.755751503006012,0.036710146152233634
6.775771543086172,0.03639452905890735
6.7957915831663325,0.036081362726303814
6.815811623246494,0.03577062468568103
6.835831663326654,0.03546229262282669
6.855851703406814,0.035156344379666984
6.875871743486974,0.03485275795541085
6.8958917835671345,0.034551511507910644
6.915911823647295,0.034252583355074986
6.935931863727455,0.03395595197577892
6.955951903807615,0.03366159601067992
6.975971943887775,0.03336949426330886
6.9959919839679365,0.033079625700522565
7.016012024048097,0.03279196945337342
7.036032064128257,0.03250650481765486
7.056052104208417,0.03222321125417858
7.0760721442885774,0.03194206838938699
7.096092184368738,0.031663056015289494
7.116112224448898,0.03138615408994921
7.136132264529058,0.031111342737681073
7.156152304609218,0.03083860224893209
7.176172344689379,0.030567913080213123
7.19619238476954,0.030299255854145547
7.2162124248497,0.0300326113593562
7.23623246492986,0.02976796055021866
7.25625250501002,0.029505284546666753
7.276272545090181,0.02924456463371842
7.296292585170341,0.02898578226113319
7.316312625250501,0.02872891904325186
7.336332665330661,0.028473956758397565
7.3563527054108215,0.028220877348169693
7.376372745490983,0.027969662917170596
7.396392785571143,0.027720295732222986
7.416412825651303,0.027472758221914913
7.436432865731463,0.027227032975954496
7.456452905811624,0.026983102744144855
7.476472945891784,0.026740950435999007
7.496492985971944,0.02650055911988307
7.516513026052104,0.026261912022029866
7.5365330661322645,0.026024992526172578
7.556553106212425,0.025789784172373532
7.576573146292586,0.025556270655924366
7.596593186372746,0.02532443582695465
7.616613226452906,0.025094263689379424
7.6366332665330665,0.02486573839967417
7.656653306613227,0.024638844266246917
7.676673346693387,0.02441356574848949
7.696693386773547,0.02418988745528092
7.716713426853707,0.023967794144574246
7.736733466933868,0.023747270722367056
7.756753507014029,0.02352830224125548
7.776773547094189,0.023310873899577866
7.796793587174349,0.023094971040351218
7.8168136272545095,0.022880579150475595
7.83683366733467,0.022667683859363515
7.85685370741483,0.02245627093781181
7.87687374749499,0.022246326297162392
7.89689378757515,0.022037835987964115
7.916913827655311,0.021830786199046378
7.936933867735471,0.02162516325639238
7.956953907815632,0.021420953622137223
7.976973947895792,0.021218143892956055
7.996993987975952,0.021016720799390584
8.017014028056114,0.020816671204989836
8.037034068136272,0.020617982104477618
8.057054108216434,0.020420640623021895
8.077074148296592,0.02022463401520281
8.097094188376754,0.020029949663721097
8.117114228456913,0.019836575078268276
8.137134268537075,0.019644497894470144
8.157154308617235,0.01945370587277273
8.177174348697395,0.0192641868972001
8.197194388777556,0.019075928974341332
8.217214428857716,0.018888920232312676
8.237234468937876,0.018703148919457735
8.257254509018036,0.018518603403377052
8.277274549098196,0.018335272169646505
8.297294589178357,0.018153143820798117
8.317314629258517,0.01797220707547019
8.337334669338677,0.017792450766926062
8.35735470941884,0.017613863841944043
8.377374749498998,0.017436435360332653
8.39739478957916,0.017260154493183282
8.417414829659318,0.017085010521697114
8.43743486973948,0.016910992836964938
8.457454909819639,0.016738090938198145
8.4774749498998,0.016566294431628464
8.497494989979959,0.016395593029926502
8.517515030060121,0.016225976550707868
8.537535070140281,0.01605743491578554
8.557555110220441,0.015889958150030765
8.577575150300602,0.015723536380080474
8.597595190380762,0.015558159833819266
8.617615230460922,0.015393818839059208
8.637635270541082,0.0152305038224451
8.657655310621243,0.01506820530876648
8.677675350701403,0.014906913919621177
8.697695390781563,0.014746620372420667
8.717715430861723,0.014587315499325649
8.737735470941885,0.014428990167297482
8.757755511022044,0.014271635376976363
8.777775551102206,0.014115242242271927
8.797795591182364,0.01395980196065357
8.817815631262526,0.013805305804171655
8.837835671342685,0.01365174510101874
8.857855711422847,0.013499111318989449
8.877875751503005,0.013347395996245853
8.897895791583167,0.013196590757214794
8.917915831663327,0.013046687311893635
8.937935871743488,0.012897677455074062
8.957955911823648,0.012749553065222246
8.977975951903808,0.012602306103582796
8.997995991983968,0.012455928613614638
9.018016032064128,0.012310412720040676
9.038036072144289,0.012165750627616951
9.058056112224449,0.012021934620736675
9.07807615230461,0.011878957062283188
9.09809619238477,0.011736810392826482
9.11811623246493,0.01159548713015301
9.13813627254509,0.011454979868055494
9.15815631262525,0.01131528127546224
9.178176352705412,0.0111763840959441
9.198196392785572,0.011038281146838086
9.218216432865733,0.010900965318294766
9.238236472945893,0.010764429572668665
9.258256513026053,0.010628666943511379
9.278276553106213,0.010493670535088985
9.298296593186373,0.010359433521659137
9.318316633266534,0.01022594914629583
9.338336673346694,0.010093210720447646
9.358356713426854,0.00996121162345942
9.378376753507014,0.009829945301077234
9.398396793587175,0.009699405265378509
9.418416833667335,0.009569585094279206
9.438436873747495,0.009440478429862417
9.458456913827655,0.009312078978502477
9.478476953907816,0.00918438050989873
9.498496993987976,0.009057376856232481
9.518517034068136,0.008931061911966584
9.538537074148296,0.008805429632784956
9.558557114228458,0.008680474034749768
9.578577154308618,0.008556189194133153
9.598597194388779,0.0084325692465029
9.618617234468939,0.008309608386101697
9.6386372745491,0.008187300865410554
9.65865731462926,0.008065640993871142
9.67867735470942,0.00794462313800534
9.69869739478958,0.007824241720780901
9.71871743486974,0.007704491220302034
9.7387374749499,0.007585366169894849
9.75875751503006,0.0074668611571490654
9.77877755511022,0.007348970823344567
9.798797595190381,0.007231689863271351
9.818817635270541,0.007115013024138148
9.838837675350701,0.006998935105257404
9.858857715430862,0.006883450957400566
9.878877755511022,0.006768555482120024
9.898897795591182,0.00665424363158063
9.918917835671342,0.006540510407770228
9.938937875751504,0.006427350861818013
9.958957915831665,0.0063147600936903385
9.978977955911825,0.00620273325162461
9.998997995991985,0.006091265531404419
10.019018036072145,0.005980352176222348
10.039038076152305,0.0058699884756971575
10.059058116232466,0.005760169765753333
10.079078156312626,0.005650891428105881
10.099098196392786,0.005542148889378106
10.119118236472946,0.005433937621153757
10.139138276553107,0.00532625313907298
10.159158316633267,0.005219091002345014
10.179178356713427,0.005112446813714943
10.199198396793587,0.005006316218630821
10.219218436873748,0.0049006949047594155
10.239238476953908,0.004795578601803248
10.259258517034068,0.004690963080811459
10.279278557114228,0.004586844153595668
10.299298597194388,0.004483217672710784
10.31931863727455,0.004380079530930793
10.33933867735471,0.004277425660337431
10.359358717434871,0.004175252032506562
10.379378757515031,0.0040735546578016205
10.399398797595191,0.003972329584772469
10.419418837675352,0.0038715729002780806
10.439438877755512,0.003771280728369939
10.459458917835672,0.003671449230524371
10.479478957915832,0.003572074605030652
10.499498997995993,0.003473153086278177
10.519519038076153,0.0033746809449896795
10.539539078156313,0.003276654487282814
10.559559118236473,0.0031790700543012354
10.579579158316633,0.0030819240223679185
10.599599198396794,0.0029852128022850367
10.619619238476954,0.0028889328386962217
10.639639278557114,0.0027930806102027177
10.659659318637274,0.0026976526286827222
10.679679358717435,0.0026026454388880516
10.699699398797597,0.002508055618552776
10.719719438877757,0.0024138797775971423
10.739739478957917,0.0023201145578451853
10.759759519038077,0.0022267566328531903
10.779779559118237,0.002133802707388993
10.799799599198398,0.0020412495173791462
10.819819639278558,0.0019490938292521568
10.839839679358718,0.0018573324395936962
10.859859719438878,0.0017659621752756493
10.879879759519039,0.0016749798927856753
10.899899799599199,0.0015843824778339324
10.919919839679359,0.0014941668454133683
10.93993987975952,0.0014043299391483443
10.95995991983968,0.0013148687308893836
10.97997995991984,0.001225780220861716
11.0,0.0011823217983544657


==> sfr_points.csv <==
Z,sfr,exm,exp,eym,eyp
1.055,0.01513561248436208,0.045,0.045000000000000005,0.0006812147769028071,0.0034852588822665963
1.3,0.03162277660168379,0.10000000000000003,0.09999999999999998,0.0034389472890392556,0.00385856232167376
1.5,0.04073802778041128,0.09999999999999998,0.09999999999999998,0.006853612166491024,0.016805965953304414
1.7,0.06309573444801933,0.09999999999999998,0.10000000000000009,0.016322220319299516,0.06572922072129408
2.0,0.05623413251903491,0.19999999999999996,0.19999999999999996,0.014547194172001364,0.05858122963065338
1.05,0.016982436524617443,0.0,0.0,0.003178593878588598,0.0034349429220778514
1.125,0.01778279410038923,0.075,0.07500000000000001,0.006033818550993933,0.009132553938879923
1.3,0.028183829312644536,0.10000000000000003,0.09999999999999998,0.00680420841762221,0.008969693597072705
1.5,0.03630780547701014,0.09999999999999998,0.09999999999999998,0.007467490445744081,0.009401013484477382
1.7,0.057543993733715694,0.09999999999999998,0.10000000000000009,0.011835174772228202,0.014899602273783334
1.9,0.10232929922807542,0.09999999999999998,0.09999999999999998,0.01721549540783779,0.02356324195134131
2.1,0.1148153621496883,0.10000000000000009,0.09999999999999987,0.021489932069989198,0.026438392312587156
2.45,0.11220184543019636,0.25,0.25,0.018876415350497264,0.04628747381591501
3.1,0.1778279410038923,0.40000000000000013,0.3999999999999999,0.033283963929299526,0.3717129328537322
4.0,0.09120108393559097,0.5,0.5,0.026635661032125404,0.07475760680816508
5.0,0.020417379446695295,0.5,0.5,0.010645007237137183,0.013467036167224961
2.125,0.09549925860214359,0.20499999999999996,0.20500000000000007,0.01606643512971545,0.019316103547544677
2.75,0.1778279410038923,0.1299999999999999,0.1299999999999999,0.042931652744726934,0.05659494052809991
3.225,0.13489628825916536,0.14500000000000002,0.14500000000000002,0.025248468644846853,0.03106240248459069
3.3,0.1778279410038923,0.3999999999999999,0.40000000000000036,0.0397895145436038,0.04094822139106294
4.05,0.10715193052376065,0.34999999999999964,0.3500000000000001,0.03129417302084225,0.03088649593652784
4.8,0.05128613839913648,0.0,0.0,0.005577319437648991,0.006257855334579211
5.9,0.038018939632056124,0.0,0.0,0.004905827483797011,0.005632643591960487
6.9,0.0223872113856834,0.0,0.0,0.003766340019054723,0.004528136653585767
8.0,0.0162181009735893,0.0,0.0,0.0033356054566579633,0.004199278473105996
8.9,0.008128305161640995,0.0,0.0,0.0018187317168390582,0.0023429803188680064
8.0,0.01,0.0,0.0,0.0022375288337130803,0.0025892541179416747
9.0,0.006165950018614822,0.0,0.0,0.0016991140971051918,0.002345430363408945


==> tau_curve.csv <==
k,tau
-4.000000000000000000e+00,4.654134421413636424e+00
-3.899999999999999911e+00,4.662760527664532972e+00
-3.799999999999999822e+00,4.662741821590598690e+00
-3.699999999999999734e+00,4.620500727032373689e+00
-3.599999999999999645e+00,4.578196988571128223e+00
-3.499999999999999556e+00,4.510552237648472129e+00
-3.399999999999999467e+00,4.486389065168257417e+00
-3.299999999999999378e+00,4.497193493484085813e+00
-3.199999999999999289e+00,4.515950223792020601e+00
-3.099999999999999201e+00,4.457626771031683255e+00
-2.999999999999999112e+00,4.406650019926066086e+00
-2.899999999999999023e+00,4.376521563751285981e+00
-2.799999999999998934e+00,4.353566841023687850e+00
-2.699999999999998845e+00,4.324636448532965360e+00
-2.599999999999998757e+00,4.330895201091781388e+00
-2.499999999999998668e+00,4.326004039385563438e+00
-2.399999999999998579e+00,4.289162146414756904e+00
-2.299999999999998490e+00,4.268111144969779502e+00
-2.199999999999998401e+00,4.233842303718054367e+00
-2.099999999999998312e+00,4.190527412245129035e+00
-1.999999999999998224e+00,4.165078047411650886e+00
-1.899999999999998135e+00,4.123047587736746067e+00
-1.799999999999998046e+00,4.096827689470968537e+00
-1.699999999999997957e+00,4.019323378977275318e+00
-1.599999999999997868e+00,3.963974824440609446e+00
-1.499999999999997780e+00,3.925309435667519331e+00
-1.399999999999997691e+00,3.884715491975992308e+00
-1.299999999999997602e+00,3.860517100943411162e+00
-1.199999999999997513e+00,3.856325278045509286e+00
-1.099999999999997424e+00,3.779356211127672616e+00
-9.999999999999973355e-01,3.736731964605593426e+00
-8.999999999999972466e-01,3.702967444949992970e+00
-7.999999999999971578e-01,3.679154384539407907e+00
-6.999999999999970690e-01,3.641350285522625185e+00
-5.999999999999969802e-01,3.570588998550505266e+00
-4.999999999999968914e-01,3.507240192441054116e+00
-3.999999999999968026e-01,3.472627555980756675e+00
-2.999999999999967137e-01,3.455651306531262179e+00
-1.999999999999966249e-01,3.420853245610874449e+00
-9.999999999999653610e-02,3.382752278650868583e+00
3.552713678800500929e-15,3.352459271276040820e+00
1.000000000000031974e-01,3.254043084849357559e+00
2.000000000000037303e-01,3.238071182726201425e+00
3.000000000000042633e-01,3.213651355140735522e+00
4.000000000000039080e-01,3.124266116077831779e+00
5.000000000000035527e-01,3.062307359480711533e+00
6.000000000000040856e-01,2.960388345940052179e+00
7.000000000000046185e-01,2.894964660684789859e+00
8.000000000000042633e-01,2.796163771022895261e+00
9.000000000000039080e-01,2.759329874850973585e+00
1.000000000000004441e+00,2.723989774436787581e+00
1.100000000000004974e+00,2.617661826243536272e+00
1.200000000000004619e+00,2.608224867710663641e+00
1.300000000000004263e+00,2.583035164839805553e+00
1.400000000000004796e+00,2.533363115839530000e+00
1.500000000000005329e+00,2.473793325580515567e+00
1.600000000000004974e+00,2.420427284142206314e+00
1.700000000000004619e+00,2.343009904036648106e+00
1.800000000000005151e+00,2.242712304027601800e+00
1.900000000000005684e+00,2.147645805797550267e+00
2.000000000000005329e+00,2.078935283569585124e+00
2.100000000000004974e+00,1.913500537146334946e+00
2.200000000000005507e+00,1.890711789000479426e+00
2.300000000000006040e+00,1.791482079314598463e+00
2.400000000000005684e+00,1.645823294899761979e+00
2.500000000000005329e+00,1.568904466431336520e+00
2.600000000000005862e+00,1.442375194528875415e+00
2.700000000000006395e+00,1.339048988135536966e+00
2.800000000000006040e+00,1.175168853191964624e+00
2.900000000000005684e+00,1.047307677377094848e+00
3.000000000000006217e+00,8.901936674359509638e-01
3.100000000000006750e+00,7.865383098598554001e-01
3.200000000000006395e+00,6.878544687789120982e-01
3.300000000000006040e+00,5.890238238221334743e-01
3.400000000000006573e+00,4.845206344241669849e-01
3.500000000000007105e+00,3.844158098536911705e-01
3.600000000000006750e+00,2.331353981931006125e-01
3.700000000000006395e+00,5.698381316730515705e-02
3.800000000000006928e+00,-1.163868677798345214e-01
3.900000000000007461e+00,-3.170799170075182527e-01
4.000000000000007105e+00,-5.163733307767321978e-01
4.100000000000006750e+00,-7.325482164140112440e-01
4.200000000000006395e+00,-9.842227486122779867e-01
4.300000000000007816e+00,-1.233735918034896795e+00
4.400000000000007461e+00,-1.454118604807405957e+00
4.500000000000007105e+00,-1.680662503397797103e+00
4.600000000000008527e+00,-1.882313445502020066e+00
4.700000000000008171e+00,-2.170075356572140457e+00
4.800000000000007816e+00,-2.490187552889232769e+00
4.900000000000007461e+00,-2.826339828639335749e+00
5.000000000000007105e+00,-3.221791306111884801e+00
5.100000000000008527e+00,-3.548302696697023695e+00
5.200000000000008171e+00,-3.870580383367160593e+00
5.300000000000007816e+00,-4.151663515611909716e+00
5.400000000000009237e+00,-4.450838952010956362e+00
5.500000000000008882e+00,-4.755197887352977659e+00
5.600000000000008527e+00,-5.114809480167436639e+00
5.700000000000008171e+00,-5.476671365087801391e+00
5.800000000000007816e+00,-5.827598918232985703e+00
5.900000000000009237e+00,-6.190564405088444744e+00
6.000000000000008882e+00,-6.524996609509441825e+00
6.100000000000008527e+00,-6.890235935131018508e+00
6.200000000000009948e+00,-7.217278999530694072e+00
6.300000000000009592e+00,-7.487815663492790819e+00
6.400000000000009237e+00,-7.844682978566816622e+00
6.500000000000008882e+00,-8.156267653654346361e+00
6.600000000000008527e+00,-8.471339469554703072e+00
6.700000000000009948e+00,-8.797648147925741569e+00
6.800000000000009592e+00,-9.085377709232719923e+00
6.900000000000009237e+00,-9.384873677114420332e+00
7.000000000000010658e+00,-9.682304326133815309e+00
7.100000000000010303e+00,-9.967051374485956572e+00
7.200000000000009948e+00,-1.022470926250596257e+01
7.300000000000009592e+00,-1.051402311457715655e+01
7.400000000000009237e+00,-1.077910013611579387e+01
7.500000000000010658e+00,-1.102002685475660826e+01
7.600000000000010303e+00,-1.126560228009364728e+01
7.700000000000009948e+00,-1.143564357899687423e+01
7.800000000000011369e+00,-1.165613018308987492e+01
7.900000000000011013e+00,-1.184227495831914823e+01
8.000000000000010658e+00,-1.202835265724480251e+01
8.100000000000010303e+00,-1.221870965313030233e+01
8.200000000000009948e+00,-1.241047066031805102e+01
8.300000000000011369e+00,-1.258831723563609550e+01
8.400000000000011013e+00,-1.278581437452300129e+01
8.500000000000010658e+00,-1.299297660893142137e+01
8.600000000000012079e+00,-1.316236572354089951e+01
8.700000000000011724e+00,-1.333081350500601125e+01
8.800000000000011369e+00,-1.349177561869966979e+01
8.900000000000011013e+00,-1.366004040367565153e+01
9.000000000000010658e+00,-1.382442220309507164e+01
9.100000000000012079e+00,-1.396772963524762368e+01
9.200000000000011724e+00,-1.413103035145204878e+01
9.300000000000011369e+00,-1.428814292527745522e+01
9.400000000000012790e+00,-1.442277730508461353e+01
9.500000000000012434e+00,-1.455491506062685225e+01
9.600000000000012079e+00,-1.467100444896633960e+01
9.700000000000011724e+00,-1.479259123940607346e+01
9.800000000000011369e+00,-1.490595290059836842e+01
9.900000000000012790e+00,-1.501569481458331268e+01
1.000000000000001243e+01,-1.513683420155433446e+01
1.010000000000001208e+01,-1.523205430031696928e+01
1.020000000000001350e+01,-1.533689006786763365e+01
1.030000000000001315e+01,-1.544536258243496363e+01
1.040000000000001279e+01,-1.554722684136828725e+01
1.050000000000001243e+01,-1.564713759041249119e+01
1.060000000000001208e+01,-1.574912367506787092e+01
1.070000000000001350e+01,-1.582954446851263342e+01
1.080000000000001315e+01,-1.592574118616306755e+01
1.090000000000001279e+01,-1.601401605875037149e+01
1.100000000000001421e+01,-1.611568030220805881e+01
1.110000000000001386e+01,-1.620390113673498078e+01
1.120000000000001350e+01,-1.628524065803283349e+01
1.130000000000001315e+01,-1.636945053474770972e+01
1.140000000000001279e+01,-1.647319880251206925e+01
1.150000000000001421e+01,-1.654491645261859745e+01
1.160000000000001386e+01,-1.663603870599283852e+01
1.170000000000001350e+01,-1.672007882081589258e+01
1.180000000000001492e+01,-1.679939220623439056e+01
1.190000000000001457e+01,-1.686445634920803727e+01
1.200000000000001421e+01,-1.694455343372018064e+01
1.210000000000001563e+01,-1.700648876025273637e+01
1.220000000000001350e+01,-1.707244181520875514e+01
1.230000000000001492e+01,-1.714325948592053095e+01
1.240000000000001279e+01,-1.720902928452943925e+01
1.250000000000001421e+01,-1.726007564913228620e+01
1.260000000000001563e+01,-1.730926961952201282e+01
1.270000000000001350e+01,-1.735645945316879590e+01
1.280000000000001492e+01,-1.741182149859689687e+01
1.290000000000001634e+01,-1.746784277910503036e+01
1.300000000000001421e+01,-1.754136798276100606e+01
1.310000000000001563e+01,-1.759825434585955506e+01
1.320000000000001705e+01,-1.764242802298556256e+01
1.330000000000001492e+01,-1.769920692933242989e+01
1.340000000000001634e+01,-1.773394067093270721e+01
1.350000000000001421e+01,-1.776738788201630825e+01
1.360000000000001563e+01,-1.780488719562483979e+01
1.370000000000001705e+01,-1.785271851968191470e+01
1.380000000000001492e+01,-1.790313532071505165e+01
1.390000000000001634e+01,-1.794449295621859619e+01


==> tau_curve_full.csv <==
k,tau
-4.000000000000000000e+00,5.525217873860859719e+00
-3.899999999999999911e+00,5.506505506090725532e+00
-3.799999999999999822e+00,5.506433603348946271e+00
-3.699999999999999734e+00,5.466864472278588849e+00
-3.599999999999999645e+00,5.447054411304472765e+00
-3.499999999999999556e+00,5.428853468992029363e+00
-3.399999999999999467e+00,5.419673468374819336e+00
-3.299999999999999378e+00,5.414593449565781924e+00
-3.199999999999999289e+00,5.393615893951468010e+00
-3.099999999999999201e+00,5.369729625275335039e+00
-2.999999999999999112e+00,5.330969133866717335e+00
-2.899999999999999023e+00,5.315991245985373759e+00
-2.799999999999998934e+00,5.296678809327204362e+00
-2.699999999999998845e+00,5.276693472859125045e+00
-2.599999999999998757e+00,5.250760347185692289e+00
-2.499999999999998668e+00,5.234707881638288818e+00
-2.399999999999998579e+00,5.187342414684933622e+00
-2.299999999999998490e+00,5.163633730294285407e+00
-2.199999999999998401e+00,5.118396685785190137e+00
-2.099999999999998312e+00,5.065395867070784597e+00
-1.999999999999998224e+00,5.026872497997882938e+00
-1.899999999999998135e+00,4.983499053596892381e+00
-1.799999999999998046e+00,4.915602647654561785e+00
-1.699999999999997957e+00,4.846067820760436184e+00
-1.599999999999997868e+00,4.817201040682671298e+00
-1.499999999999997780e+00,4.767712482079698333e+00
-1.399999999999997691e+00,4.715311900509053800e+00
-1.299999999999997602e+00,4.696826799772376049e+00
-1.199999999999997513e+00,4.657222122202499648e+00
-1.099999999999997424e+00,4.572058776126546320e+00
-9.999999999999973355e-01,4.521575125785219917e+00
-8.999999999999972466e-01,4.465635798331154760e+00
-7.999999999999971578e-01,4.420402681257578514e+00
-6.999999999999970690e-01,4.360007536301367281e+00
-5.999999999999969802e-01,4.283983053426148935e+00
-4.999999999999968914e-01,4.194315895258406535e+00
-3.999999999999968026e-01,4.148595271850594735e+00
-2.999999999999967137e-01,4.073943253328232039e+00
-1.999999999999966249e-01,3.980059256816664615e+00
-9.999999999999653610e-02,3.912224461996368419e+00
3.552713678800500929e-15,3.844615931805524855e+00
1.000000000000031974e-01,3.732229557674626275e+00
2.000000000000037303e-01,3.645739237491169682e+00
3.000000000000042633e-01,3.561417544125149437e+00
4.000000000000039080e-01,3.448315218006075877e+00
5.000000000000035527e-01,3.342580865366814535e+00
6.000000000000040856e-01,3.202041427595551770e+00
7.000000000000046185e-01,3.118700947792374834e+00
8.000000000000042633e-01,2.963474242132833059e+00
9.000000000000039080e-01,2.861708257195423322e+00
1.000000000000004441e+00,2.784382352541060701e+00
1.100000000000004974e+00,2.658573293896863365e+00
1.200000000000004619e+00,2.566702440917189243e+00
1.300000000000004263e+00,2.451849259903468692e+00
1.400000000000004796e+00,2.353249036487005341e+00
1.500000000000005329e+00,2.181621829116469957e+00
1.600000000000004974e+00,2.091586410832754428e+00
1.700000000000004619e+00,1.958923977056268306e+00
1.800000000000005151e+00,1.813594545702080341e+00
1.900000000000005684e+00,1.645107112572141261e+00
2.000000000000005329e+00,1.524165389691740646e+00
2.100000000000004974e+00,1.341496632526659738e+00
2.200000000000005507e+00,1.203326959367161830e+00
2.300000000000006040e+00,1.019963183320027555e+00
2.400000000000005684e+00,8.690461844467426422e-01
2.500000000000005329e+00,6.994861987335183606e-01
2.600000000000005862e+00,5.237019968271338088e-01
2.700000000000006395e+00,3.536664078058252003e-01
2.800000000000006040e+00,1.461282530191632678e-01
2.900000000000005684e+00,-6.447152502856046130e-02
3.000000000000006217e+00,-2.643559810328206527e-01
3.100000000000006750e+00,-4.736161908262678244e-01
3.200000000000006395e+00,-6.380562023349485301e-01
3.300000000000006040e+00,-8.161695771393790988e-01
3.400000000000006573e+00,-1.008930352826888699e+00
3.500000000000007105e+00,-1.217367052199465949e+00
3.600000000000006750e+00,-1.414542755293220599e+00
3.700000000000006395e+00,-1.654202446178571595e+00
3.800000000000006928e+00,-1.900532260789440375e+00
3.900000000000007461e+00,-2.173428486390036607e+00
4.000000000000007105e+00,-2.448722841913950177e+00
4.100000000000006750e+00,-2.726397876721144087e+00
4.200000000000006395e+00,-3.110694508718462981e+00
4.300000000000007816e+00,-3.387487205348994834e+00
4.400000000000007461e+00,-3.700132610329042837e+00
4.500000000000007105e+00,-4.056679461660092301e+00
4.600000000000008527e+00,-4.404512748604261674e+00
4.700000000000008171e+00,-4.827067826128356387e+00
4.800000000000007816e+00,-5.273378418715830129e+00
4.900000000000007461e+00,-5.716819259933888731e+00
5.000000000000007105e+00,-6.124802751433715997e+00
5.100000000000008527e+00,-6.508449809551157372e+00
5.200000000000008171e+00,-6.859954622093654919e+00
5.300000000000007816e+00,-7.148926329204587482e+00
5.400000000000009237e+00,-7.475628236634773494e+00
5.500000000000008882e+00,-7.860195997124292511e+00
5.600000000000008527e+00,-8.250969491488358898e+00
5.700000000000008171e+00,-8.654275086896888070e+00
5.800000000000007816e+00,-9.052828819147412887e+00
5.900000000000009237e+00,-9.440437958528061557e+00
6.000000000000008882e+00,-9.833873436244441990e+00
6.100000000000008527e+00,-1.022305503890529899e+01
6.200000000000009948e+00,-1.059241034434263540e+01
6.300000000000009592e+00,-1.086996961397382755e+01
6.400000000000009237e+00,-1.122492572094550134e+01
6.500000000000008882e+00,-1.153883039567181079e+01
6.600000000000008527e+00,-1.186957660450840280e+01
6.700000000000009948e+00,-1.221626871165232053e+01
6.800000000000009592e+00,-1.252216504247324202e+01
6.900000000000009237e+00,-1.285313486231187596e+01
7.000000000000010658e+00,-1.316969175651289703e+01
7.100000000000010303e+00,-1.346377463352968107e+01
7.200000000000009948e+00,-1.375196146369938255e+01
7.300000000000009592e+00,-1.404352289740601201e+01
7.400000000000009237e+00,-1.429218446250045638e+01
7.500000000000010658e+00,-1.455343477808838415e+01
7.600000000000010303e+00,-1.478108103963295861e+01
7.700000000000009948e+00,-1.498342470709040342e+01
7.800000000000011369e+00,-1.523804110391813715e+01
7.900000000000011013e+00,-1.545724335340571365e+01
8.000000000000010658e+00,-1.567887847991869066e+01
8.100000000000010303e+00,-1.588107393102573894e+01
8.200000000000009948e+00,-1.610860594472021745e+01
8.300000000000011369e+00,-1.630750402950233990e+01
8.400000000000011013e+00,-1.650652151042195115e+01
8.500000000000010658e+00,-1.671879683097675695e+01
8.600000000000012079e+00,-1.691331470755905286e+01
8.700000000000011724e+00,-1.710059512284058769e+01
8.800000000000011369e+00,-1.729610684488174499e+01
8.900000000000011013e+00,-1.747628742132317115e+01
9.000000000000010658e+00,-1.766265051912013107e+01
9.100000000000012079e+00,-1.782652859493722985e+01
9.200000000000011724e+00,-1.799253975514631421e+01
9.300000000000011369e+00,-1.815018598730990007e+01
9.400000000000012790e+00,-1.829992489622969742e+01
9.500000000000012434e+00,-1.846622894268494974e+01
9.600000000000012079e+00,-1.861121981760251032e+01
9.700000000000011724e+00,-1.875467330318087278e+01
9.800000000000011369e+00,-1.891325811638292365e+01
9.900000000000012790e+00,-1.904966859181660865e+01
1.000000000000001243e+01,-1.918618353505155838e+01
1.010000000000001208e+01,-1.931339409544418473e+01
1.020000000000001350e+01,-1.944360589305935960e+01
1.030000000000001315e+01,-1.957025950534434955e+01
1.040000000000001279e+01,-1.968861143949864712e+01
1.050000000000001243e+01,-1.981215537704358454e+01
1.060000000000001208e+01,-1.992515713807061672e+01
1.070000000000001350e+01,-2.002313949532785742e+01
1.080000000000001315e+01,-2.014197902095109782e+01
1.090000000000001279e+01,-2.025318264591457407e+01
1.100000000000001421e+01,-2.035479177980142040e+01
1.110000000000001386e+01,-2.045562238072514560e+01
1.120000000000001350e+01,-2.054790027055447155e+01
1.130000000000001315e+01,-2.063621370965060819e+01
1.140000000000001279e+01,-2.074208943293347218e+01
1.150000000000001421e+01,-2.083200706395140500e+01
1.160000000000001386e+01,-2.093356359220785734e+01
1.170000000000001350e+01,-2.102260661043341017e+01
1.180000000000001492e+01,-2.111510567468977229e+01
1.190000000000001457e+01,-2.119643165417942043e+01
1.200000000000001421e+01,-2.128628895004892740e+01
1.210000000000001563e+01,-2.136414648320771903e+01
1.220000000000001350e+01,-2.145624898628956956e+01
1.230000000000001492e+01,-2.154032512756325346e+01
1.240000000000001279e+01,-2.162950806854741970e+01
1.250000000000001421e+01,-2.170249430671476176e+01
1.260000000000001563e+01,-2.177251148739035713e+01
1.270000000000001350e+01,-2.184307894755500001e+01
1.280000000000001492e+01,-2.191790378522541971e+01
1.290000000000001634e+01,-2.199459921936817608e+01
1.300000000000001421e+01,-2.206853986964389591e+01
1.310000000000001563e+01,-2.214301659691301793e+01
1.320000000000001705e+01,-2.221639959950683618e+01
1.330000000000001492e+01,-2.229151835712988472e+01
1.340000000000001634e+01,-2.235319142923085778e+01
1.350000000000001421e+01,-2.242323119000246834e+01
1.360000000000001563e+01,-2.248305826943807517e+01
1.370000000000001705e+01,-2.254845241819215218e+01
1.380000000000001492e+01,-2.261141554509622864e+01
1.390000000000001634e+01,-2.266767201253342989e+01


==> v_deltafit.csv <==
k,tau
3.700000000000006395e+00,-2.000000000000000000e+00
3.700000000000006395e+00,5.698381316730515705e-02


==> v_deltafit_full.csv <==
k,tau
2.800000000000006040e+00,-2.000000000000000000e+00
2.800000000000006040e+00,1.461282530191632678e-01


==> v_deltahigh.csv <==
k,tau
4.200000000000006395e+00,-2.000000000000000000e+00
4.200000000000006395e+00,-9.842227486122779867e-01


==> v_deltahigh_full.csv <==
k,tau
3.300000000000006040e+00,-2.000000000000000000e+00
3.300000000000006040e+00,-8.161695771393790988e-01


==> v_deltalow.csv <==
k,tau
2.900000000000005684e+00,-2.000000000000000000e+00
2.900000000000005684e+00,1.047307677377094848e+00


==> v_deltalow_full.csv <==
k,tau
2.300000000000006040e+00,-2.000000000000000000e+00
2.300000000000006040e+00,1.019963183320027555e+00

